Joint Localization, Synchronization and Mapping via Phase-Coherent Distributed Arrays

Extremely large-scale antenna array (ELAA) systems emerge as a promising technology in beyond 5G and 6G wireless networks to support the deployment of distributed architectures. This paper explores the use of ELAAs to enable joint localization, synchronization and mapping in sub-6 GHz uplink channels, capitalizing on the near-field effects of phase-coherent distributed arrays. We focus on a scenario where a single-antenna user equipment (UE) communicates with a network of access points (APs) distributed in an indoor environment, considering both specular reflections from walls and scattering from objects. The UE is assumed to be unsynchronized to the network, while the APs can be time- and phase-synchronized to each other. We formulate the problem of joint estimation of location, clock offset and phase offset of the UE, and the locations of scattering points (SPs) (i.e., mapping). Through comprehensive Fisher information analysis, we assess the impact of bandwidth, AP array size, wall reflections, SPs and phase synchronization on localization accuracy. Furthermore, we derive the maximum-likelihood (ML) estimator, which optimally combines the information collected by all the distributed arrays. To overcome its intractable high dimensionality, we propose a novel three-step algorithm that first estimates phase offset leveraging carrier phase information of line-of-sight (LoS) paths, then determines the UE location and clock offset via LoS paths and wall reflections, and finally locates SPs using a null-space transformation technique. Simulation results demonstrate the effectiveness of our approach in distributed architectures supported by radio stripes (RSs) -- an innovative alternative for implementing ELAAs -- while revealing the benefits of carrier phase exploitation and showcasing the interplay between delay and angular information under different bandwidth regimes.

==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-1.tsv <==
2.5297	0
2.53930844129776	-0.0834548519786154
2.54779497192057	-0.161399674468328
2.56041424082838	-0.284761178633346
2.5688564932808	-0.372242266821843
2.57878084645278	-0.480096548509835
2.58790006453133	-0.583927015153279
2.60044868121584	-0.733999282193281
2.61142301668084	-0.871870062848188
2.61891655477138	-0.969450383083824
2.62821579381689	-1.09430361058634
2.63990831305281	-1.25691994098815
2.64816045660458	-1.37531561645011
2.66105906661435	-1.56610946376952
2.66962305468101	-1.69646006593149
2.6785533057522	-1.83534170615206
2.68809833521918	-1.98694697055589
2.70151599859566	-2.20532307600433
2.70905507632019	-2.33052071215849
2.71998525917072	-2.5149894423148
2.72922572197759	-2.67351772305557
2.74114611746511	-2.88112189992751
2.74860034865829	-3.01254269622075
2.75935933954683	-3.20411740112519
2.76773810666567	-3.35470827986211
2.77804363128858	-3.54115599017467
2.78988206968744	-3.75660622017114
2.799643930492	-3.93474995114582
2.81102918529108	-4.14242435477212
2.81824838163769	-4.27379132755527
2.82970215549013	-4.48087630606091
2.83930568442423	-4.65273629101858
2.84878869777475	-4.82014861628687
2.85968028104831	-5.00869415873257
2.86885162736121	-5.16360893730615
2.88043509744726	-5.35305381440935
2.89038702345778	-5.50923909934426
2.90067886022027	-5.66307270513278
2.90896284590012	-5.78058147248265
2.92034801732973	-5.93161317157308
2.93067093334228	-6.05693692425928
2.93959327602965	-6.15549082434728
2.95037368341503	-6.26149606444369
2.95806641483584	-6.3277278432347
2.96859975692854	-6.40524852128794
2.98044547571505	-6.47342547847705
2.98772143126024	-6.5048656910638
3.00100233344648	-6.54188936426164
3.01131809617829	-6.55216576877962
3.0197116851039	-6.54884632199554
3.03026099403746	-6.53022871372309
3.03990760790565	-6.49944989456088
3.05150515575847	-6.44608496980453
3.05873576034268	-6.40423232483636
3.06770301370292	-6.34376904793112
3.07940591707879	-6.25188065451715
3.09019597907842	-6.15514491122309
3.09792004790723	-6.07976868549156
3.110542189974	-5.94647531658688
3.120908844404	-5.8291074095406
3.12994958701076	-5.72183855259738
3.13849390498568	-5.61669004324784
3.1501869446091	-5.46821724458999
3.16148064832368	-5.32069894890685
3.17011103507498	-5.20588294389216
3.17872314084609	-5.0898817176423
3.18943427854929	-4.94430550562652
3.20007270850667	-4.79887498397153
3.21135729173775	-4.64406043885788
3.21774495156264	-4.55660212490375
3.22815211213431	-4.41425628592293
3.23966270340771	-4.25770706933366
3.2482633739793	-4.14149534972199
3.26005447385254	-3.98351131607541
3.2678375073655	-3.88021757043805
3.27942502767294	-3.72805090694715
3.28991400376944	-3.59212473499355
3.29843413820363	-3.48300882499086
3.30795598122601	-3.36258032127807
3.32042353399918	-3.20736096838687
3.32988808113066	-3.09145765484669
3.34167171731797	-2.94940313524069
3.34945522358469	-2.857079349777
3.3585212125853	-2.75101508872172
3.36825225656232	-2.63880662470336
3.37957340924158	-2.51077297072516
3.388124757051	-2.41561411836585
3.40006631133684	-2.28514406826093
3.41031819784028	-2.17531509887425
3.42124566193826	-2.06048702695341
3.4282329791085	-1.98831850612959
3.44003838428732	-1.86852603546203
3.44978874723266	-1.77159683564116
3.45844418684046	-1.6870916360034
3.46995108331354	-1.5770325096064
3.47930561178105	-1.48945163686352
3.49068855748336	-1.38516913721952
3.49945620723886	-1.3066028915855
3.5102617296568	-1.21183633497503
3.51971176077836	-1.13085542101061
3.5297	-1.04723353845219


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-2.tsv <==
2.5297	-1.28575579452831
2.53930844129776	-1.32858656444495
2.54779497192057	-0.478400857509484
2.56041424082838	-1.41042446764811
2.5688564932808	-0.901352325726521
2.57878084645278	-0.457808032527964
2.58790006453133	-0.0838885671337266
2.60044868121584	-0.946812459725322
2.61142301668084	0
2.61891655477138	-0.252210582155442
2.62821579381689	-1.15331557289232
2.63990831305281	-1.90548309058113
2.64816045660458	-1.41750463291191
2.66105906661435	-0.423189881472183
2.66962305468101	-1.17540575488727
2.6785533057522	-0.84476254925994
2.68809833521918	-2.28317050753492
2.70151599859566	-2.13474650892914
2.70905507632019	-1.06103981620703
2.71998525917072	-0.461528940304959
2.72922572197759	-1.03216769799377
2.74114611746511	-2.79753630432663
2.74860034865829	-3.13524326778287
2.75935933954683	-1.81055250718282
2.76773810666567	-1.34931076702458
2.77804363128858	-3.45305647882725
2.78988206968744	-0.458938226264763
2.799643930492	-1.30742150123058
2.81102918529108	-1.40260740359031
2.81824838163769	-0.705412051821099
2.82970215549013	-4.44144834686671
2.83930568442423	-0.752155017888526
2.84878869777475	-1.65156311889393
2.85968028104831	-2.45179771421545
2.86885162736121	-1.66673553598679
2.88043509744726	-3.25622268041349
2.89038702345778	-5.14344404597011
2.90067886022027	-1.98348186192936
2.90896284590012	-2.98706983557599
2.92034801732973	-3.54462079312799
2.93067093334228	-1.41572847962976
2.93959327602965	-0.346237749319471
2.95037368341503	-1.41877158575551
2.95806641483584	-1.16029955048043
2.96859975692854	-3.3937283796879
2.98044547571505	-2.1232714194299
2.98772143126024	-1.26174345306083
3.00100233344648	-2.15794767890372
3.01131809617829	-2.30567222678508
3.0197116851039	-5.24182610725649
3.03026099403746	-8.42846807043014
3.03990760790565	-4.22208246020273
3.05150515575847	-1.69338161644652
3.05873576034268	-2.96352593130075
3.06770301370292	-1.54799511931304
3.07940591707879	-2.68894974147611
3.09019597907842	-3.2955446016245
3.09792004790723	-1.65650489335019
3.110542189974	-5.61662998625116
3.120908844404	-0.406839738680958
3.12994958701076	-1.8107003669333
3.13849390498568	-3.26378870812232
3.1501869446091	-2.36462151954532
3.16148064832368	-1.92675628729637
3.17011103507498	-6.23571381164231
3.17872314084609	-2.45210431469508
3.18943427854929	-2.34584959337087
3.20007270850667	-3.74092315461837
3.21135729173775	-2.30600691603183
3.21774495156264	-1.15072023815958
3.22815211213431	-0.359376075321336
3.23966270340771	-1.59773490658063
3.2482633739793	-3.39792789426997
3.26005447385254	-4.09048054003995
3.2678375073655	-2.49445294675678
3.27942502767294	-2.00239983247968
3.28991400376944	-0.892453717356375
3.29843413820363	-1.74885375010393
3.30795598122601	-3.23391625882908
3.32042353399918	-2.76382976905199
3.32988808113066	-1.31955552465234
3.34167171731797	-2.09426122552247
3.34945522358469	-1.94311707427374
3.3585212125853	-0.626697988722071
3.36825225656232	-1.36560749257785
3.37957340924158	-1.63891724633123
3.388124757051	-1.22368902490564
3.40006631133684	-1.50858312061087
3.41031819784028	-1.14312339133369
3.42124566193826	-1.90620873825304
3.4282329791085	-1.94016990499222
3.44003838428732	-0.941489599777697
3.44978874723266	-0.252716425511608
3.45844418684046	-1.94111126757275
3.46995108331354	-1.30793777464896
3.47930561178105	-1.79172552583464
3.49068855748336	-1.67113219954081
3.49945620723886	-1.03295821943584
3.5102617296568	-0.489560782129558
3.51971176077836	-0.99524599710287
3.5297	-0.433927130680331


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-3.tsv <==
2.5297	-0.429134156675502
2.53170400801603	-0.368453733671402
2.53370801603206	-0.343171226154823
2.5357120240481	-0.354253748470626
2.53771603206413	-0.401849704444032
2.53972004008016	-0.485282141905884
2.54172404809619	-0.602985099337445
2.54372805611222	-0.752384142598373
2.54573206412826	-0.929727416197807
2.54773607214429	-1.1298834302516
2.54974008016032	-1.34613906308959
2.55174408817635	-1.57005733878174
2.55374809619238	-1.79148688434583
2.55575210420842	-1.99884235424332
2.55775611222445	-2.17977363607491
2.55976012024048	-2.32227869562331
2.56176412825651	-2.41617074568956
2.56376813627255	-2.45461565776571
2.56577214428858	-2.43531149516019
2.56777615230461	-2.36091299540578
2.56978016032064	-2.23854558977644
2.57178416833667	-2.07858651968621
2.57378817635271	-1.89311973497053
2.57579218436874	-1.69448706772397
2.57779619238477	-1.49420622660318
2.5798002004008	-1.30233239420483
2.58180420841683	-1.12720153886306
2.58380821643287	-0.975435894784425
2.5858122244489	-0.852093640556348
2.58781623246493	-0.760873142288517
2.58982024048096	-0.704314236818789
2.59182424849699	-0.683964452743055
2.59382825651303	-0.700494657906063
2.59583226452906	-0.753757980266926
2.59783627254509	-0.842790577268545
2.59984028056112	-0.965755438750477
2.60184428857715	-1.11983315265201
2.60384829659319	-1.30106861825243
2.60585230460922	-1.50419229987898
2.60785631262525	-1.72245079810494
2.60986032064128	-1.947504881501
2.61186432865731	-2.16948025605683
2.61386833667335	-2.37727605964534
2.61587234468938	-2.55922703611424
2.61787635270541	-2.7041513728775
2.61988036072144	-2.80268583745175
2.62188436873747	-2.84864589032799
2.62388837675351	-2.84003849554318
2.62589238476954	-2.7793969707115
2.62789639278557	-2.67331965459198
2.6299004008016	-2.53137353731773
2.63190440881764	-2.36471284318606
2.63390841683367	-2.18477527441087
2.6359124248497	-2.00229261973993
2.63791643286573	-1.82668925565798
2.63992044088176	-1.6658217792953
2.6419244488978	-1.52595951475195
2.64392845691383	-1.41190316718007
2.64593246492986	-1.32716116187879
2.64793647294589	-1.27413047513238
2.64994048096192	-1.25425137496751
2.65194448897796	-1.26812093031674
2.65394849699399	-1.31555937915948
2.65595250501002	-1.39562852010266
2.65795651302605	-1.5066042754878
2.65996052104208	-1.64590827698703
2.66196452905812	-1.81000734425919
2.66396853707415	-1.99429649867028
2.66597254509018	-2.19299175378626
2.66797655310621	-2.39907338248969
2.66998056112224	-2.60433631019174
2.67198456913828	-2.79961518700219
2.67398857715431	-2.97524593263222
2.67599258517034	-3.12178914325511
2.67799659318637	-3.23096656671265
2.6800006012024	-3.29666370957051
2.68200460921844	-3.31577190080992
2.68400861723447	-3.28863701696599
2.6860126252505	-3.21897733063236
2.68801663326653	-3.11329623697969
2.69002064128257	-2.97996580299821
2.6920246492986	-2.82822255650819
2.69402865731463	-2.66728382429659
2.69603266533066	-2.50570192190588
2.69803667334669	-2.35097938662193
2.70004068136273	-2.20940539766292
2.70204468937876	-2.08604769805163
2.70404869739479	-1.98483517890361
2.70605270541082	-1.90867990726281
2.70805671342685	-1.85960362767486
2.71006072144289	-1.83884752784525
2.71206472945892	-1.84695383769593
2.71406873747495	-1.88381401717589
2.71607274549098	-1.94868195912574
2.71807675350701	-2.04015297521062
2.72008076152305	-2.15611145427692
2.72208476953908	-2.29365301031714
2.72408877755511	-2.44899162715785
2.72609278557114	-2.6173695311262
2.72809679358717	-2.79299749221258
2.73010080160321	-2.96906485794574
2.73210480961924	-3.13786834606111
2.73410881763527	-3.29110968677986
2.7361128256513	-3.42039532025791
2.73811683366733	-3.51792890575354
2.74012084168337	-3.57732155757236
2.7421248496994	-3.59437528704086
2.74412885771543	-3.56765763631466
2.74613286573146	-3.4987125100464
2.74813687374749	-3.39184628365683
2.75014088176353	-3.25355097432725
2.75214488977956	-3.09171992408437
2.75414889779559	-2.9148379120349
2.75615290581162	-2.7312897260253
2.75815691382766	-2.548861678653
2.76016092184369	-2.37444481420425
2.76216492985972	-2.21390627346233
2.76416893787575	-2.07207852291015
2.76617294589178	-1.95281725754921
2.76817695390782	-1.85908846469698
2.77018096192385	-1.79305663681248
2.77218496993988	-1.75615595142426
2.77418897795591	-1.74913330758307
2.77619298597194	-1.77205666417996
2.77819699398798	-1.82428499791291
2.78020100200401	-1.9043984562004
2.78220501002004	-2.01009014711116
2.78420901803607	-2.13802590115091
2.7862130260521	-2.28368684908003
2.78821703406814	-2.44122323349984
2.79022104208417	-2.60336685533298
2.7922250501002	-2.76147126478685
2.79422905811623	-2.90576482732325
2.79623306613226	-3.02589628429848
2.7982370741483	-3.11180558240045
2.80024108216433	-3.15485419725928
2.80224509018036	-3.14901910114435
2.80424909819639	-3.09185440928695
2.80625310621242	-2.98493145995673
2.80825711422846	-2.83361213916533
2.81026112224449	-2.64623154613679
2.81226513026052	-2.43294626884068
2.81426913827655	-2.20455676061732
2.81627314629259	-1.97153940344936
2.81827715430862	-1.7433950029295
2.82028116232465	-1.52830728392553
2.82228517034068	-1.33304121458502
2.82428917835671	-1.16299390816721
2.82629318637275	-1.02232167961705
2.82829719438878	-0.914087622516888
2.83030120240481	-0.840394010307932
2.83230521042084	-0.802478659223084
2.83430921843687	-0.800763766153636
2.83631322645291	-0.83485099095094
2.83831723446894	-0.903459544327859
2.84032124248497	-1.00430677581926
2.842325250501	-1.13393546258879
2.84432925851703	-1.28750130938732
2.84633326653307	-1.45855099006519
2.8483372745491	-1.63884754601594
2.85034128256513	-1.81833472413211
2.85234529058116	-1.98536498463733
2.85434929859719	-2.1273237503089
2.85635330661323	-2.23172914175217
2.85835731462926	-2.28774402252299
2.86036132264529	-2.28782679267607
2.86236533066132	-2.22907039575352
2.86436933867735	-2.11377814839898
2.86637334669339	-1.94906282102187
2.86837735470942	-1.74562031915485
2.87038136272545	-1.51610338375428
2.87238537074148	-1.27356277955676
2.87438937875751	-1.03026808365541
2.87639338677355	-0.797006000590784
2.87839739478958	-0.582795669217489
2.88040140280561	-0.394892182696367
2.88240541082164	-0.238948992616656
2.88440941883768	-0.119240350763846
2.88641342685371	-0.0388800189246012
2.88841743486974	0
2.89042144288577	-0.00387040986021248
2.8924254509018	-0.0509504815201467
2.89442945891784	-0.140863860106208
2.89643346693387	-0.272291552253591
2.8984374749499	-0.44277585043011
2.90044148296593	-0.648431574397875
2.90244549098196	-0.883571855462947
2.904449498998	-1.14028132931998
2.90645350701403	-1.40801801583251
2.90845751503006	-1.67340011798575
2.91046152304609	-1.92042159511749
2.91246553106212	-2.13138880690525
2.91446953907816	-2.2887820012669
2.91647354709419	-2.37792632006591
2.91847755511022	-2.38985344407274
2.92048156312625	-2.32334689974192
2.92248557114228	-2.1852936506267
2.92448957915832	-1.98918217050442
2.92649358717435	-1.75242134126006
2.92849759519038	-1.49351605857527
2.93050160320641	-1.22989328195206
2.93250561122245	-0.97666311963178
2.93450961923848	-0.746196946314399
2.93651362725451	-0.548240678949753
2.93851763527054	-0.390293729547352
2.94052164328657	-0.278066086020999
2.94252565130261	-0.215908129148204
2.94452965931864	-0.20716490772088
2.94653366733467	-0.254437805054238
2.9485376753507	-0.359748701411206
2.95054168336673	-0.524601448839235
2.95254569138277	-0.749926716362722
2.9545496993988	-1.03588058628594
2.95655370741483	-1.38144493997805
2.95855771543086	-1.78374990015146
2.96056172344689	-2.2370127820476
2.96256573146293	-2.73098933642433
2.96456973947896	-3.24892660624289
2.96657374749499	-3.76532246979571
2.96857775551102	-4.24449890776657
2.97058176352705	-4.64202471692653
2.97258577154309	-4.91147195713933
2.97458977955912	-5.01687417894402
2.97659378757515	-4.94593037508412
2.97859779559118	-4.71530578730881
2.98060180360721	-4.363909957028
2.98260581162325	-3.93933699026439
2.98460981963928	-3.48601864421011
2.98661382765531	-3.03928617896361
2.98861783567134	-2.62449249236181
2.99062184368738	-2.25867250276229
2.99262585170341	-1.95284028267821
2.99462985971944	-1.71403399622153
2.99663386773547	-1.54686619155444
2.9986378757515	-1.45461506855264
3.00064188376754	-1.43996877551314
3.00264589178357	-1.50553027925935
3.0046498997996	-1.65416243836057
3.00665390781563	-1.88922173345765
3.00865791583166	-2.21469700239203
3.0106619238477	-2.63522925545493
3.01266593186373	-3.15592319942073
3.01466993987976	-3.7817359819436
3.01667394789579	-4.51597513166246
3.01867795591182	-5.35693098007982
3.02068196392786	-6.29075808319055
3.02268597194389	-7.27762299900763
3.02468997995992	-8.22931158166676
3.02669398797595	-8.98903952580184
3.02869799599198	-9.35715784070209
3.03070200400802	-9.20634371122196
3.03270601202405	-8.59236044316339
3.03471002004008	-7.70240339931121
3.03671402805611	-6.71951520123764
3.03871803607214	-5.75969917352194
3.04072204408818	-4.88014709332219
3.04272605210421	-4.10350014258012
3.04473006012024	-3.4354028270796
3.04673406813627	-2.87406644087525
3.0487380761523	-2.41492376564554
3.05074208416834	-2.05275552439036
3.05274609218437	-1.78259402035144
3.0547501002004	-1.60004575790526
3.05675410821643	-1.50133280944425
3.05875811623247	-1.48318424615371
3.0607621242485	-1.54262392298057
3.06276613226453	-1.67665316244978
3.06477014028056	-1.88179399651517
3.06677414829659	-2.15343087320963
3.06877815631263	-2.48486621922586
3.07078216432866	-2.86600250444474
3.07278617234469	-3.28162239777447
3.07479018036072	-3.70944569475103
3.07679418837675	-4.11861763787903
3.07879819639279	-4.47004691782706
3.08080220440882	-4.72059544358382
3.08280621242485	-4.83222311391256
3.08481022044088	-4.78369396916224
3.08681422845691	-4.5784420738467
3.08881823647295	-4.2430357565558
3.09082224448898	-3.81737977551461
3.09282625250501	-3.34321725730138
3.09483026052104	-2.85639269536523
3.09683426853707	-2.38398318399436
3.09883827655311	-1.94467240648481
3.10084228456914	-1.55045646524059
3.10284629258517	-1.2085062011123
3.1048503006012	-0.92270476677669
3.10685430861723	-0.694762858425861
3.10885831663327	-0.52496443167621
3.1108623246493	-0.412629486328399
3.11286633266533	-0.356370141616878
3.11487034068136	-0.354195134656777
3.11687434869739	-0.403498469852991
3.11887835671343	-0.500953893824828
3.12088236472946	-0.642329204663952
3.12288637274549	-0.822234208391023
3.12489038076152	-1.03382553495811
3.12689438877756	-1.2685134914023
3.12889839679359	-1.51575251779366
3.13090240480962	-1.76304345936632
3.13290641282565	-1.99631447716564
3.13491042084168	-2.20083879787154
3.13691442885772	-2.3627400186075
3.13891843687375	-2.47090640038374
3.14092244488978	-2.51885465717726
3.14292645290581	-2.50593099737148
3.14493046092184	-2.43738647890643
3.14693446893788	-2.32329257248193
3.14893847695391	-2.17671333871442
3.15094248496994	-2.01174542571863
3.15294649298597	-1.84191777088745
3.154950501002	-1.67916705843891
3.15695450901804	-1.53336174566999
3.15895851703407	-1.41222332315766
3.1609625250501	-1.32147448913651
3.16296653306613	-1.26507923147966
3.16497054108216	-1.24548766934629
3.1669745490982	-1.26383836175023
3.16897855711423	-1.32009765171318
3.17098256513026	-1.41313178267876
3.17298657314629	-1.54071730990535
3.17499058116232	-1.69950279395169
3.17699458917836	-1.88494305261338
3.17899859719439	-2.09123832868016
3.18100260521042	-2.3113247887116
3.18300661322645	-2.53697697071811
3.18501062124249	-2.75908980298277
3.18701462925852	-2.96819557740849
3.18901863727455	-3.15522700028538
3.19102264529058	-3.31245796126757
3.19302665330661	-3.43445854647729
3.19503066132265	-3.51883569741813
3.19703466933868	-3.56654623068943
3.19903867735471	-3.58167966661148
3.20104268537074	-3.57076957549589
3.20304669338677	-3.54182329832508
3.20505070140281	-3.5033019238893
3.20705470941884	-3.46323495837157
3.20905871743487	-3.42856239287823
3.2110627254509	-3.40471132717943
3.21306673346693	-3.39536250817264
3.21507074148297	-3.40234645878854
3.217074749499	-3.42561856472076
3.21907875751503	-3.46328527094596
3.22108276553106	-3.51168062648298
3.22308677354709	-3.56551810409411
3.22509078156313	-3.61816155918206
3.22709478957916	-3.66206394451893
3.22909879759519	-3.68940364586354
3.23110280561122	-3.69289968626697
3.23310681362725	-3.66671437672198
3.23511082164329	-3.60728089436708
3.23711482965932	-3.51386409752575
3.23911883767535	-3.38870704442343
3.24112284569138	-3.23672695810768
3.24312685370742	-3.06485366032052
3.24513086172345	-2.88118927132604
3.24713486973948	-2.69417804457959
3.24913887775551	-2.51192237597644
3.25114288577154	-2.3417042268614
3.25314689378758	-2.1897058565479
3.25515090180361	-2.0608859146447
3.25715490981964	-1.95895511124741
3.25915891783567	-1.8864004494942
3.2611629258517	-1.84451898585888
3.26316693386774	-1.83343533132705
3.26517094188377	-1.85208925094838
3.2671749498998	-1.89819085795642
3.26917895791583	-1.96815240598613
3.27118296593186	-2.05701919455828
3.2731869739479	-2.15843842894031
3.27519098196393	-2.26472249287303
3.27719498997996	-2.36707624006755
3.27919899799599	-2.45605536139794
3.28120300601202	-2.52229008408011
3.28320701402806	-2.55743626465471
3.28521102204409	-2.55521527520159
3.28721503006012	-2.51231585853617
3.28921903807615	-2.42891338629465
3.29122304609218	-2.3086494096101
3.29322705410822	-2.15807969965499
3.29523106212425	-1.98576021201734
3.29723507014028	-1.80121864234991
3.29923907815631	-1.61403321674527
3.30124308617234	-1.4331487827061
3.30324709418838	-1.26646096987059
3.30525110220441	-1.12063046612627
3.30725511022044	-1.00105980823105
3.30925911823647	-0.911964260806428
3.31126312625251	-0.856481706132683
3.31326713426854	-0.836783006280029
3.31527114228457	-0.854158383464437
3.3172751503006	-0.909065317005798
3.31927915831663	-1.00112974461064
3.32128316633267	-1.12909636234201
3.3232871743487	-1.2907272816708
3.32529118236473	-1.48265321688319
3.32729519038076	-1.70019002706323
3.32929919839679	-1.93714822657296
3.33130320641283	-2.18568563405194
3.33330721442886	-2.43628226112668
3.33531122244489	-2.67794358250831
3.33731523046092	-2.89874442730985
3.33931923847695	-3.0867824637171
3.34132324649299	-3.23149506955468
3.34332725450902	-3.32512072005659
3.34533126252505	-3.36393247106565
3.34733527054108	-3.34885053411466
3.34933927855711	-3.28521505181516
3.35134328657315	-3.1817980842859
3.35334729458918	-3.04938591287436
3.35535130260521	-2.89933696279718
3.35735531062124	-2.74241861162693
3.35935931863727	-2.5880496820966
3.36136332665331	-2.44392701126054
3.36336733466934	-2.31593787065935
3.36537134268537	-2.2082463512964
3.3673753507014	-2.12346258970507
3.36937935871743	-2.06283447807988
3.37138336673347	-2.02642909142855
3.3733873747495	-2.01329122796216
3.37539138276553	-2.02157953409665
3.37739539078156	-2.04868843572586
3.3793993987976	-2.09136811667298
3.38140340681363	-2.14585595261326
3.38340741482966	-2.208031297807
3.38541142284569	-2.27360110827368
3.38741543086172	-2.33831645242884
3.38941943887776	-2.39821010417825
3.39142344689379	-2.44983491429497
3.39342745490982	-2.49047446344645
3.39543146292585	-2.5182949374709
3.39743547094188	-2.53241246013312
3.39943947895792	-2.53286296469668
3.40144348697395	-2.52047882836376
3.40344749498998	-2.49669287176749
3.40545150300601	-2.46330126691004
3.40745551102204	-2.42222007218783
3.40945951903808	-2.37526613894767
3.41146352705411	-2.32398469348084
3.41346753507014	-2.26953616579368
3.41547154308617	-2.21264617458138
3.4174755511022	-2.15361601760486
3.41947955911824	-2.09238645859955
3.42148356713427	-2.02864438015661
3.4234875751503	-1.96195933373048
3.42549158316633	-1.89193490919467
3.42749559118236	-1.81835842797705
3.4294995991984	-1.74133235896079
3.43150360721443	-1.6613727005751
3.43350761523046	-1.57946360735394
3.43551162324649	-1.49706333988871
3.43751563126253	-1.41606310986265
3.43951963927856	-1.33870618364006
3.44152364729459	-1.26747847854358
3.44352765531062	-1.20498320241734
3.44553166332665	-1.15381095131107
3.44753567134269	-1.11641378219412
3.44953967935872	-1.09498807584168
3.45154368737475	-1.09136740838278
3.45354769539078	-1.10692382737551
3.45555170340681	-1.14247427609189
3.45755571142285	-1.19818863495715
3.45955971943888	-1.27349709560247
3.46156372745491	-1.36699753119404
3.46356773547094	-1.47636840552519
3.46557174348697	-1.59829971181301
3.46757575150301	-1.72846314396139
3.46957975951904	-1.86155182502415
3.47158376753507	-1.99142632990879
3.4735877755511	-2.11140220064624
3.47559178356713	-2.21469826194226
3.47759579158317	-2.29503055614452
3.4795997995992	-2.34728700070627
3.48160380761523	-2.36816832016103
3.48360781563126	-2.35665628425369
3.48561182364729	-2.31419217144258
3.48761583166333	-2.24451740303334
3.48961983967936	-2.15321816756421
3.49162384769539	-2.04708715177139
3.49362785571142	-1.93344048393573
3.49563186372745	-1.81950570278082
3.49763587174349	-1.7119475525144
3.49963987975952	-1.61654781980991
3.50164388777555	-1.53801948169752
3.50364789579158	-1.47991824409655
3.50565190380762	-1.44461232678105
3.50765591182365	-1.43327794622269
3.50965991983968	-1.4458983726214
3.51166392785571	-1.48125594691351
3.51366793587174	-1.53691817311363
3.51567194388778	-1.60923104305283
3.51767595190381	-1.69334508434122
3.51967995991984	-1.78331099476605
3.52168396793587	-1.87228862072283
3.5236879759519	-1.95290931890401
3.52569198396794	-2.01781015724777
3.52769599198397	-2.06031510977857
3.5297	-2.07517972368504


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-4.tsv <==
3.0297	-10
3.0297	0


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-5.tsv <==
2.5297	0
2.53930844129776	-0.0834548519786154
2.54779497192057	-0.161399674468328
2.56041424082838	-0.284761178633346
2.5688564932808	-0.372242266821843
2.57878084645278	-0.480096548509835
2.58790006453133	-0.583927015153279
2.60044868121584	-0.733999282193281
2.61142301668084	-0.871870062848188
2.61891655477138	-0.969450383083824
2.62821579381689	-1.09430361058634
2.63990831305281	-1.25691994098815
2.64816045660458	-1.37531561645011
2.66105906661435	-1.56610946376952
2.66962305468101	-1.69646006593149
2.6785533057522	-1.83534170615206
2.68809833521918	-1.98694697055589
2.70151599859566	-2.20532307600433
2.70905507632019	-2.33052071215849
2.71998525917072	-2.5149894423148
2.72922572197759	-2.67351772305557
2.74114611746511	-2.88112189992751
2.74860034865829	-3.01254269622075
2.75935933954683	-3.20411740112519
2.76773810666567	-3.35470827986211
2.77804363128858	-3.54115599017467
2.78988206968744	-3.75660622017114
2.799643930492	-3.93474995114582
2.81102918529108	-4.14242435477212
2.81824838163769	-4.27379132755527
2.82970215549013	-4.48087630606091
2.83930568442423	-4.65273629101858
2.84878869777475	-4.82014861628687
2.85968028104831	-5.00869415873257
2.86885162736121	-5.16360893730615
2.88043509744726	-5.35305381440935
2.89038702345778	-5.50923909934426
2.90067886022027	-5.66307270513278
2.90896284590012	-5.78058147248265
2.92034801732973	-5.93161317157308
2.93067093334228	-6.05693692425928
2.93959327602965	-6.15549082434728
2.95037368341503	-6.26149606444369
2.95806641483584	-6.3277278432347
2.96859975692854	-6.40524852128794
2.98044547571505	-6.47342547847705
2.98772143126024	-6.5048656910638
3.00100233344648	-6.54188936426164
3.01131809617829	-6.55216576877962
3.0197116851039	-6.54884632199554
3.03026099403746	-6.53022871372309
3.03990760790565	-6.49944989456088
3.05150515575847	-6.44608496980453
3.05873576034268	-6.40423232483636
3.06770301370292	-6.34376904793112
3.07940591707879	-6.25188065451715
3.09019597907842	-6.15514491122309
3.09792004790723	-6.07976868549156
3.110542189974	-5.94647531658688
3.120908844404	-5.8291074095406
3.12994958701076	-5.72183855259738
3.13849390498568	-5.61669004324784
3.1501869446091	-5.46821724458999
3.16148064832368	-5.32069894890685
3.17011103507498	-5.20588294389216
3.17872314084609	-5.0898817176423
3.18943427854929	-4.94430550562652
3.20007270850667	-4.79887498397153
3.21135729173775	-4.64406043885788
3.21774495156264	-4.55660212490375
3.22815211213431	-4.41425628592293
3.23966270340771	-4.25770706933366
3.2482633739793	-4.14149534972199
3.26005447385254	-3.98351131607541
3.2678375073655	-3.88021757043805
3.27942502767294	-3.72805090694715
3.28991400376944	-3.59212473499355
3.29843413820363	-3.48300882499086
3.30795598122601	-3.36258032127807
3.32042353399918	-3.20736096838687
3.32988808113066	-3.09145765484669
3.34167171731797	-2.94940313524069
3.34945522358469	-2.857079349777
3.3585212125853	-2.75101508872172
3.36825225656232	-2.63880662470336
3.37957340924158	-2.51077297072516
3.388124757051	-2.41561411836585
3.40006631133684	-2.28514406826093
3.41031819784028	-2.17531509887425
3.42124566193826	-2.06048702695341
3.4282329791085	-1.98831850612959
3.44003838428732	-1.86852603546203
3.44978874723266	-1.77159683564116
3.45844418684046	-1.6870916360034
3.46995108331354	-1.5770325096064
3.47930561178105	-1.48945163686352
3.49068855748336	-1.38516913721952
3.49945620723886	-1.3066028915855
3.5102617296568	-1.21183633497503
3.51971176077836	-1.13085542101061
3.5297	-1.04723353845219


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-6.tsv <==
2.5297	-1.28575579452831
2.53930844129776	-1.32858656444495
2.54779497192057	-0.478400857509484
2.56041424082838	-1.41042446764811
2.5688564932808	-0.901352325726521
2.57878084645278	-0.457808032527964
2.58790006453133	-0.0838885671337266
2.60044868121584	-0.946812459725322
2.61142301668084	0
2.61891655477138	-0.252210582155442
2.62821579381689	-1.15331557289232
2.63990831305281	-1.90548309058113
2.64816045660458	-1.41750463291191
2.66105906661435	-0.423189881472183
2.66962305468101	-1.17540575488727
2.6785533057522	-0.84476254925994
2.68809833521918	-2.28317050753492
2.70151599859566	-2.13474650892914
2.70905507632019	-1.06103981620703
2.71998525917072	-0.461528940304959
2.72922572197759	-1.03216769799377
2.74114611746511	-2.79753630432663
2.74860034865829	-3.13524326778287
2.75935933954683	-1.81055250718282
2.76773810666567	-1.34931076702458
2.77804363128858	-3.45305647882725
2.78988206968744	-0.458938226264763
2.799643930492	-1.30742150123058
2.81102918529108	-1.40260740359031
2.81824838163769	-0.705412051821099
2.82970215549013	-4.44144834686671
2.83930568442423	-0.752155017888526
2.84878869777475	-1.65156311889393
2.85968028104831	-2.45179771421545
2.86885162736121	-1.66673553598679
2.88043509744726	-3.25622268041349
2.89038702345778	-5.14344404597011
2.90067886022027	-1.98348186192936
2.90896284590012	-2.98706983557599
2.92034801732973	-3.54462079312799
2.93067093334228	-1.41572847962976
2.93959327602965	-0.346237749319471
2.95037368341503	-1.41877158575551
2.95806641483584	-1.16029955048043
2.96859975692854	-3.3937283796879
2.98044547571505	-2.1232714194299
2.98772143126024	-1.26174345306083
3.00100233344648	-2.15794767890372
3.01131809617829	-2.30567222678508
3.0197116851039	-5.24182610725649
3.03026099403746	-8.42846807043014
3.03990760790565	-4.22208246020273
3.05150515575847	-1.69338161644652
3.05873576034268	-2.96352593130075
3.06770301370292	-1.54799511931304
3.07940591707879	-2.68894974147611
3.09019597907842	-3.2955446016245
3.09792004790723	-1.65650489335019
3.110542189974	-5.61662998625116
3.120908844404	-0.406839738680958
3.12994958701076	-1.8107003669333
3.13849390498568	-3.26378870812232
3.1501869446091	-2.36462151954532
3.16148064832368	-1.92675628729637
3.17011103507498	-6.23571381164231
3.17872314084609	-2.45210431469508
3.18943427854929	-2.34584959337087
3.20007270850667	-3.74092315461837
3.21135729173775	-2.30600691603183
3.21774495156264	-1.15072023815958
3.22815211213431	-0.359376075321336
3.23966270340771	-1.59773490658063
3.2482633739793	-3.39792789426997
3.26005447385254	-4.09048054003995
3.2678375073655	-2.49445294675678
3.27942502767294	-2.00239983247968
3.28991400376944	-0.892453717356375
3.29843413820363	-1.74885375010393
3.30795598122601	-3.23391625882908
3.32042353399918	-2.76382976905199
3.32988808113066	-1.31955552465234
3.34167171731797	-2.09426122552247
3.34945522358469	-1.94311707427374
3.3585212125853	-0.626697988722071
3.36825225656232	-1.36560749257785
3.37957340924158	-1.63891724633123
3.388124757051	-1.22368902490564
3.40006631133684	-1.50858312061087
3.41031819784028	-1.14312339133369
3.42124566193826	-1.90620873825304
3.4282329791085	-1.94016990499222
3.44003838428732	-0.941489599777697
3.44978874723266	-0.252716425511608
3.45844418684046	-1.94111126757275
3.46995108331354	-1.30793777464896
3.47930561178105	-1.79172552583464
3.49068855748336	-1.67113219954081
3.49945620723886	-1.03295821943584
3.5102617296568	-0.489560782129558
3.51971176077836	-0.99524599710287
3.5297	-0.433927130680331


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-7.tsv <==
2.5297	-0.429134156675502
2.53170400801603	-0.368453733671402
2.53370801603206	-0.343171226154823
2.5357120240481	-0.354253748470626
2.53771603206413	-0.401849704444032
2.53972004008016	-0.485282141905884
2.54172404809619	-0.602985099337445
2.54372805611222	-0.752384142598373
2.54573206412826	-0.929727416197807
2.54773607214429	-1.1298834302516
2.54974008016032	-1.34613906308959
2.55174408817635	-1.57005733878174
2.55374809619238	-1.79148688434583
2.55575210420842	-1.99884235424332
2.55775611222445	-2.17977363607491
2.55976012024048	-2.32227869562331
2.56176412825651	-2.41617074568956
2.56376813627255	-2.45461565776571
2.56577214428858	-2.43531149516019
2.56777615230461	-2.36091299540578
2.56978016032064	-2.23854558977644
2.57178416833667	-2.07858651968621
2.57378817635271	-1.89311973497053
2.57579218436874	-1.69448706772397
2.57779619238477	-1.49420622660318
2.5798002004008	-1.30233239420483
2.58180420841683	-1.12720153886306
2.58380821643287	-0.975435894784425
2.5858122244489	-0.852093640556348
2.58781623246493	-0.760873142288517
2.58982024048096	-0.704314236818789
2.59182424849699	-0.683964452743055
2.59382825651303	-0.700494657906063
2.59583226452906	-0.753757980266926
2.59783627254509	-0.842790577268545
2.59984028056112	-0.965755438750477
2.60184428857715	-1.11983315265201
2.60384829659319	-1.30106861825243
2.60585230460922	-1.50419229987898
2.60785631262525	-1.72245079810494
2.60986032064128	-1.947504881501
2.61186432865731	-2.16948025605683
2.61386833667335	-2.37727605964534
2.61587234468938	-2.55922703611424
2.61787635270541	-2.7041513728775
2.61988036072144	-2.80268583745175
2.62188436873747	-2.84864589032799
2.62388837675351	-2.84003849554318
2.62589238476954	-2.7793969707115
2.62789639278557	-2.67331965459198
2.6299004008016	-2.53137353731773
2.63190440881764	-2.36471284318606
2.63390841683367	-2.18477527441087
2.6359124248497	-2.00229261973993
2.63791643286573	-1.82668925565798
2.63992044088176	-1.6658217792953
2.6419244488978	-1.52595951475195
2.64392845691383	-1.41190316718007
2.64593246492986	-1.32716116187879
2.64793647294589	-1.27413047513238
2.64994048096192	-1.25425137496751
2.65194448897796	-1.26812093031674
2.65394849699399	-1.31555937915948
2.65595250501002	-1.39562852010266
2.65795651302605	-1.5066042754878
2.65996052104208	-1.64590827698703
2.66196452905812	-1.81000734425919
2.66396853707415	-1.99429649867028
2.66597254509018	-2.19299175378626
2.66797655310621	-2.39907338248969
2.66998056112224	-2.60433631019174
2.67198456913828	-2.79961518700219
2.67398857715431	-2.97524593263222
2.67599258517034	-3.12178914325511
2.67799659318637	-3.23096656671265
2.6800006012024	-3.29666370957051
2.68200460921844	-3.31577190080992
2.68400861723447	-3.28863701696599
2.6860126252505	-3.21897733063236
2.68801663326653	-3.11329623697969
2.69002064128257	-2.97996580299821
2.6920246492986	-2.82822255650819
2.69402865731463	-2.66728382429659
2.69603266533066	-2.50570192190588
2.69803667334669	-2.35097938662193
2.70004068136273	-2.20940539766292
2.70204468937876	-2.08604769805163
2.70404869739479	-1.98483517890361
2.70605270541082	-1.90867990726281
2.70805671342685	-1.85960362767486
2.71006072144289	-1.83884752784525
2.71206472945892	-1.84695383769593
2.71406873747495	-1.88381401717589
2.71607274549098	-1.94868195912574
2.71807675350701	-2.04015297521062
2.72008076152305	-2.15611145427692
2.72208476953908	-2.29365301031714
2.72408877755511	-2.44899162715785
2.72609278557114	-2.6173695311262
2.72809679358717	-2.79299749221258
2.73010080160321	-2.96906485794574
2.73210480961924	-3.13786834606111
2.73410881763527	-3.29110968677986
2.7361128256513	-3.42039532025791
2.73811683366733	-3.51792890575354
2.74012084168337	-3.57732155757236
2.7421248496994	-3.59437528704086
2.74412885771543	-3.56765763631466
2.74613286573146	-3.4987125100464
2.74813687374749	-3.39184628365683
2.75014088176353	-3.25355097432725
2.75214488977956	-3.09171992408437
2.75414889779559	-2.9148379120349
2.75615290581162	-2.7312897260253
2.75815691382766	-2.548861678653
2.76016092184369	-2.37444481420425
2.76216492985972	-2.21390627346233
2.76416893787575	-2.07207852291015
2.76617294589178	-1.95281725754921
2.76817695390782	-1.85908846469698
2.77018096192385	-1.79305663681248
2.77218496993988	-1.75615595142426
2.77418897795591	-1.74913330758307
2.77619298597194	-1.77205666417996
2.77819699398798	-1.82428499791291
2.78020100200401	-1.9043984562004
2.78220501002004	-2.01009014711116
2.78420901803607	-2.13802590115091
2.7862130260521	-2.28368684908003
2.78821703406814	-2.44122323349984
2.79022104208417	-2.60336685533298
2.7922250501002	-2.76147126478685
2.79422905811623	-2.90576482732325
2.79623306613226	-3.02589628429848
2.7982370741483	-3.11180558240045
2.80024108216433	-3.15485419725928
2.80224509018036	-3.14901910114435
2.80424909819639	-3.09185440928695
2.80625310621242	-2.98493145995673
2.80825711422846	-2.83361213916533
2.81026112224449	-2.64623154613679
2.81226513026052	-2.43294626884068
2.81426913827655	-2.20455676061732
2.81627314629259	-1.97153940344936
2.81827715430862	-1.7433950029295
2.82028116232465	-1.52830728392553
2.82228517034068	-1.33304121458502
2.82428917835671	-1.16299390816721
2.82629318637275	-1.02232167961705
2.82829719438878	-0.914087622516888
2.83030120240481	-0.840394010307932
2.83230521042084	-0.802478659223084
2.83430921843687	-0.800763766153636
2.83631322645291	-0.83485099095094
2.83831723446894	-0.903459544327859
2.84032124248497	-1.00430677581926
2.842325250501	-1.13393546258879
2.84432925851703	-1.28750130938732
2.84633326653307	-1.45855099006519
2.8483372745491	-1.63884754601594
2.85034128256513	-1.81833472413211
2.85234529058116	-1.98536498463733
2.85434929859719	-2.1273237503089
2.85635330661323	-2.23172914175217
2.85835731462926	-2.28774402252299
2.86036132264529	-2.28782679267607
2.86236533066132	-2.22907039575352
2.86436933867735	-2.11377814839898
2.86637334669339	-1.94906282102187
2.86837735470942	-1.74562031915485
2.87038136272545	-1.51610338375428
2.87238537074148	-1.27356277955676
2.87438937875751	-1.03026808365541
2.87639338677355	-0.797006000590784
2.87839739478958	-0.582795669217489
2.88040140280561	-0.394892182696367
2.88240541082164	-0.238948992616656
2.88440941883768	-0.119240350763846
2.88641342685371	-0.0388800189246012
2.88841743486974	0
2.89042144288577	-0.00387040986021248
2.8924254509018	-0.0509504815201467
2.89442945891784	-0.140863860106208
2.89643346693387	-0.272291552253591
2.8984374749499	-0.44277585043011
2.90044148296593	-0.648431574397875
2.90244549098196	-0.883571855462947
2.904449498998	-1.14028132931998
2.90645350701403	-1.40801801583251
2.90845751503006	-1.67340011798575
2.91046152304609	-1.92042159511749
2.91246553106212	-2.13138880690525
2.91446953907816	-2.2887820012669
2.91647354709419	-2.37792632006591
2.91847755511022	-2.38985344407274
2.92048156312625	-2.32334689974192
2.92248557114228	-2.1852936506267
2.92448957915832	-1.98918217050442
2.92649358717435	-1.75242134126006
2.92849759519038	-1.49351605857527
2.93050160320641	-1.22989328195206
2.93250561122245	-0.97666311963178
2.93450961923848	-0.746196946314399
2.93651362725451	-0.548240678949753
2.93851763527054	-0.390293729547352
2.94052164328657	-0.278066086020999
2.94252565130261	-0.215908129148204
2.94452965931864	-0.20716490772088
2.94653366733467	-0.254437805054238
2.9485376753507	-0.359748701411206
2.95054168336673	-0.524601448839235
2.95254569138277	-0.749926716362722
2.9545496993988	-1.03588058628594
2.95655370741483	-1.38144493997805
2.95855771543086	-1.78374990015146
2.96056172344689	-2.2370127820476
2.96256573146293	-2.73098933642433
2.96456973947896	-3.24892660624289
2.96657374749499	-3.76532246979571
2.96857775551102	-4.24449890776657
2.97058176352705	-4.64202471692653
2.97258577154309	-4.91147195713933
2.97458977955912	-5.01687417894402
2.97659378757515	-4.94593037508412
2.97859779559118	-4.71530578730881
2.98060180360721	-4.363909957028
2.98260581162325	-3.93933699026439
2.98460981963928	-3.48601864421011
2.98661382765531	-3.03928617896361
2.98861783567134	-2.62449249236181
2.99062184368738	-2.25867250276229
2.99262585170341	-1.95284028267821
2.99462985971944	-1.71403399622153
2.99663386773547	-1.54686619155444
2.9986378757515	-1.45461506855264
3.00064188376754	-1.43996877551314
3.00264589178357	-1.50553027925935
3.0046498997996	-1.65416243836057
3.00665390781563	-1.88922173345765
3.00865791583166	-2.21469700239203
3.0106619238477	-2.63522925545493
3.01266593186373	-3.15592319942073
3.01466993987976	-3.7817359819436
3.01667394789579	-4.51597513166246
3.01867795591182	-5.35693098007982
3.02068196392786	-6.29075808319055
3.02268597194389	-7.27762299900763
3.02468997995992	-8.22931158166676
3.02669398797595	-8.98903952580184
3.02869799599198	-9.35715784070209
3.03070200400802	-9.20634371122196
3.03270601202405	-8.59236044316339
3.03471002004008	-7.70240339931121
3.03671402805611	-6.71951520123764
3.03871803607214	-5.75969917352194
3.04072204408818	-4.88014709332219
3.04272605210421	-4.10350014258012
3.04473006012024	-3.4354028270796
3.04673406813627	-2.87406644087525
3.0487380761523	-2.41492376564554
3.05074208416834	-2.05275552439036
3.05274609218437	-1.78259402035144
3.0547501002004	-1.60004575790526
3.05675410821643	-1.50133280944425
3.05875811623247	-1.48318424615371
3.0607621242485	-1.54262392298057
3.06276613226453	-1.67665316244978
3.06477014028056	-1.88179399651517
3.06677414829659	-2.15343087320963
3.06877815631263	-2.48486621922586
3.07078216432866	-2.86600250444474
3.07278617234469	-3.28162239777447
3.07479018036072	-3.70944569475103
3.07679418837675	-4.11861763787903
3.07879819639279	-4.47004691782706
3.08080220440882	-4.72059544358382
3.08280621242485	-4.83222311391256
3.08481022044088	-4.78369396916224
3.08681422845691	-4.5784420738467
3.08881823647295	-4.2430357565558
3.09082224448898	-3.81737977551461
3.09282625250501	-3.34321725730138
3.09483026052104	-2.85639269536523
3.09683426853707	-2.38398318399436
3.09883827655311	-1.94467240648481
3.10084228456914	-1.55045646524059
3.10284629258517	-1.2085062011123
3.1048503006012	-0.92270476677669
3.10685430861723	-0.694762858425861
3.10885831663327	-0.52496443167621
3.1108623246493	-0.412629486328399
3.11286633266533	-0.356370141616878
3.11487034068136	-0.354195134656777
3.11687434869739	-0.403498469852991
3.11887835671343	-0.500953893824828
3.12088236472946	-0.642329204663952
3.12288637274549	-0.822234208391023
3.12489038076152	-1.03382553495811
3.12689438877756	-1.2685134914023
3.12889839679359	-1.51575251779366
3.13090240480962	-1.76304345936632
3.13290641282565	-1.99631447716564
3.13491042084168	-2.20083879787154
3.13691442885772	-2.3627400186075
3.13891843687375	-2.47090640038374
3.14092244488978	-2.51885465717726
3.14292645290581	-2.50593099737148
3.14493046092184	-2.43738647890643
3.14693446893788	-2.32329257248193
3.14893847695391	-2.17671333871442
3.15094248496994	-2.01174542571863
3.15294649298597	-1.84191777088745
3.154950501002	-1.67916705843891
3.15695450901804	-1.53336174566999
3.15895851703407	-1.41222332315766
3.1609625250501	-1.32147448913651
3.16296653306613	-1.26507923147966
3.16497054108216	-1.24548766934629
3.1669745490982	-1.26383836175023
3.16897855711423	-1.32009765171318
3.17098256513026	-1.41313178267876
3.17298657314629	-1.54071730990535
3.17499058116232	-1.69950279395169
3.17699458917836	-1.88494305261338
3.17899859719439	-2.09123832868016
3.18100260521042	-2.3113247887116
3.18300661322645	-2.53697697071811
3.18501062124249	-2.75908980298277
3.18701462925852	-2.96819557740849
3.18901863727455	-3.15522700028538
3.19102264529058	-3.31245796126757
3.19302665330661	-3.43445854647729
3.19503066132265	-3.51883569741813
3.19703466933868	-3.56654623068943
3.19903867735471	-3.58167966661148
3.20104268537074	-3.57076957549589
3.20304669338677	-3.54182329832508
3.20505070140281	-3.5033019238893
3.20705470941884	-3.46323495837157
3.20905871743487	-3.42856239287823
3.2110627254509	-3.40471132717943
3.21306673346693	-3.39536250817264
3.21507074148297	-3.40234645878854
3.217074749499	-3.42561856472076
3.21907875751503	-3.46328527094596
3.22108276553106	-3.51168062648298
3.22308677354709	-3.56551810409411
3.22509078156313	-3.61816155918206
3.22709478957916	-3.66206394451893
3.22909879759519	-3.68940364586354
3.23110280561122	-3.69289968626697
3.23310681362725	-3.66671437672198
3.23511082164329	-3.60728089436708
3.23711482965932	-3.51386409752575
3.23911883767535	-3.38870704442343
3.24112284569138	-3.23672695810768
3.24312685370742	-3.06485366032052
3.24513086172345	-2.88118927132604
3.24713486973948	-2.69417804457959
3.24913887775551	-2.51192237597644
3.25114288577154	-2.3417042268614
3.25314689378758	-2.1897058565479
3.25515090180361	-2.0608859146447
3.25715490981964	-1.95895511124741
3.25915891783567	-1.8864004494942
3.2611629258517	-1.84451898585888
3.26316693386774	-1.83343533132705
3.26517094188377	-1.85208925094838
3.2671749498998	-1.89819085795642
3.26917895791583	-1.96815240598613
3.27118296593186	-2.05701919455828
3.2731869739479	-2.15843842894031
3.27519098196393	-2.26472249287303
3.27719498997996	-2.36707624006755
3.27919899799599	-2.45605536139794
3.28120300601202	-2.52229008408011
3.28320701402806	-2.55743626465471
3.28521102204409	-2.55521527520159
3.28721503006012	-2.51231585853617
3.28921903807615	-2.42891338629465
3.29122304609218	-2.3086494096101
3.29322705410822	-2.15807969965499
3.29523106212425	-1.98576021201734
3.29723507014028	-1.80121864234991
3.29923907815631	-1.61403321674527
3.30124308617234	-1.4331487827061
3.30324709418838	-1.26646096987059
3.30525110220441	-1.12063046612627
3.30725511022044	-1.00105980823105
3.30925911823647	-0.911964260806428
3.31126312625251	-0.856481706132683
3.31326713426854	-0.836783006280029
3.31527114228457	-0.854158383464437
3.3172751503006	-0.909065317005798
3.31927915831663	-1.00112974461064
3.32128316633267	-1.12909636234201
3.3232871743487	-1.2907272816708
3.32529118236473	-1.48265321688319
3.32729519038076	-1.70019002706323
3.32929919839679	-1.93714822657296
3.33130320641283	-2.18568563405194
3.33330721442886	-2.43628226112668
3.33531122244489	-2.67794358250831
3.33731523046092	-2.89874442730985
3.33931923847695	-3.0867824637171
3.34132324649299	-3.23149506955468
3.34332725450902	-3.32512072005659
3.34533126252505	-3.36393247106565
3.34733527054108	-3.34885053411466
3.34933927855711	-3.28521505181516
3.35134328657315	-3.1817980842859
3.35334729458918	-3.04938591287436
3.35535130260521	-2.89933696279718
3.35735531062124	-2.74241861162693
3.35935931863727	-2.5880496820966
3.36136332665331	-2.44392701126054
3.36336733466934	-2.31593787065935
3.36537134268537	-2.2082463512964
3.3673753507014	-2.12346258970507
3.36937935871743	-2.06283447807988
3.37138336673347	-2.02642909142855
3.3733873747495	-2.01329122796216
3.37539138276553	-2.02157953409665
3.37739539078156	-2.04868843572586
3.3793993987976	-2.09136811667298
3.38140340681363	-2.14585595261326
3.38340741482966	-2.208031297807
3.38541142284569	-2.27360110827368
3.38741543086172	-2.33831645242884
3.38941943887776	-2.39821010417825
3.39142344689379	-2.44983491429497
3.39342745490982	-2.49047446344645
3.39543146292585	-2.5182949374709
3.39743547094188	-2.53241246013312
3.39943947895792	-2.53286296469668
3.40144348697395	-2.52047882836376
3.40344749498998	-2.49669287176749
3.40545150300601	-2.46330126691004
3.40745551102204	-2.42222007218783
3.40945951903808	-2.37526613894767
3.41146352705411	-2.32398469348084
3.41346753507014	-2.26953616579368
3.41547154308617	-2.21264617458138
3.4174755511022	-2.15361601760486
3.41947955911824	-2.09238645859955
3.42148356713427	-2.02864438015661
3.4234875751503	-1.96195933373048
3.42549158316633	-1.89193490919467
3.42749559118236	-1.81835842797705
3.4294995991984	-1.74133235896079
3.43150360721443	-1.6613727005751
3.43350761523046	-1.57946360735394
3.43551162324649	-1.49706333988871
3.43751563126253	-1.41606310986265
3.43951963927856	-1.33870618364006
3.44152364729459	-1.26747847854358
3.44352765531062	-1.20498320241734
3.44553166332665	-1.15381095131107
3.44753567134269	-1.11641378219412
3.44953967935872	-1.09498807584168
3.45154368737475	-1.09136740838278
3.45354769539078	-1.10692382737551
3.45555170340681	-1.14247427609189
3.45755571142285	-1.19818863495715
3.45955971943888	-1.27349709560247
3.46156372745491	-1.36699753119404
3.46356773547094	-1.47636840552519
3.46557174348697	-1.59829971181301
3.46757575150301	-1.72846314396139
3.46957975951904	-1.86155182502415
3.47158376753507	-1.99142632990879
3.4735877755511	-2.11140220064624
3.47559178356713	-2.21469826194226
3.47759579158317	-2.29503055614452
3.4795997995992	-2.34728700070627
3.48160380761523	-2.36816832016103
3.48360781563126	-2.35665628425369
3.48561182364729	-2.31419217144258
3.48761583166333	-2.24451740303334
3.48961983967936	-2.15321816756421
3.49162384769539	-2.04708715177139
3.49362785571142	-1.93344048393573
3.49563186372745	-1.81950570278082
3.49763587174349	-1.7119475525144
3.49963987975952	-1.61654781980991
3.50164388777555	-1.53801948169752
3.50364789579158	-1.47991824409655
3.50565190380762	-1.44461232678105
3.50765591182365	-1.43327794622269
3.50965991983968	-1.4458983726214
3.51166392785571	-1.48125594691351
3.51366793587174	-1.53691817311363
3.51567194388778	-1.60923104305283
3.51767595190381	-1.69334508434122
3.51967995991984	-1.78331099476605
3.52168396793587	-1.87228862072283
3.5236879759519	-1.95290931890401
3.52569198396794	-2.01781015724777
3.52769599198397	-2.06031510977857
3.5297	-2.07517972368504


==> Figures/Estimator_figures/1d_costs_all_comparison/1d_costs_all_comparison-8.tsv <==
3.0297	-10
3.0297	0


==> Figures/Estimator_figures/UE_loc_rmse_v3/UE_loc_rmse_v3-1.tsv <==
-10	0.425354140420418
-5	0.232975268929316
0	0.133826063521484
5	0.0574631852578354
10	0.0331633527371663
15	0.0122091731824346
20	0.00301073259129834
25	0.0114053679941223
30	0.0200274234756535
34	0.00937648987882964


==> Figures/Estimator_figures/UE_loc_rmse_v3/UE_loc_rmse_v3-2.tsv <==
-10	0.512224776120018
-5	0.216628310716347
0	0.122903640828764
5	0.0538556585113796
10	0.0396811303969861
15	0.00172052785151711
20	0.000431513629664685
25	0.000224636355389317
30	0.000145456411137069
34	8.80986446298156e-05


==> Figures/Estimator_figures/UE_loc_rmse_v3/UE_loc_rmse_v3-3.tsv <==
-10	0.0140856737210671
34	8.88745928665451e-05


==> Figures/Estimator_figures/UE_loc_rmse_v3/crb_c_nc-1.tsv <==
-10	0.0140859378015676
-5	0.00792085811199245
0	0.00445428161103833
5	0.00250487258419099
10	0.00140857258763846
15	0.000792102871840599
20	0.000445423890186015
25	0.000250482082950274
30	0.000140858217036011


==> Figures/Estimator_figures/UE_loc_rmse_v3/crb_c_nc-2.tsv <==
-10	0.506722808030477
30	0.00506731567580886


==> Figures/Estimator_figures/cdf_clock_two_SNRs_v2/cdf_clock_two_SNRs_v2-1.tsv <==
0.036603660366036	0
0.036603660366036	0.01
0.0682068206820681	0.02
0.169016901690171	0.03
0.175217521752176	0.04
0.283628362836282	0.0600000000000001
0.384638463846385	0.0700000000000001
0.395039503950395	0.0800000000000001
0.3996399639964	0.0900000000000001
0.528652865286528	0.1
0.537253725372537	0.11
0.568456845684569	0.12
0.581058105810581	0.13
0.657865786578658	0.14
0.670067006700669	0.15
0.816281628162816	0.16
0.855885588558856	0.17
0.863286328632864	0.18
0.891089108910891	0.19
0.967696769676967	0.2
1.07490749074907	0.21
1.08470847084708	0.22
1.15231523152315	0.23
1.16271627162716	0.24
1.19171917191719	0.25
1.25212521252125	0.26
1.27552755275527	0.27
1.27932793279328	0.28
1.2949294929493	0.29
1.34733473347335	0.3
1.35433543354336	0.31
1.36773677367737	0.32
1.38773877387739	0.33
1.4013401340134	0.34
1.41134113411341	0.35
1.45674567456746	0.36
1.46074607460746	0.37
1.46174617461746	0.38
1.47534753475348	0.39
1.4985498549855	0.4
1.50915091509151	0.41
1.51395139513951	0.43
1.52675267526753	0.44
1.54295429542954	0.45
1.56695669566957	0.46
1.57215721572157	0.47
1.61976197619762	0.48
1.61976197619762	0.49
1.62396239623962	0.5
1.64296429642964	0.51
1.71117111711171	0.53
1.72537253725373	0.54
1.72897289728973	0.55
1.74237423742374	0.56
1.74577457745775	0.580000000000001
1.76097609760976	0.590000000000001
1.78177817781778	0.600000000000001
1.78977897789779	0.610000000000001
1.8001800180018	0.620000000000001
1.8003800380038	0.630000000000001
1.85518551855185	0.64
1.88378837883788	0.65
1.93099309930993	0.66
1.99019901990199	0.67
1.995799579958	0.68
2.05160516051605	0.69
2.05800580058006	0.7
2.06020602060206	0.71
2.07140714071407	0.72
2.11621162116212	0.73
2.15121512151215	0.74
2.15381538153815	0.75
2.16861686168617	0.76
2.16901690169017	0.77
2.19041904190419	0.78
2.1962196219622	0.79
2.1966196619662	0.8
2.2000200020002	0.81
2.35103510351035	0.82
2.35163516351635	0.83
2.44644464446445	0.85
2.45104510451045	0.86
2.45824582458246	0.87
2.57965796579658	0.88
2.58365836583658	0.89
2.60946094609461	0.9
2.62186218621862	0.91
2.65186518651865	0.92
2.67766776677668	0.93
2.68246824682468	0.94
2.73587358735874	0.95
2.76407640764076	0.96
2.78867886788679	0.97
2.91269126912691	0.98
3.33373337333733	1


==> Figures/Estimator_figures/cdf_clock_two_SNRs_v2/cdf_clock_two_SNRs_v2-2.tsv <==
0.00379945150388394	0
0.00379945150388394	0.0100000000000002
0.0177396722047281	0.02
0.028231811960338	0.0300000000000002
0.0421132711385548	0.04
0.0430139771944828	0.0500000000000003
0.0550290611862518	0.0600000000000001
0.0611759283147153	0.0700000000000003
0.0728138555829485	0.0800000000000001
0.0956001675697964	0.0900000000000003
0.113118966947015	0.1
0.124125424027639	0.11
0.124872729914842	0.12
0.127780863245204	0.13
0.130343573682952	0.14
0.158347881222222	0.15
0.163696521738428	0.16
0.1640892607055	0.17
0.168260730197225	0.18
0.185654217157109	0.19
0.195377287490056	0.2
0.199802937614439	0.21
0.204860521167552	0.22
0.212554756968916	0.23
0.21287016137699	0.24
0.223043191135044	0.25
0.24686838493252	0.26
0.258008903122285	0.27
0.272809738844093	0.28
0.272817115658658	0.29
0.27772963563322	0.3
0.287407809341039	0.31
0.325246283845188	0.32
0.36200718310226	0.330000000000001
0.388735467589852	0.34
0.39686693517878	0.350000000000001
0.396905703766503	0.36
0.422552160987761	0.370000000000001
0.427038042438721	0.38
0.428517346706543	0.390000000000001
0.43521987377178	0.4
0.435858417267537	0.410000000000001
0.435903976062634	0.42
0.454334202378437	0.430000000000001
0.508428827167312	0.450000000000001
0.509115638647286	0.46
0.511336546793402	0.470000000000001
0.511970114448393	0.48
0.528974784396918	0.490000000000001
0.556767290321287	0.5
0.561747288967114	0.52
0.586400519958983	0.530000000000001
0.603374921824453	0.54
0.604850814371444	0.550000000000001
0.632766890487148	0.56
0.639654982240053	0.570000000000001
0.64249975299498	0.580000000000001
0.653382650246513	0.590000000000001
0.674025100428257	0.600000000000001
0.67864742220485	0.610000000000001
0.688020953726689	0.620000000000001
0.691214317360527	0.63
0.695351654072265	0.640000000000001
0.734421165600369	0.65
0.752532097298478	0.660000000000001
0.778850077858611	0.680000000000001
0.804925305723108	0.69
0.8411867932185	0.700000000000001
0.848240916299785	0.71
0.848595871545111	0.72
0.894492807441029	0.73
0.926675432489839	0.74
0.929764197185188	0.75
0.930904914837059	0.76
0.962969738165294	0.77
0.986697747450482	0.78
1.00775409952524	0.79
1.03998805812477	0.8
1.04484684765651	0.81
1.05240318419797	0.82
1.09666663595654	0.83
1.18943748643277	0.84
1.21030797425864	0.85
1.25723868019766	0.86
1.27405356724215	0.87
1.42533819809319	0.88
1.45908112342821	0.89
1.50992567184428	0.9
1.59893988451393	0.91
1.75680180678344	0.92
1.76209294286021	0.93
1.83967279828853	0.94
1.87284732546675	0.95
1.98942111363168	0.96
2.13466679733197	0.97
2.16027901767778	0.98
2.23091186507552	0.99
3.78731632937439	1


==> Figures/Estimator_figures/cdf_clock_two_SNRs_v2/cdf_clock_two_SNRs_v2-3.tsv <==
0.245424542454245	0
0.245424542454245	0.01
0.271227122712272	0.02
0.280028002800281	0.03
0.282228222822282	0.04
0.282628262826282	0.05
0.284228422842284	0.0600000000000001
0.304430443044303	0.0700000000000001
0.306230623062306	0.0800000000000001
0.316231623162316	0.0900000000000001
0.316831683168316	0.1
0.320232023202319	0.11
0.325232523252325	0.12
0.325432543254324	0.13
0.331033103310331	0.14
0.332433243324332	0.15
0.337233723372338	0.16
0.340634063406341	0.19
0.353435343534354	0.2
0.359035903590359	0.21
0.362236223622363	0.22
0.367636763676368	0.23
0.370037003700371	0.24
0.371037103710371	0.25
0.371837183718372	0.27
0.376237623762377	0.28
0.379037903790379	0.3
0.388038803880388	0.31
0.388638863886388	0.32
0.392439243924392	0.33
0.393839383938394	0.35
0.394039403940393	0.36
0.395439543954396	0.37
0.397039703970397	0.39
0.400440044004401	0.4
0.404440444044403	0.42
0.405440544054405	0.43
0.405640564056406	0.44
0.409640964096409	0.45
0.410641064106411	0.46
0.41084108410841	0.47
0.413641364136413	0.48
0.414041404140415	0.49
0.415041504150416	0.5
0.418041804180418	0.51
0.418641864186418	0.52
0.418841884188418	0.54
0.428042804280428	0.55
0.42984298429843	0.590000000000001
0.431643164316431	0.600000000000001
0.432843284328432	0.610000000000001
0.433243324332432	0.620000000000001
0.433443344334433	0.640000000000001
0.434043404340434	0.650000000000001
0.436443644364436	0.660000000000001
0.438243824382438	0.670000000000001
0.438843884388439	0.68
0.442244224422441	0.69
0.446444644464447	0.7
0.453245324532453	0.71
0.454645464546454	0.72
0.457045704570457	0.73
0.458445844584459	0.74
0.462646264626461	0.75
0.467846784678468	0.77
0.472847284728473	0.78
0.473247324732472	0.79
0.474447444744474	0.8
0.476247624762477	0.81
0.477247724772477	0.82
0.48004800480048	0.83
0.481648164816482	0.84
0.482448244824482	0.85
0.485248524852485	0.86
0.491249124912493	0.87
0.492449244924491	0.88
0.497449744974497	0.89
0.497449744974498	0.9
0.507650765076508	0.91
0.50845084508451	0.92
0.514451445144514	0.93
0.518451845184517	0.94
0.524452445244524	0.95
0.52945294529453	0.96
0.543454345434543	0.97
0.57865786578658	0.98
0.589058905890588	0.99
0.632663266326634	1


==> Figures/Estimator_figures/cdf_clock_two_SNRs_v2/cdf_clock_two_SNRs_v2-4.tsv <==
0.00172115805457018	0
0.00172115805457018	0.0100000000000002
0.00330877727637446	0.02
0.00405374287623328	0.0300000000000002
0.00474647410969098	0.04
0.00522865621907442	0.0500000000000003
0.00526205308343464	0.0600000000000001
0.00603480133975154	0.0700000000000003
0.00618352114142429	0.0800000000000001
0.00707193566939068	0.0900000000000003
0.00776425929044322	0.1
0.00886447749656405	0.11
0.0114262051898351	0.12
0.0114900469896551	0.13
0.0125745994645046	0.14
0.0141441299440128	0.16
0.0147735867190759	0.17
0.0168885670963856	0.18
0.0170798256698248	0.19
0.0176009965781017	0.2
0.0176856019346943	0.21
0.0197370501476115	0.22
0.0204892697011862	0.23
0.0227728092965682	0.24
0.0230984897213755	0.25
0.0234758865701918	0.26
0.0242339104918932	0.27
0.0262168359846031	0.28
0.0265552834348481	0.29
0.0273364693911828	0.3
0.0278348264008139	0.31
0.0296729071081687	0.330000000000001
0.0329783500688272	0.34
0.0330981328256543	0.350000000000001
0.0369809705360416	0.36
0.0374970824528979	0.370000000000001
0.039649127768123	0.38
0.0421585285956958	0.390000000000001
0.0430658118555982	0.4
0.0445970631307615	0.410000000000001
0.0450413315256695	0.42
0.0453427046424854	0.430000000000001
0.0455034821033742	0.450000000000001
0.0458407254569435	0.46
0.0462694289431109	0.470000000000001
0.0462738208793532	0.48
0.0466949811035722	0.490000000000001
0.0476114908242913	0.5
0.0499759767592281	0.510000000000001
0.0502085237944483	0.52
0.0513556740264409	0.530000000000001
0.0516830999940154	0.54
0.0541419354813888	0.550000000000001
0.0557672422407585	0.56
0.0591670929498536	0.570000000000001
0.0612561789997263	0.580000000000001
0.0617997008610809	0.590000000000001
0.0619514307395495	0.600000000000001
0.0623502482922298	0.610000000000001
0.063089474725877	0.620000000000001
0.0671308660699168	0.63
0.0699793380317865	0.640000000000001
0.0705212397477117	0.65
0.070763087566494	0.660000000000001
0.071630595569184	0.67
0.0721378257816329	0.680000000000001
0.0732149191614315	0.69
0.073522713239651	0.700000000000001
0.0758814611607921	0.71
0.0762541252361632	0.72
0.0774279191705549	0.73
0.0791128469014985	0.74
0.0812804888455894	0.75
0.0830677543944302	0.76
0.0838337654794072	0.77
0.0876986373778372	0.78
0.101218599609763	0.79
0.106688935424816	0.81
0.107605053125136	0.82
0.117017659675014	0.83
0.117096801753864	0.84
0.119525296702421	0.85
0.120339142122845	0.86
0.121726411131855	0.87
0.123391401097099	0.88
0.125855349672606	0.89
0.135706633481624	0.9
0.141658004778662	0.91
0.154480507141782	0.92
0.157705374123736	0.93
0.161833141446216	0.94
0.164438198409891	0.95
0.21408975287535	0.96
0.226870110059042	0.97
0.268095708900778	0.98
0.274516023467747	0.99
0.290136470191506	1


==> Figures/Estimator_figures/cdf_sp_pos_two_SNRs/cdf_sp_pos_two_SNRs-1.tsv <==
0.584109264468822	0
0.584109264468822	0.01
0.700941978582809	0.02
0.739071369493679	0.03
1.20223939782155	0.04
1.67233030040897	0.05
2.77748048300568	0.0600000000000001
4.04323270198701	0.0700000000000001
4.86902794172391	0.0800000000000001
6.90129130965757	0.0900000000000001
6.94777482779993	0.1
10.441027662291	0.11
11.095796508063	0.12
13.6180835455648	0.13
20.5952736789763	0.14
22.4007246172608	0.15
27.2584708190094	0.16
29.348616662116	0.17
31.8070765735804	0.18
34.0900251848706	0.19
37.7808160464557	0.2
38.3525992385345	0.21
41.195894767571	0.22
44.4620565111438	0.23
45.3902554604818	0.24
45.676249759678	0.25
46.0506246655657	0.26
49.79041631936	0.27
49.814102486194	0.28
54.8222265506348	0.29
54.9424806253389	0.3
56.380484673269	0.31
57.9099256179619	0.32
57.9348022752206	0.33
58.1822771414794	0.34
59.146652236224	0.35
61.8309577148034	0.36
63.614772322517	0.37
64.4258832653035	0.38
65.8625428017412	0.39
67.9134648586642	0.4
68.0744399801005	0.41
68.3113493626949	0.42
69.4192950801954	0.43
71.3126864286396	0.44
74.0607682623256	0.45
74.5584557460877	0.46
79.4086188957425	0.47
80.0265083820557	0.48
81.2616860641744	0.49
81.4167917523006	0.5
81.8869197952013	0.51
82.7808511046984	0.52
87.1406440187953	0.53
87.9772830819059	0.54
90.7197637299075	0.55
90.7782136721274	0.56
91.1380731242462	0.570000000000001
91.7600640761932	0.580000000000001
94.5901038333679	0.590000000000001
95.3955788921107	0.600000000000001
97.6524598414151	0.610000000000001
98.3559745770154	0.620000000000001
98.4058166948816	0.63
98.6617286641654	0.64
100.678559595835	0.65
104.780318720982	0.66
106.157574157774	0.67
108.691031990279	0.68
109.991673455208	0.69
109.997649427283	0.7
111.607033627422	0.71
114.000193621395	0.72
115.713309615459	0.73
116.624408246493	0.74
120.8575832511	0.75
123.414030518185	0.76
130.620117945027	0.77
132.024561450366	0.78
132.217430614512	0.79
132.44088911508	0.8
134.661751965091	0.81
134.732749082467	0.82
137.312237113569	0.83
137.47651619797	0.84
137.635818650057	0.85
138.748530917953	0.86
138.833423893649	0.87
142.415182997384	0.88
142.792886897239	0.89
142.83794289911	0.9
144.297009086681	0.91
144.429236636404	0.92
146.145071005332	0.93
148.256213634452	0.94
150.127742915004	0.95
152.243428087295	0.96
160.52319236971	0.97
162.378915527762	0.98
164.331318712138	0.99
169.482416247313	1


==> Figures/Estimator_figures/cdf_sp_pos_two_SNRs/cdf_sp_pos_two_SNRs-2.tsv <==
0.581970695430264	0
0.581970695430264	0.01
0.749256994906202	0.02
1.16628991558885	0.03
1.73138251039966	0.04
2.338965970825	0.05
4.03955160403647	0.0600000000000001
4.7271257278271	0.0700000000000001
6.55202495607238	0.0800000000000001
6.8331637651522	0.0900000000000001
10.3600379862925	0.1
11.0050436095278	0.11
13.981786659462	0.12
19.1460534804421	0.13
27.3728496433828	0.14
29.3290882277766	0.15
29.6516075112814	0.16
31.812554594327	0.17
34.2034222259702	0.18
34.2703938868004	0.19
40.6688564520629	0.2
40.9014025041099	0.21
41.1581239982084	0.22
44.4490588106834	0.23
45.4112792988291	0.24
45.6765424669591	0.25
46.0563931786634	0.26
49.7891789101917	0.27
49.8276796252113	0.28
54.8222264420257	0.29
54.9345982305461	0.3
56.3816498914774	0.31
57.9468223817033	0.32
57.9614061649415	0.33
59.2177432071248	0.34
59.427306123572	0.35
61.8434301651769	0.36
63.0410131424939	0.37
63.6613236322638	0.38
64.4209598632839	0.39
67.9306120193716	0.4
68.0986450269027	0.41
69.43861533823	0.42
70.7173105214352	0.43
71.6456582820067	0.44
74.5322304891098	0.45
77.1978076869055	0.46
80.0373599255071	0.47
81.0215477618076	0.48
81.4062042879357	0.49
81.4370654977855	0.5
81.8795429797395	0.51
82.8271193558038	0.52
87.8393096549444	0.53
87.9887461523367	0.54
90.7579976083314	0.55
90.8766618879522	0.56
91.0579485225794	0.570000000000001
91.1206594889923	0.580000000000001
91.1843181898154	0.590000000000001
91.7661623683766	0.600000000000001
94.5663878929241	0.610000000000001
95.4039742134998	0.620000000000001
98.4134691744942	0.63
98.5168374912873	0.64
98.5725779435794	0.65
106.127967840782	0.66
108.282366273168	0.67
109.985788477458	0.68
110.051160415284	0.69
111.599224659776	0.7
114.128298602179	0.71
116.246209938255	0.72
116.582760749802	0.73
120.818695248896	0.74
122.109175048724	0.75
123.359252850386	0.76
130.663238341778	0.77
131.935796698899	0.78
132.220136849699	0.79
132.350052446835	0.8
134.770096085132	0.81
134.876153173506	0.82
136.966424964733	0.83
137.280020072164	0.84
137.774172146448	0.85
138.761067344539	0.86
139.009200544075	0.87
142.67566068012	0.88
143.000516136837	0.89
143.612099107019	0.9
144.285522997441	0.91
144.361737262296	0.92
146.166108601829	0.93
148.13318596676	0.94
151.10425976846	0.95
153.710276073564	0.96
161.751369560155	0.97
162.585469502204	0.98
164.419848516237	0.99
170.266128506328	1


==> Figures/Estimator_figures/cdf_sp_pos_two_SNRs/cdf_sp_pos_two_SNRs-3.tsv <==
0.0123360491079824	0
0.0123360491079824	0.01
0.0835840161998948	0.02
0.0857071904170213	0.03
0.112007495192192	0.04
0.132816497322556	0.05
0.134751079986812	0.0600000000000001
0.151943937295913	0.0700000000000001
0.158407725154363	0.0800000000000001
0.166151823178313	0.0900000000000001
0.168509389549564	0.1
0.206924307746166	0.11
0.207888037908964	0.12
0.208884590722102	0.13
0.224590217287988	0.14
0.23589004564748	0.15
0.272693520226452	0.16
0.276542939908558	0.17
0.287896120372063	0.18
0.302397131223749	0.19
0.302782902799655	0.2
0.312580108419904	0.21
0.314415285727079	0.22
0.319336531826595	0.23
0.322552870988003	0.24
0.324025667259791	0.25
0.334549352567143	0.26
0.337697312826544	0.27
0.361507090970938	0.28
0.362980163246662	0.29
0.363487580867442	0.3
0.382353027844151	0.31
0.395630153030379	0.32
0.399206252620311	0.33
0.399688470886735	0.34
0.402587685466044	0.35
0.426783847680821	0.36
0.427663403305148	0.37
0.44232360566686	0.38
0.45385608597791	0.39
0.464366255559372	0.4
0.4881206738448	0.41
0.504210292831513	0.42
0.524098525407046	0.43
0.525703433925058	0.44
0.543174405758108	0.45
0.585356163546857	0.46
0.592795454740029	0.47
0.599925181895646	0.48
0.620444951992828	0.49
0.635295571307777	0.5
0.654359146985445	0.51
0.660442394923205	0.52
0.683379662114397	0.53
0.689504379490586	0.54
0.704413875846838	0.55
0.732713245727176	0.56
0.73334002008488	0.570000000000001
0.735783023684173	0.580000000000001
0.737338908060548	0.590000000000001
0.753824965975709	0.600000000000001
0.757581752281495	0.610000000000001
0.759204158939205	0.620000000000001
0.760094356212001	0.63
0.763423737513488	0.64
0.817406358035779	0.65
0.821667213350873	0.66
0.839344620587356	0.67
0.846295999228262	0.68
0.850824579904642	0.69
0.86359231653267	0.7
0.87247310411141	0.71
0.88307682453351	0.72
0.883819441835952	0.73
0.887862184931538	0.74
0.889099309539987	0.75
0.900270750343174	0.76
0.944080135714433	0.77
0.952588631040903	0.78
0.961048472458685	0.79
0.965807126421015	0.8
0.974958565891538	0.81
1.01740785057245	0.82
1.04287339329488	0.83
1.05166189883422	0.84
1.06514506133074	0.85
1.08505123409633	0.86
1.11883360007962	0.87
1.13552303334026	0.88
1.14095093246728	0.89
1.14224281935173	0.9
1.20025644202305	0.91
1.20508784769368	0.92
1.25057377885113	0.93
1.27225304629634	0.94
1.32202340728263	0.95
1.38080219135178	0.96
1.39585760954306	0.97
1.49671681192413	0.98
1.51662374946578	0.99
1.57277249329774	1


==> Figures/Estimator_figures/cdf_sp_pos_two_SNRs/cdf_sp_pos_two_SNRs-4.tsv <==
0.0492518911238018	0
0.0492518911238018	0.01
0.0669140040017241	0.02
0.0704017085943428	0.03
0.073617846022373	0.04
0.0769174714744568	0.05
0.0921808077523665	0.0600000000000001
0.0946404883425781	0.0700000000000001
0.124521569462191	0.0800000000000001
0.13062763288899	0.0900000000000001
0.144554384352993	0.1
0.145583080865935	0.11
0.145996075156044	0.12
0.151726054090534	0.13
0.152073033367498	0.14
0.181210409508858	0.15
0.18315123210179	0.16
0.186146831660156	0.17
0.192621083229816	0.18
0.203748278176586	0.19
0.207099007723232	0.2
0.216949168250872	0.21
0.234182555777853	0.22
0.247652240153175	0.23
0.24810394599899	0.24
0.250612474460575	0.25
0.256629812169258	0.26
0.267438132288058	0.27
0.271924258095382	0.28
0.277829101026232	0.29
0.277927333786042	0.3
0.281418437155386	0.31
0.29818454688529	0.32
0.304590666314555	0.33
0.309635906505088	0.34
0.3096736382286	0.35
0.310498470602012	0.36
0.312535501407641	0.37
0.312634631421042	0.38
0.316663792210171	0.39
0.32289227312083	0.4
0.33512629269354	0.41
0.348067573091883	0.42
0.350036164166761	0.43
0.350574499055001	0.44
0.365406694090609	0.45
0.382278350831067	0.46
0.39212884407217	0.47
0.393051310379617	0.48
0.40228716857213	0.49
0.405736507384466	0.5
0.413831799444436	0.51
0.426685004764021	0.52
0.431850166246875	0.53
0.488631347037704	0.54
0.490344258759006	0.55
0.515040604043641	0.56
0.520099750461043	0.570000000000001
0.522473233334457	0.580000000000001
0.561613412840473	0.590000000000001
0.578148182060446	0.600000000000001
0.580005383423558	0.610000000000001
0.606459648011693	0.620000000000001
0.632609820110121	0.63
0.655738623575544	0.64
0.669359690500679	0.65
0.680845274188907	0.66
0.692519607755234	0.67
0.71567730123127	0.68
0.716339739228063	0.69
0.719692969787217	0.7
0.722073190794527	0.71
0.727607984228168	0.72
0.730878633004429	0.73
0.75076539561379	0.74
0.753419020077003	0.75
0.763392757760894	0.76
0.784934161319205	0.77
0.797025293276133	0.78
0.821334517554552	0.79
0.829626847143093	0.8
0.832470365652956	0.81
0.839536644618639	0.82
0.857048681242701	0.83
0.862850108254032	0.84
0.873209121757453	0.85
0.8797558218154	0.86
0.90130916939006	0.87
0.903748264468059	0.88
0.9039564810275	0.89
0.937857804120267	0.9
0.970831777555646	0.91
0.975392467244218	0.92
0.991163193785838	0.93
1.07840219061212	0.94
1.10184248324333	0.95
1.13810374569572	0.96
1.217565835386	0.97
1.26158754716068	0.98
1.28756925837316	0.99
1.38288097834257	1


==> Figures/Estimator_figures/cdf_ue_pos_two_SNRs_v2/cdf_ue_pos_two_SNRs_v2-1.tsv <==
0.000149197499210294	0
0.000149197499210294	0.0100000000000002
0.000493373970526083	0.02
0.00106250940884874	0.0300000000000002
0.00138599846141647	0.04
0.00149506249551821	0.0500000000000003
0.00153417844469377	0.0600000000000001
0.00153916161235992	0.0700000000000003
0.00157195921172558	0.0800000000000001
0.00184874062288808	0.0900000000000003
0.00191347950409577	0.1
0.00191465291270679	0.11
0.00194668986350883	0.12
0.00196121379821817	0.13
0.00206619710950687	0.14
0.00209877834034043	0.15
0.00223652284824063	0.16
0.00236410421488018	0.17
0.00254104946149527	0.18
0.00257854945080348	0.19
0.00312490691107308	0.2
0.00315569880473556	0.21
0.00322153149369308	0.22
0.00328046043626606	0.23
0.00333117580393234	0.24
0.00336434058683013	0.25
0.00342712101719455	0.26
0.00345077011651115	0.27
0.00367254903694265	0.29
0.00373205726117316	0.3
0.00373781003655301	0.31
0.00385031242389557	0.32
0.00398805758313627	0.330000000000001
0.00401280993327594	0.34
0.00427797440128123	0.350000000000001
0.00433772378573312	0.36
0.00479425249083391	0.370000000000001
0.00496319998734239	0.38
0.0373382116936819	0.390000000000001
0.0579814204918177	0.4
0.0615896211410816	0.410000000000001
0.0657084753652387	0.42
0.0671333038223892	0.430000000000001
0.0683272002386639	0.44
0.0717260032685407	0.450000000000001
0.0991048010280273	0.46
0.100789806034303	0.470000000000001
0.101064679356695	0.48
0.118801710722613	0.490000000000001
0.118826755683523	0.5
0.119203744727889	0.510000000000001
0.11941942293102	0.52
0.120601902479285	0.530000000000001
0.121321507043928	0.54
0.125589393423154	0.56
0.127351637771722	0.570000000000001
0.127400348599062	0.580000000000001
0.127935138894543	0.590000000000001
0.130654626126317	0.600000000000001
0.132610449854012	0.610000000000001
0.133183174624353	0.620000000000001
0.13360370767965	0.63
0.140397872112552	0.640000000000001
0.141965791905084	0.660000000000001
0.142733266923927	0.680000000000001
0.142818188482487	0.69
0.143963946108649	0.700000000000001
0.16104502974759	0.72
0.161063343068033	0.73
0.169521688446327	0.74
0.171403304356285	0.75
0.172481803317085	0.76
0.177825330204347	0.77
0.184045601731858	0.78
0.186993772933868	0.79
0.188166576846495	0.8
0.189147069757421	0.82
0.195304670027725	0.83
0.200454498765118	0.84
0.201616631360463	0.85
0.237100530065394	0.87
0.240241211343238	0.88
0.241584608450106	0.89
0.242336210671719	0.9
0.242352548583635	0.91
0.244870574792661	0.92
0.245744150311892	0.93
0.245872686813229	0.94
0.246348956234891	0.95
0.246364496594195	0.96
0.248019859742096	0.97
0.263088423431659	0.98
0.272807731737588	0.99
0.31825332916269	1


==> Figures/Estimator_figures/cdf_ue_pos_two_SNRs_v2/cdf_ue_pos_two_SNRs_v2-2.tsv <==
0.000524554174139942	0
0.000524554174139942	0.0100000000000002
0.000529752503069952	0.02
0.000547779191097335	0.0300000000000002
0.000838551045456524	0.04
0.00106610287661707	0.0500000000000003
0.00126019670405753	0.0600000000000001
0.00143500630118184	0.0700000000000003
0.00147099754430824	0.0800000000000001
0.0014731174492299	0.0900000000000003
0.00165196446100232	0.1
0.00224734051448963	0.11
0.00237093619223576	0.13
0.00248128624488886	0.14
0.00274438841156522	0.15
0.00299397120443186	0.16
0.00363068268875068	0.17
0.00372741281655493	0.18
0.00374680368136123	0.19
0.00413636818166947	0.2
0.00416165673892646	0.21
0.00554398799301727	0.22
0.00910908536904285	0.23
0.0565272905201475	0.24
0.0569454322128308	0.25
0.0571325725274015	0.26
0.0578149560609802	0.27
0.0582651513998438	0.28
0.0583134496617407	0.29
0.058999224256569	0.31
0.0593099335439725	0.32
0.0601108073202155	0.330000000000001
0.0602711550126625	0.34
0.0615520630328788	0.350000000000001
0.0619112046497895	0.370000000000001
0.062023102604046	0.38
0.0624544718122822	0.390000000000001
0.0627916415898168	0.410000000000001
0.0641530226328224	0.42
0.0668674906638855	0.430000000000001
0.0709880241130434	0.44
0.0867548292307505	0.450000000000001
0.0879560284994932	0.46
0.0988111886469999	0.470000000000001
0.0990797882285921	0.48
0.102010823786307	0.490000000000001
0.102476728547217	0.5
0.104911054150357	0.530000000000001
0.105563251864197	0.54
0.107753900069888	0.550000000000001
0.108265841960374	0.56
0.108631944084636	0.570000000000001
0.112329298928069	0.580000000000001
0.115464839236307	0.590000000000001
0.116972093324538	0.600000000000001
0.117996856940613	0.620000000000001
0.118833214769979	0.63
0.119013791083555	0.640000000000001
0.11947072044763	0.65
0.121403577467512	0.660000000000001
0.122546221158588	0.67
0.123201094612035	0.680000000000001
0.127570697653452	0.69
0.129287107769988	0.700000000000001
0.134072997582548	0.71
0.135420911615308	0.72
0.142162766267422	0.73
0.142578310025985	0.74
0.142777496742654	0.75
0.143154333654544	0.76
0.153218836700124	0.77
0.154203166033259	0.78
0.168846090496255	0.79
0.173059716415476	0.8
0.173918236529028	0.81
0.175463683160485	0.82
0.181693134080135	0.83
0.182852429382343	0.84
0.185911110830085	0.85
0.187513191733328	0.86
0.201020027709894	0.87
0.202532788364589	0.88
0.205102291488298	0.89
0.217756334891926	0.9
0.240963315021859	0.91
0.241840035006422	0.92
0.245316511368019	0.93
0.246553561235726	0.94
0.248318236497127	0.95
0.248896316226216	0.96
0.251755410760368	0.97
0.251825996409148	0.98
0.319841471175688	1


==> Figures/Estimator_figures/cdf_ue_pos_two_SNRs_v2/cdf_ue_pos_two_SNRs_v2-3.tsv <==
9.35405097834291e-05	0.00999999999999979
0.000388157609341273	0.0200000000000005
0.000426233606531074	0.0300000000000002
0.000453349890152145	0.04
0.000803620798952206	0.0499999999999998
0.000885478116100542	0.0600000000000005
0.000912936091973466	0.0700000000000003
0.00093693541863198	0.0800000000000001
0.00112482323541874	0.0899999999999999
0.00116582276422345	0.100000000000001
0.00121306689337864	0.11
0.00122131437462671	0.12
0.00125537733521872	0.13
0.00130077389639219	0.140000000000001
0.00137988892341866	0.15
0.00157261094403825	0.16
0.00164268969576387	0.17
0.00165764522984264	0.180000000000001
0.00169887658949221	0.19
0.00176551023334919	0.2
0.00176702393059012	0.21
0.0018135100476486	0.220000000000001
0.00184015032768225	0.23
0.00193899731008148	0.24
0.00194071779034588	0.25
0.0020370097151845	0.260000000000001
0.00209818882858398	0.27
0.00225178704746982	0.28
0.00239646183681453	0.29
0.00242610201453951	0.300000000000001
0.00246023336406656	0.31
0.00247207085219795	0.32
0.00250877726537421	0.33
0.00256453014280684	0.340000000000001
0.00263612498845582	0.350000000000001
0.0026391460501122	0.37
0.00266825248992436	0.380000000000001
0.00270544290149301	0.390000000000001
0.00282534712333577	0.4
0.00286586765472096	0.41
0.00289747028524339	0.420000000000001
0.00296024120812786	0.430000000000001
0.00301732968126197	0.44
0.00308022303648264	0.45
0.00309869508413841	0.460000000000001
0.00310107219238035	0.470000000000001
0.00311811179431967	0.48
0.00316259827875407	0.49
0.00320765612622014	0.510000000000001
0.00326972525756234	0.52
0.00336886760503611	0.53
0.00341111656370695	0.540000000000001
0.00342423657328145	0.56
0.00345938123718346	0.57
0.00354478983294969	0.580000000000001
0.00357597745054441	0.590000000000001
0.00357780063054928	0.600000000000001
0.0036342987416577	0.61
0.00363947448157441	0.620000000000001
0.00374825059988597	0.630000000000001
0.00375968038131985	0.640000000000001
0.0037952661486437	0.65
0.00379921273292077	0.66
0.00382095972198175	0.680000000000001
0.00386279823918167	0.69
0.00395835244504288	0.7
0.00396155957257104	0.720000000000001
0.00396996349722242	0.73
0.00400268258162063	0.74
0.00407870380653423	0.77
0.00412527294816567	0.78
0.00413167350938567	0.79
0.00414803434225178	0.800000000000001
0.004195979282265	0.81
0.00421953425982739	0.82
0.0042211133473213	0.83
0.00435187200664588	0.84
0.00437363969145619	0.850000000000001
0.00445159901578825	0.86
0.00470847863143815	0.87
0.00504915790964421	0.88
0.00512845368229646	0.890000000000001
0.0603321536833435	0.9
0.0658242700236433	0.91
0.0664795596748313	0.92
0.0675758659110766	0.93
0.0995116199269669	0.94
0.101054085538277	0.95
0.101918415896759	0.97
0.103479924865008	0.98
0.119359404322478	0.99
0.122084298644371	1


==> Figures/Estimator_figures/cdf_ue_pos_two_SNRs_v2/cdf_ue_pos_two_SNRs_v2-4.tsv <==
7.04737593896544e-05	0.04
0.000121100704403347	0.0499999999999998
0.000123961751728249	0.0600000000000005
0.000124962152734788	0.0700000000000003
0.000135158369377025	0.0800000000000001
0.000136214960173936	0.0899999999999999
0.000144590565234095	0.100000000000001
0.000152644316905198	0.11
0.000160659014788144	0.12
0.000169540322344445	0.13
0.000171989768667768	0.140000000000001
0.000175993605375829	0.15
0.000199540854983869	0.16
0.00020517245972002	0.17
0.000205856342003538	0.180000000000001
0.000211310850495564	0.19
0.000212563759382885	0.2
0.000220912832368018	0.21
0.000221708589076899	0.220000000000001
0.00023105520842624	0.23
0.000234004066771887	0.24
0.000237547465358888	0.25
0.000244465075501255	0.260000000000001
0.000257075861280896	0.27
0.0002578780893224	0.28
0.000260058814309197	0.29
0.000269202203941408	0.300000000000001
0.000287302890756271	0.31
0.00028786720512209	0.32
0.000296746772760798	0.33
0.000297336654410228	0.340000000000001
0.000314289200337297	0.350000000000001
0.000314562633610352	0.36
0.000337565879191241	0.37
0.00033888808532444	0.380000000000001
0.000339223720658383	0.390000000000001
0.000342129311756581	0.4
0.000370031172256036	0.41
0.000388405371267017	0.420000000000001
0.000395065293079349	0.430000000000001
0.000406107047559497	0.44
0.000406185335949377	0.45
0.00040669067670401	0.460000000000001
0.000411321278800049	0.470000000000001
0.000414082767969622	0.48
0.000427459604122187	0.49
0.000449784223100061	0.500000000000001
0.000450004579425345	0.510000000000001
0.000452268397786393	0.52
0.000454017494733948	0.53
0.000465674672984464	0.540000000000001
0.000468219452529266	0.56
0.000474214471210923	0.57
0.000476361767279665	0.580000000000001
0.000481475036119493	0.590000000000001
0.000494690732504179	0.600000000000001
0.000495344683807101	0.61
0.000518942245254406	0.620000000000001
0.000529711272899364	0.630000000000001
0.000530637780184456	0.640000000000001
0.000554041028357605	0.65
0.000555321543944626	0.66
0.000564563177847193	0.670000000000001
0.000578775247728824	0.680000000000001
0.000582435375360653	0.69
0.000601249062102939	0.7
0.000602160891537482	0.710000000000001
0.000604783349346748	0.720000000000001
0.00063304540797274	0.73
0.000652659479073873	0.74
0.000700253974737275	0.75
0.000703987488110937	0.760000000000001
0.000727390529618579	0.77
0.000813900287470955	0.78
0.000814161933541559	0.79
0.000863972409676249	0.800000000000001
0.000984662902566284	0.81
0.0576124004244826	0.82
0.0577161422656858	0.83
0.0612570988154985	0.84
0.0613050793115239	0.850000000000001
0.0614499937777903	0.86
0.061515604859947	0.87
0.0615176908153128	0.88
0.0616745871368984	0.890000000000001
0.0617601988971817	0.9
0.0619483587800578	0.91
0.0620670751219862	0.92
0.0630458685444194	0.93
0.0632758124898754	0.94
0.0633791877176889	0.95
0.0639096982960931	0.96
0.0640829882107099	0.97
0.125227053271232	0.98
0.125785336794344	0.99
0.125856129919879	1


==> Figures/Estimator_figures/clock_offset_rmse_v3/clock_offset_rmse_v3-1.tsv <==
-10	3.12587719188273
-5	2.59941988197207
0	1.78443083542936
5	0.954353291245939
10	0.62381342334547
15	0.461287845298369
20	0.420892923545247
25	0.42747092915808
30	0.420321379991971
34	0.412448087952712


==> Figures/Estimator_figures/clock_offset_rmse_v3/clock_offset_rmse_v3-2.tsv <==
-10	3.71617060063896
-5	1.77559475787359
0	0.911451698135634
5	0.536344036244711
10	0.236206781606507
15	0.108198074506109
20	0.070670372185543
25	0.0330903444839826
30	0.021738472315158
34	0.0137694002140528


==> Figures/Estimator_figures/clock_offset_rmse_v3/clock_offset_rmse_v3-3.tsv <==
-10	2.12233044689911
34	0.0133909998288494


==> Figures/Estimator_figures/cost_coherent_20_dB_pos/cost_coherent_20_dB_pos-1.tsv <==
x	y	z	c
2.3735	2.5297	-0.816710503423337	-0.816710503423337
2.3735	2.53930844129776	-0.760535969614466	-0.760535969614466
2.3735	2.54779497192057	-0.629299858795775	-0.629299858795775
2.3735	2.56041424082838	-0.360858868322111	-0.360858868322111
2.3735	2.5688564932808	-0.314976065475435	-0.314976065475435
2.3735	2.57878084645278	-0.485845455405979	-0.485845455405979
2.3735	2.58790006453133	-0.682816040418174	-0.682816040418174
2.3735	2.60044868121584	-1.06966027152799	-1.06966027152799
2.3735	2.61142301668084	-0.576568328965379	-0.576568328965379
2.3735	2.61891655477138	-0.624012404827567	-0.624012404827567
2.3735	2.62821579381689	-0.79236042843371	-0.79236042843371
2.3735	2.63990831305281	-1.14427500290026	-1.14427500290026
2.3735	2.64816045660458	-1.30400487392848	-1.30400487392848
2.3735	2.66105906661435	-1.1210713645138	-1.1210713645138
2.3735	2.66962305468101	-0.871656965027682	-0.871656965027682
2.3735	2.6785533057522	-0.745734563443079	-0.745734563443079
2.3735	2.68809833521918	-0.801796195842883	-0.801796195842883
2.3735	2.70151599859566	-0.721964955361727	-0.721964955361727
2.3735	2.70905507632019	-0.688886354557326	-0.688886354557326
2.3735	2.71998525917072	-1.13502115998801	-1.13502115998801
2.3735	2.72922572197759	-1.4507736306108	-1.4507736306108
2.3735	2.74114611746511	-1.03853386012372	-1.03853386012372
2.3735	2.74860034865829	-1.23223903984234	-1.23223903984234
2.3735	2.75935933954683	-1.68883264372846	-1.68883264372846
2.3735	2.76773810666567	-1.72913188723311	-1.72913188723311
2.3735	2.77804363128858	-1.51612127362932	-1.51612127362932
2.3735	2.78988206968744	-1.48379155774103	-1.48379155774103
2.3735	2.799643930492	-1.46552949047856	-1.46552949047856
2.3735	2.81102918529108	-1.12618926609719	-1.12618926609719
2.3735	2.81824838163769	-1.0491123174894	-1.0491123174894
2.3735	2.82970215549013	-1.45663816972268	-1.45663816972268
2.3735	2.83930568442423	-2.15828720313897	-2.15828720313897
2.3735	2.84878869777475	-2.30211003632053	-2.30211003632053
2.3735	2.85968028104831	-1.49022649591552	-1.49022649591552
2.3735	2.86885162736121	-1.3552364759588	-1.3552364759588
2.3735	2.88043509744726	-1.77734314773863	-1.77734314773863
2.3735	2.89038702345778	-2.27612707780821	-2.27612707780821
2.3735	2.90067886022027	-2.70304270322197	-2.70304270322197
2.3735	2.90896284590012	-2.58690155007849	-2.58690155007849
2.3735	2.92034801732973	-2.18407369027778	-2.18407369027778
2.3735	2.93067093334228	-1.85736942678028	-1.85736942678028
2.3735	2.93959327602965	-1.79945075632577	-1.79945075632577
2.3735	2.95037368341503	-2.16549272673848	-2.16549272673848
2.3735	2.95806641483584	-2.58658193690519	-2.58658193690519
2.3735	2.96859975692854	-2.88987050002328	-2.88987050002328
2.3735	2.98044547571505	-2.73788689494631	-2.73788689494631
2.3735	2.98772143126024	-2.50707740666411	-2.50707740666411
2.3735	3.00100233344648	-1.79810765351851	-1.79810765351851
2.3735	3.01131809617829	-1.84166169568994	-1.84166169568994
2.3735	3.0197116851039	-2.45759467722496	-2.45759467722496
2.3735	3.03026099403746	-3.25169934393614	-3.25169934393614
2.3735	3.03990760790565	-3.04779702419444	-3.04779702419444
2.3735	3.05150515575847	-2.11373012427191	-2.11373012427191
2.3735	3.05873576034268	-1.77154400784968	-1.77154400784968
2.3735	3.06770301370292	-1.83422016584512	-1.83422016584512
2.3735	3.07940591707879	-2.16006339563194	-2.16006339563194
2.3735	3.09019597907842	-1.81021475743785	-1.81021475743785
2.3735	3.09792004790723	-1.94495677232288	-1.94495677232288
2.3735	3.110542189974	-2.99010174084049	-2.99010174084049
2.3735	3.120908844404	-3.06192833279778	-3.06192833279778
2.3735	3.12994958701076	-2.31688531570018	-2.31688531570018
2.3735	3.13849390498568	-2.0027106790846	-2.0027106790846
2.3735	3.1501869446091	-2.37168316904416	-2.37168316904416
2.3735	3.16148064832368	-2.69862178483459	-2.69862178483459
2.3735	3.17011103507498	-3.24864268214912	-3.24864268214912
2.3735	3.17872314084609	-3.54596543207424	-3.54596543207424
2.3735	3.18943427854929	-2.92637843598703	-2.92637843598703
2.3735	3.20007270850667	-2.45494799332113	-2.45494799332113
2.3735	3.21135729173775	-2.1044632520057	-2.1044632520057
2.3735	3.21774495156264	-2.19108400532082	-2.19108400532082
2.3735	3.22815211213431	-2.7916913353294	-2.7916913353294
2.3735	3.23966270340771	-3.08753182458827	-3.08753182458827
2.3735	3.2482633739793	-2.65576851661103	-2.65576851661103
2.3735	3.26005447385254	-2.79327682850288	-2.79327682850288
2.3735	3.2678375073655	-2.92672604545032	-2.92672604545032
2.3735	3.27942502767294	-2.02507913936597	-2.02507913936597
2.3735	3.28991400376944	-1.72271388010711	-1.72271388010711
2.3735	3.29843413820363	-2.04873727867476	-2.04873727867476
2.3735	3.30795598122601	-2.99073146581969	-2.99073146581969
2.3735	3.32042353399918	-3.34361330825493	-3.34361330825493
2.3735	3.32988808113066	-2.30501461199941	-2.30501461199941
2.3735	3.34167171731797	-1.41795659315034	-1.41795659315034
2.3735	3.34945522358469	-1.66795134665909	-1.66795134665909
2.3735	3.3585212125853	-2.08298730391766	-2.08298730391766
2.3735	3.36825225656232	-1.42239793997356	-1.42239793997356
2.3735	3.37957340924158	-1.62493737357852	-1.62493737357852
2.3735	3.388124757051	-2.52662087528381	-2.52662087528381
2.3735	3.40006631133684	-3.51750507696238	-3.51750507696238
2.3735	3.41031819784028	-2.63653023073755	-2.63653023073755
2.3735	3.42124566193826	-1.55937353648687	-1.55937353648687
2.3735	3.4282329791085	-1.36188739334563	-1.36188739334563
2.3735	3.44003838428732	-1.86317582791935	-1.86317582791935
2.3735	3.44978874723266	-1.56430432982421	-1.56430432982421
2.3735	3.45844418684046	-1.14362287329237	-1.14362287329237
2.3735	3.46995108331354	-1.76468948268621	-1.76468948268621
2.3735	3.47930561178105	-2.86754210098985	-2.86754210098985
2.3735	3.49068855748336	-3.21952068859844	-3.21952068859844
2.3735	3.49945620723886	-2.27929300055865	-2.27929300055865
2.3735	3.5102617296568	-1.6480444538185	-1.6480444538185
2.3735	3.51971176077836	-1.98056168120661	-1.98056168120661
2.3735	3.5297	-1.72143237912263	-1.72143237912263
2.3828673869309	2.5297	-0.668185143094377	-0.668185143094377
2.3828673869309	2.53930844129776	-0.464060745567622	-0.464060745567622
2.3828673869309	2.54779497192057	-0.266118971941978	-0.266118971941978
2.3828673869309	2.56041424082838	-0.348773308367186	-0.348773308367186
2.3828673869309	2.5688564932808	-0.890788255356824	-0.890788255356824
2.3828673869309	2.57878084645278	-0.900997223783691	-0.900997223783691
2.3828673869309	2.58790006453133	-0.234739636771337	-0.234739636771337
2.3828673869309	2.60044868121584	-0.59321011239399	-0.59321011239399
2.3828673869309	2.61142301668084	-0.940892851096578	-0.940892851096578
2.3828673869309	2.61891655477138	-1.16809215398052	-1.16809215398052
2.3828673869309	2.62821579381689	-1.28125879257101	-1.28125879257101
2.3828673869309	2.63990831305281	-1.34465353919876	-1.34465353919876
2.3828673869309	2.64816045660458	-1.23466608248765	-1.23466608248765
2.3828673869309	2.66105906661435	-0.777068863603347	-0.777068863603347
2.3828673869309	2.66962305468101	-0.63772285982219	-0.63772285982219
2.3828673869309	2.6785533057522	-0.872655283185622	-0.872655283185622
2.3828673869309	2.68809833521918	-1.40980439973572	-1.40980439973572
2.3828673869309	2.70151599859566	-1.64701994727028	-1.64701994727028
2.3828673869309	2.70905507632019	-1.45307341420869	-1.45307341420869
2.3828673869309	2.71998525917072	-1.05928886634507	-1.05928886634507
2.3828673869309	2.72922572197759	-0.823107366522606	-0.823107366522606
2.3828673869309	2.74114611746511	-1.17537704160384	-1.17537704160384
2.3828673869309	2.74860034865829	-1.69441215786338	-1.69441215786338
2.3828673869309	2.75935933954683	-2.15669886312236	-2.15669886312236
2.3828673869309	2.76773810666567	-1.90408326668296	-1.90408326668296
2.3828673869309	2.77804363128858	-1.29586103959559	-1.29586103959559
2.3828673869309	2.78988206968744	-1.05507620161842	-1.05507620161842
2.3828673869309	2.799643930492	-1.27898328908771	-1.27898328908771
2.3828673869309	2.81102918529108	-1.42380653546843	-1.42380653546843
2.3828673869309	2.81824838163769	-1.56732744054455	-1.56732744054455
2.3828673869309	2.82970215549013	-2.19084144799263	-2.19084144799263
2.3828673869309	2.83930568442423	-2.1431175774253	-2.1431175774253
2.3828673869309	2.84878869777475	-1.56540441805629	-1.56540441805629
2.3828673869309	2.85968028104831	-1.53731835831024	-1.53731835831024
2.3828673869309	2.86885162736121	-2.05672509915797	-2.05672509915797
2.3828673869309	2.88043509744726	-2.47350652449171	-2.47350652449171
2.3828673869309	2.89038702345778	-2.47099164170766	-2.47099164170766
2.3828673869309	2.90067886022027	-2.5187597199515	-2.5187597199515
2.3828673869309	2.90896284590012	-2.21784007946462	-2.21784007946462
2.3828673869309	2.92034801732973	-1.54521680366696	-1.54521680366696
2.3828673869309	2.93067093334228	-1.4212556795012	-1.4212556795012
2.3828673869309	2.93959327602965	-1.99860422410438	-1.99860422410438
2.3828673869309	2.95037368341503	-3.09707548071282	-3.09707548071282
2.3828673869309	2.95806641483584	-3.06501340698105	-3.06501340698105
2.3828673869309	2.96859975692854	-1.97912103568575	-1.97912103568575
2.3828673869309	2.98044547571505	-1.41671536907148	-1.41671536907148
2.3828673869309	2.98772143126024	-1.64977207715577	-1.64977207715577
2.3828673869309	3.00100233344648	-2.23741944950245	-2.23741944950245
2.3828673869309	3.01131809617829	-2.24605890705993	-2.24605890705993
2.3828673869309	3.0197116851039	-2.64340301868867	-2.64340301868867
2.3828673869309	3.03026099403746	-3.21002354288413	-3.21002354288413
2.3828673869309	3.03990760790565	-2.86534295361975	-2.86534295361975
2.3828673869309	3.05150515575847	-2.02197645479328	-2.02197645479328
2.3828673869309	3.05873576034268	-1.93514646977434	-1.93514646977434
2.3828673869309	3.06770301370292	-2.32515999763359	-2.32515999763359
2.3828673869309	3.07940591707879	-2.91280011229475	-2.91280011229475
2.3828673869309	3.09019597907842	-3.53745856856438	-3.53745856856438
2.3828673869309	3.09792004790723	-3.43704787005311	-3.43704787005311
2.3828673869309	3.110542189974	-2.6729832866306	-2.6729832866306
2.3828673869309	3.120908844404	-2.16499620932427	-2.16499620932427
2.3828673869309	3.12994958701076	-2.08838432689686	-2.08838432689686
2.3828673869309	3.13849390498568	-2.47149388694328	-2.47149388694328
2.3828673869309	3.1501869446091	-3.17674546570618	-3.17674546570618
2.3828673869309	3.16148064832368	-3.07442131856186	-3.07442131856186
2.3828673869309	3.17011103507498	-2.86044280080699	-2.86044280080699
2.3828673869309	3.17872314084609	-3.09477011459063	-3.09477011459063
2.3828673869309	3.18943427854929	-2.33054829262016	-2.33054829262016
2.3828673869309	3.20007270850667	-1.71558044620895	-1.71558044620895
2.3828673869309	3.21135729173775	-1.90268308845356	-1.90268308845356
2.3828673869309	3.21774495156264	-2.55753355834378	-2.55753355834378
2.3828673869309	3.22815211213431	-3.5654531758052	-3.5654531758052
2.3828673869309	3.23966270340771	-2.83625054762229	-2.83625054762229
2.3828673869309	3.2482633739793	-1.91141398966471	-1.91141398966471
2.3828673869309	3.26005447385254	-1.49760202278577	-1.49760202278577
2.3828673869309	3.2678375073655	-1.90803142398954	-1.90803142398954
2.3828673869309	3.27942502767294	-1.92592377960818	-1.92592377960818
2.3828673869309	3.28991400376944	-1.45631745096551	-1.45631745096551
2.3828673869309	3.29843413820363	-1.83419349101894	-1.83419349101894
2.3828673869309	3.30795598122601	-2.78560257892406	-2.78560257892406
2.3828673869309	3.32042353399918	-3.380057576985	-3.380057576985
2.3828673869309	3.32988808113066	-2.46044568006579	-2.46044568006579
2.3828673869309	3.34167171731797	-1.66234827748946	-1.66234827748946
2.3828673869309	3.34945522358469	-1.8119385168111	-1.8119385168111
2.3828673869309	3.3585212125853	-1.6465378889925	-1.6465378889925
2.3828673869309	3.36825225656232	-2.39333138778454	-2.39333138778454
2.3828673869309	3.37957340924158	-2.52732470291824	-2.52732470291824
2.3828673869309	3.388124757051	-2.79927354398455	-2.79927354398455
2.3828673869309	3.40006631133684	-2.88346486797781	-2.88346486797781
2.3828673869309	3.41031819784028	-2.44338193356856	-2.44338193356856
2.3828673869309	3.42124566193826	-2.0360708374667	-2.0360708374667
2.3828673869309	3.4282329791085	-1.94906182678125	-1.94906182678125
2.3828673869309	3.44003838428732	-2.18703571570376	-2.18703571570376
2.3828673869309	3.44978874723266	-2.51820947462272	-2.51820947462272
2.3828673869309	3.45844418684046	-1.08906632375943	-1.08906632375943
2.3828673869309	3.46995108331354	-1.35871033554747	-1.35871033554747
2.3828673869309	3.47930561178105	-2.17965446725958	-2.17965446725958
2.3828673869309	3.49068855748336	-2.80917655242422	-2.80917655242422
2.3828673869309	3.49945620723886	-2.37400999863399	-2.37400999863399
2.3828673869309	3.5102617296568	-2.43243675729548	-2.43243675729548
2.3828673869309	3.51971176077836	-2.44878056918071	-2.44878056918071
2.3828673869309	3.5297	-1.70311822673574	-1.70311822673574
2.3943995925041	2.5297	-0.456236270976717	-0.456236270976717
2.3943995925041	2.53930844129776	-0.228869174816055	-0.228869174816055
2.3943995925041	2.54779497192057	-0.0657795725305164	-0.0657795725305164
2.3943995925041	2.56041424082838	-1.10553948404822	-1.10553948404822
2.3943995925041	2.5688564932808	-0.635278730699497	-0.635278730699497
2.3943995925041	2.57878084645278	-0.283279088315112	-0.283279088315112
2.3943995925041	2.58790006453133	-0.522023228726823	-0.522023228726823
2.3943995925041	2.60044868121584	-1.05179616602413	-1.05179616602413
2.3943995925041	2.61142301668084	-1.26302453884739	-1.26302453884739
2.3943995925041	2.61891655477138	-1.3834290174305	-1.3834290174305
2.3943995925041	2.62821579381689	-1.37070795246262	-1.37070795246262
2.3943995925041	2.63990831305281	-1.02543860222391	-1.02543860222391
2.3943995925041	2.64816045660458	-0.702888126444918	-0.702888126444918
2.3943995925041	2.66105906661435	-0.551367975052415	-0.551367975052415
2.3943995925041	2.66962305468101	-1.23288564111999	-1.23288564111999
2.3943995925041	2.6785533057522	-1.72701739533352	-1.72701739533352
2.3943995925041	2.68809833521918	-1.11232725654145	-1.11232725654145
2.3943995925041	2.70151599859566	-0.54009220345506	-0.54009220345506
2.3943995925041	2.70905507632019	-0.681194530094899	-0.681194530094899
2.3943995925041	2.71998525917072	-1.163350322349	-1.163350322349
2.3943995925041	2.72922572197759	-1.38407150954038	-1.38407150954038
2.3943995925041	2.74114611746511	-1.5620369549971	-1.5620369549971
2.3943995925041	2.74860034865829	-1.81482587473289	-1.81482587473289
2.3943995925041	2.75935933954683	-1.85216812626771	-1.85216812626771
2.3943995925041	2.76773810666567	-1.44022272511501	-1.44022272511501
2.3943995925041	2.77804363128858	-1.14238018141111	-1.14238018141111
2.3943995925041	2.78988206968744	-1.78336681204269	-1.78336681204269
2.3943995925041	2.799643930492	-1.92361989832409	-1.92361989832409
2.3943995925041	2.81102918529108	-1.48839634293029	-1.48839634293029
2.3943995925041	2.81824838163769	-1.53261757910599	-1.53261757910599
2.3943995925041	2.82970215549013	-1.5510424327457	-1.5510424327457
2.3943995925041	2.83930568442423	-1.30329537870091	-1.30329537870091
2.3943995925041	2.84878869777475	-1.38449260326621	-1.38449260326621
2.3943995925041	2.85968028104831	-2.02134447660893	-2.02134447660893
2.3943995925041	2.86885162736121	-2.62158411872275	-2.62158411872275
2.3943995925041	2.88043509744726	-2.56074415599073	-2.56074415599073
2.3943995925041	2.89038702345778	-1.92337429924811	-1.92337429924811
2.3943995925041	2.90067886022027	-1.57863486450236	-1.57863486450236
2.3943995925041	2.90896284590012	-1.7548984534281	-1.7548984534281
2.3943995925041	2.92034801732973	-2.10413500962062	-2.10413500962062
2.3943995925041	2.93067093334228	-2.50131326600774	-2.50131326600774
2.3943995925041	2.93959327602965	-2.80308647683012	-2.80308647683012
2.3943995925041	2.95037368341503	-2.56145311912036	-2.56145311912036
2.3943995925041	2.95806641483584	-2.19403378464381	-2.19403378464381
2.3943995925041	2.96859975692854	-1.91588080284976	-1.91588080284976
2.3943995925041	2.98044547571505	-2.07314377661726	-2.07314377661726
2.3943995925041	2.98772143126024	-2.35569996663162	-2.35569996663162
2.3943995925041	3.00100233344648	-2.98527224635626	-2.98527224635626
2.3943995925041	3.01131809617829	-2.49483290876879	-2.49483290876879
2.3943995925041	3.0197116851039	-2.06339375887501	-2.06339375887501
2.3943995925041	3.03026099403746	-2.09724772959754	-2.09724772959754
2.3943995925041	3.03990760790565	-2.00566864913844	-2.00566864913844
2.3943995925041	3.05150515575847	-2.41376102111718	-2.41376102111718
2.3943995925041	3.05873576034268	-2.93998230921289	-2.93998230921289
2.3943995925041	3.06770301370292	-2.78430149665655	-2.78430149665655
2.3943995925041	3.07940591707879	-1.84103997842249	-1.84103997842249
2.3943995925041	3.09019597907842	-1.54938049179464	-1.54938049179464
2.3943995925041	3.09792004790723	-1.95691177746789	-1.95691177746789
2.3943995925041	3.110542189974	-2.22785225986047	-2.22785225986047
2.3943995925041	3.120908844404	-1.83233562603982	-1.83233562603982
2.3943995925041	3.12994958701076	-2.03431115996801	-2.03431115996801
2.3943995925041	3.13849390498568	-2.55818582492742	-2.55818582492742
2.3943995925041	3.1501869446091	-3.14356995248988	-3.14356995248988
2.3943995925041	3.16148064832368	-2.83071846004441	-2.83071846004441
2.3943995925041	3.17011103507498	-2.143310481615	-2.143310481615
2.3943995925041	3.17872314084609	-1.60902106391904	-1.60902106391904
2.3943995925041	3.18943427854929	-1.34260527801985	-1.34260527801985
2.3943995925041	3.20007270850667	-2.14381974461901	-2.14381974461901
2.3943995925041	3.21135729173775	-2.97196071557175	-2.97196071557175
2.3943995925041	3.21774495156264	-2.88958666840131	-2.88958666840131
2.3943995925041	3.22815211213431	-2.81216654890756	-2.81216654890756
2.3943995925041	3.23966270340771	-2.61788056050824	-2.61788056050824
2.3943995925041	3.2482633739793	-2.40045028347373	-2.40045028347373
2.3943995925041	3.26005447385254	-2.18512013526151	-2.18512013526151
2.3943995925041	3.2678375073655	-2.30815399313968	-2.30815399313968
2.3943995925041	3.27942502767294	-2.61625565716628	-2.61625565716628
2.3943995925041	3.28991400376944	-1.35481233054509	-1.35481233054509
2.3943995925041	3.29843413820363	-1.29066343165005	-1.29066343165005
2.3943995925041	3.30795598122601	-1.7978095497694	-1.7978095497694
2.3943995925041	3.32042353399918	-2.4486328613682	-2.4486328613682
2.3943995925041	3.32988808113066	-2.58578923890832	-2.58578923890832
2.3943995925041	3.34167171731797	-2.40173203269813	-2.40173203269813
2.3943995925041	3.34945522358469	-2.05336279795335	-2.05336279795335
2.3943995925041	3.3585212125853	-1.54716773569947	-1.54716773569947
2.3943995925041	3.36825225656232	-1.14984434608999	-1.14984434608999
2.3943995925041	3.37957340924158	-1.95721461059384	-1.95721461059384
2.3943995925041	3.388124757051	-2.57261429989921	-2.57261429989921
2.3943995925041	3.40006631133684	-2.14908976280213	-2.14908976280213
2.3943995925041	3.41031819784028	-2.39813788576078	-2.39813788576078
2.3943995925041	3.42124566193826	-2.59494468169913	-2.59494468169913
2.3943995925041	3.4282329791085	-2.51126679464522	-2.51126679464522
2.3943995925041	3.44003838428732	-2.26963449765401	-2.26963449765401
2.3943995925041	3.44978874723266	-2.46740364877223	-2.46740364877223
2.3943995925041	3.45844418684046	-1.20162247566958	-1.20162247566958
2.3943995925041	3.46995108331354	-1.70129387564833	-1.70129387564833
2.3943995925041	3.47930561178105	-2.00357707950411	-2.00357707950411
2.3943995925041	3.49068855748336	-2.04110920971686	-2.04110920971686
2.3943995925041	3.49945620723886	-2.36680740449316	-2.36680740449316
2.3943995925041	3.5102617296568	-2.33159378603091	-2.33159378603091
2.3943995925041	3.51971176077836	-2.33567608671984	-2.33567608671984
2.3943995925041	3.5297	-2.12249550255069	-2.12249550255069
2.40331159681558	2.5297	-0.109963902195943	-0.109963902195943
2.40331159681558	2.53930844129776	-0.163485695980057	-0.163485695980057
2.40331159681558	2.54779497192057	-0.123286891808334	-0.123286891808334
2.40331159681558	2.56041424082838	-0.306535682654328	-0.306535682654328
2.40331159681558	2.5688564932808	-0.248972019617838	-0.248972019617838
2.40331159681558	2.57878084645278	-0.463547196911577	-0.463547196911577
2.40331159681558	2.58790006453133	-0.860697522282635	-0.860697522282635
2.40331159681558	2.60044868121584	-1.20817674933545	-1.20817674933545
2.40331159681558	2.61142301668084	-1.1052027779956	-1.1052027779956
2.40331159681558	2.61891655477138	-1.01558016767189	-1.01558016767189
2.40331159681558	2.62821579381689	-0.961850218291829	-0.961850218291829
2.40331159681558	2.63990831305281	-0.615820517084558	-0.615820517084558
2.40331159681558	2.64816045660458	-0.340647009058443	-0.340647009058443
2.40331159681558	2.66105906661435	-1.23813009962896	-1.23813009962896
2.40331159681558	2.66962305468101	-1.41996135826872	-1.41996135826872
2.40331159681558	2.6785533057522	-1.06374254294616	-1.06374254294616
2.40331159681558	2.68809833521918	-0.819112175144937	-0.819112175144937
2.40331159681558	2.70151599859566	-0.960876913085883	-0.960876913085883
2.40331159681558	2.70905507632019	-1.18320575176625	-1.18320575176625
2.40331159681558	2.71998525917072	-1.58724160650485	-1.58724160650485
2.40331159681558	2.72922572197759	-1.74868647911649	-1.74868647911649
2.40331159681558	2.74114611746511	-1.4306297429215	-1.4306297429215
2.40331159681558	2.74860034865829	-1.35182917374203	-1.35182917374203
2.40331159681558	2.75935933954683	-1.20594049820721	-1.20594049820721
2.40331159681558	2.76773810666567	-1.09917209630737	-1.09917209630737
2.40331159681558	2.77804363128858	-1.74894972101794	-1.74894972101794
2.40331159681558	2.78988206968744	-1.88417829336385	-1.88417829336385
2.40331159681558	2.799643930492	-1.29695683310746	-1.29695683310746
2.40331159681558	2.81102918529108	-0.996496441795557	-0.996496441795557
2.40331159681558	2.81824838163769	-1.14440042099926	-1.14440042099926
2.40331159681558	2.82970215549013	-1.64527270822845	-1.64527270822845
2.40331159681558	2.83930568442423	-1.60179955993556	-1.60179955993556
2.40331159681558	2.84878869777475	-1.56605057914453	-1.56605057914453
2.40331159681558	2.85968028104831	-1.94660039774806	-1.94660039774806
2.40331159681558	2.86885162736121	-2.24308026838639	-2.24308026838639
2.40331159681558	2.88043509744726	-2.07780233215539	-2.07780233215539
2.40331159681558	2.89038702345778	-1.7884526382864	-1.7884526382864
2.40331159681558	2.90067886022027	-1.82126667254391	-1.82126667254391
2.40331159681558	2.90896284590012	-1.48906570312198	-1.48906570312198
2.40331159681558	2.92034801732973	-1.28203365842688	-1.28203365842688
2.40331159681558	2.93067093334228	-1.97475687420183	-1.97475687420183
2.40331159681558	2.93959327602965	-2.18402700283019	-2.18402700283019
2.40331159681558	2.95037368341503	-2.01499455815565	-2.01499455815565
2.40331159681558	2.95806641483584	-2.07280022356554	-2.07280022356554
2.40331159681558	2.96859975692854	-2.34636173366869	-2.34636173366869
2.40331159681558	2.98044547571505	-2.56713690155476	-2.56713690155476
2.40331159681558	2.98772143126024	-2.58418346652047	-2.58418346652047
2.40331159681558	3.00100233344648	-2.62068607585013	-2.62068607585013
2.40331159681558	3.01131809617829	-2.1198755391963	-2.1198755391963
2.40331159681558	3.0197116851039	-1.2509261504012	-1.2509261504012
2.40331159681558	3.03026099403746	-1.17774093543022	-1.17774093543022
2.40331159681558	3.03990760790565	-1.88936362233721	-1.88936362233721
2.40331159681558	3.05150515575847	-2.66276215027307	-2.66276215027307
2.40331159681558	3.05873576034268	-2.6007338942303	-2.6007338942303
2.40331159681558	3.06770301370292	-2.42392366070339	-2.42392366070339
2.40331159681558	3.07940591707879	-2.14932210192666	-2.14932210192666
2.40331159681558	3.09019597907842	-2.01326773547146	-2.01326773547146
2.40331159681558	3.09792004790723	-2.24294682554915	-2.24294682554915
2.40331159681558	3.110542189974	-2.71107356321158	-2.71107356321158
2.40331159681558	3.120908844404	-1.88047015666859	-1.88047015666859
2.40331159681558	3.12994958701076	-1.71217918380182	-1.71217918380182
2.40331159681558	3.13849390498568	-1.95434460029207	-1.95434460029207
2.40331159681558	3.1501869446091	-2.2910119569226	-2.2910119569226
2.40331159681558	3.16148064832368	-2.62007308669467	-2.62007308669467
2.40331159681558	3.17011103507498	-2.46179977041459	-2.46179977041459
2.40331159681558	3.17872314084609	-1.62251587654396	-1.62251587654396
2.40331159681558	3.18943427854929	-1.21023410694613	-1.21023410694613
2.40331159681558	3.20007270850667	-1.06500990651307	-1.06500990651307
2.40331159681558	3.21135729173775	-2.21598965352013	-2.21598965352013
2.40331159681558	3.21774495156264	-2.5920924772368	-2.5920924772368
2.40331159681558	3.22815211213431	-2.44613644997111	-2.44613644997111
2.40331159681558	3.23966270340771	-2.75203355932052	-2.75203355932052
2.40331159681558	3.2482633739793	-2.9306481297632	-2.9306481297632
2.40331159681558	3.26005447385254	-2.66371261467913	-2.66371261467913
2.40331159681558	3.2678375073655	-2.4283916279187	-2.4283916279187
2.40331159681558	3.27942502767294	-2.46202597545857	-2.46202597545857
2.40331159681558	3.28991400376944	-1.23024750802659	-1.23024750802659
2.40331159681558	3.29843413820363	-1.24599435630876	-1.24599435630876
2.40331159681558	3.30795598122601	-1.56466056801651	-1.56466056801651
2.40331159681558	3.32042353399918	-1.61594097092814	-1.61594097092814
2.40331159681558	3.32988808113066	-2.66883561886709	-2.66883561886709
2.40331159681558	3.34167171731797	-2.0736834108136	-2.0736834108136
2.40331159681558	3.34945522358469	-2.08807820125895	-2.08807820125895
2.40331159681558	3.3585212125853	-2.01266829692054	-2.01266829692054
2.40331159681558	3.36825225656232	-1.71663733399953	-1.71663733399953
2.40331159681558	3.37957340924158	-2.00364611242435	-2.00364611242435
2.40331159681558	3.388124757051	-2.97644184953373	-2.97644184953373
2.40331159681558	3.40006631133684	-2.11267948979946	-2.11267948979946
2.40331159681558	3.41031819784028	-2.26155664893838	-2.26155664893838
2.40331159681558	3.42124566193826	-2.59153650594845	-2.59153650594845
2.40331159681558	3.4282329791085	-2.45587717366965	-2.45587717366965
2.40331159681558	3.44003838428732	-1.93920221379068	-1.93920221379068
2.40331159681558	3.44978874723266	-1.83660784628182	-1.83660784628182
2.40331159681558	3.45844418684046	-2.23403011761758	-2.23403011761758
2.40331159681558	3.46995108331354	-2.93771479624843	-2.93771479624843
2.40331159681558	3.47930561178105	-2.98087398589672	-2.98087398589672
2.40331159681558	3.49068855748336	-2.27623706067129	-2.27623706067129
2.40331159681558	3.49945620723886	-1.82831775910398	-1.82831775910398
2.40331159681558	3.5102617296568	-1.8042956019371	-1.8042956019371
2.40331159681558	3.51971176077836	-2.30436675579506	-2.30436675579506
2.40331159681558	3.5297	-2.7114855564306	-2.7114855564306
2.41246957914769	2.5297	-0.226393325170534	-0.226393325170534
2.41246957914769	2.53930844129776	-0.300843984716948	-0.300843984716948
2.41246957914769	2.54779497192057	-0.40808794811727	-0.40808794811727
2.41246957914769	2.56041424082838	-0.504515807597443	-0.504515807597443
2.41246957914769	2.5688564932808	-0.494330039634804	-0.494330039634804
2.41246957914769	2.57878084645278	-0.741215918443629	-0.741215918443629
2.41246957914769	2.58790006453133	-1.02385644851074	-1.02385644851074
2.41246957914769	2.60044868121584	-1.020799052565	-1.020799052565
2.41246957914769	2.61142301668084	-0.695894057505257	-0.695894057505257
2.41246957914769	2.61891655477138	-0.541990605119281	-0.541990605119281
2.41246957914769	2.62821579381689	-0.911865111253235	-0.911865111253235
2.41246957914769	2.63990831305281	-0.33922430424343	-0.33922430424343
2.41246957914769	2.64816045660458	-0.288008072571529	-0.288008072571529
2.41246957914769	2.66105906661435	-0.801916005908993	-0.801916005908993
2.41246957914769	2.66962305468101	-0.781566733882187	-0.781566733882187
2.41246957914769	2.6785533057522	-0.835864183463741	-0.835864183463741
2.41246957914769	2.68809833521918	-1.09480393156969	-1.09480393156969
2.41246957914769	2.70151599859566	-1.45777462043065	-1.45777462043065
2.41246957914769	2.70905507632019	-1.50271497523721	-1.50271497523721
2.41246957914769	2.71998525917072	-1.48135152833288	-1.48135152833288
2.41246957914769	2.72922572197759	-1.45586340515456	-1.45586340515456
2.41246957914769	2.74114611746511	-0.939851365813468	-0.939851365813468
2.41246957914769	2.74860034865829	-0.737885054296953	-0.737885054296953
2.41246957914769	2.75935933954683	-0.686166846369247	-0.686166846369247
2.41246957914769	2.76773810666567	-1.61196879615579	-1.61196879615579
2.41246957914769	2.77804363128858	-1.57900532822799	-1.57900532822799
2.41246957914769	2.78988206968744	-1.37638029230561	-1.37638029230561
2.41246957914769	2.799643930492	-1.43801204269562	-1.43801204269562
2.41246957914769	2.81102918529108	-1.56805183610271	-1.56805183610271
2.41246957914769	2.81824838163769	-1.70007242800995	-1.70007242800995
2.41246957914769	2.82970215549013	-2.10196781423662	-2.10196781423662
2.41246957914769	2.83930568442423	-1.98093834133709	-1.98093834133709
2.41246957914769	2.84878869777475	-1.47783460273303	-1.47783460273303
2.41246957914769	2.85968028104831	-1.35488711678948	-1.35488711678948
2.41246957914769	2.86885162736121	-1.38826065733201	-1.38826065733201
2.41246957914769	2.88043509744726	-1.73659405194155	-1.73659405194155
2.41246957914769	2.89038702345778	-2.36659240050676	-2.36659240050676
2.41246957914769	2.90067886022027	-1.49824268308765	-1.49824268308765
2.41246957914769	2.90896284590012	-1.18588402097373	-1.18588402097373
2.41246957914769	2.92034801732973	-1.16501567602398	-1.16501567602398
2.41246957914769	2.93067093334228	-1.72221337542271	-1.72221337542271
2.41246957914769	2.93959327602965	-2.37547529826873	-2.37547529826873
2.41246957914769	2.95037368341503	-2.27586291923097	-2.27586291923097
2.41246957914769	2.95806641483584	-2.24993751296495	-2.24993751296495
2.41246957914769	2.96859975692854	-2.45656642885604	-2.45656642885604
2.41246957914769	2.98044547571505	-2.37953172155608	-2.37953172155608
2.41246957914769	2.98772143126024	-2.14398973264065	-2.14398973264065
2.41246957914769	3.00100233344648	-1.9678493436009	-1.9678493436009
2.41246957914769	3.01131809617829	-2.48650496831266	-2.48650496831266
2.41246957914769	3.0197116851039	-1.49505145011614	-1.49505145011614
2.41246957914769	3.03026099403746	-1.02975922492692	-1.02975922492692
2.41246957914769	3.03990760790565	-1.37073004807684	-1.37073004807684
2.41246957914769	3.05150515575847	-2.01371673492963	-2.01371673492963
2.41246957914769	3.05873576034268	-2.13525416632649	-2.13525416632649
2.41246957914769	3.06770301370292	-2.5174310279225	-2.5174310279225
2.41246957914769	3.07940591707879	-2.96864868599999	-2.96864868599999
2.41246957914769	3.09019597907842	-2.83992978396299	-2.83992978396299
2.41246957914769	3.09792004790723	-2.68806116939783	-2.68806116939783
2.41246957914769	3.110542189974	-2.8039880176471	-2.8039880176471
2.41246957914769	3.120908844404	-1.74333150173612	-1.74333150173612
2.41246957914769	3.12994958701076	-1.23319044137259	-1.23319044137259
2.41246957914769	3.13849390498568	-1.26594026971821	-1.26594026971821
2.41246957914769	3.1501869446091	-1.3214659540065	-1.3214659540065
2.41246957914769	3.16148064832368	-3.16648716924857	-3.16648716924857
2.41246957914769	3.17011103507498	-1.94857733371936	-1.94857733371936
2.41246957914769	3.17872314084609	-1.53571432448473	-1.53571432448473
2.41246957914769	3.18943427854929	-1.58873803668706	-1.58873803668706
2.41246957914769	3.20007270850667	-1.57237340998893	-1.57237340998893
2.41246957914769	3.21135729173775	-2.36601686345841	-2.36601686345841
2.41246957914769	3.21774495156264	-3.11365584975772	-3.11365584975772
2.41246957914769	3.22815211213431	-2.74340466365061	-2.74340466365061
2.41246957914769	3.23966270340771	-2.75893301965971	-2.75893301965971
2.41246957914769	3.2482633739793	-2.99254801393641	-2.99254801393641
2.41246957914769	3.26005447385254	-2.57968038208105	-2.57968038208105
2.41246957914769	3.2678375073655	-2.07543007998777	-2.07543007998777
2.41246957914769	3.27942502767294	-1.74285852192986	-1.74285852192986
2.41246957914769	3.28991400376944	-1.96622637157969	-1.96622637157969
2.41246957914769	3.29843413820363	-3.0730047749509	-3.0730047749509
2.41246957914769	3.30795598122601	-3.36975617042395	-3.36975617042395
2.41246957914769	3.32042353399918	-2.58256420787194	-2.58256420787194
2.41246957914769	3.32988808113066	-1.58475925028324	-1.58475925028324
2.41246957914769	3.34167171731797	-1.85177383056072	-1.85177383056072
2.41246957914769	3.34945522358469	-2.3632968649485	-2.3632968649485
2.41246957914769	3.3585212125853	-2.83090343199876	-2.83090343199876
2.41246957914769	3.36825225656232	-2.65901628623419	-2.65901628623419
2.41246957914769	3.37957340924158	-2.41761797140322	-2.41761797140322
2.41246957914769	3.388124757051	-3.23215705926987	-3.23215705926987
2.41246957914769	3.40006631133684	-2.28234019356631	-2.28234019356631
2.41246957914769	3.41031819784028	-1.98097919362954	-1.98097919362954
2.41246957914769	3.42124566193826	-2.27624251543881	-2.27624251543881
2.41246957914769	3.4282329791085	-2.08815861518428	-2.08815861518428
2.41246957914769	3.44003838428732	-1.43934167780844	-1.43934167780844
2.41246957914769	3.44978874723266	-1.69026494507108	-1.69026494507108
2.41246957914769	3.45844418684046	-1.54829599903559	-1.54829599903559
2.41246957914769	3.46995108331354	-2.50314019451781	-2.50314019451781
2.41246957914769	3.47930561178105	-2.59175656956967	-2.59175656956967
2.41246957914769	3.49068855748336	-1.81563912220474	-1.81563912220474
2.41246957914769	3.49945620723886	-2.35437633099275	-2.35437633099275
2.41246957914769	3.5102617296568	-1.88471793989726	-1.88471793989726
2.41246957914769	3.51971176077836	-2.38643640229708	-2.38643640229708
2.41246957914769	3.5297	-3.2983006734749	-3.2983006734749
2.42279374855572	2.5297	-0.600683971916339	-0.600683971916339
2.42279374855572	2.53930844129776	-0.721254477256537	-0.721254477256537
2.42279374855572	2.54779497192057	-0.812119040245648	-0.812119040245648
2.42279374855572	2.56041424082838	-1.00404895564282	-1.00404895564282
2.42279374855572	2.5688564932808	-0.851589451330426	-0.851589451330426
2.42279374855572	2.57878084645278	-0.863942480617936	-0.863942480617936
2.42279374855572	2.58790006453133	-0.895059623410532	-0.895059623410532
2.42279374855572	2.60044868121584	-0.575377696135433	-0.575377696135433
2.42279374855572	2.61142301668084	-0.497500862228549	-0.497500862228549
2.42279374855572	2.61891655477138	-1.03352189426425	-1.03352189426425
2.42279374855572	2.62821579381689	-0.367605322263728	-0.367605322263728
2.42279374855572	2.63990831305281	-0.457438513395914	-0.457438513395914
2.42279374855572	2.64816045660458	-0.558642451038509	-0.558642451038509
2.42279374855572	2.66105906661435	-1.03211236622872	-1.03211236622872
2.42279374855572	2.66962305468101	-1.18061077914962	-1.18061077914962
2.42279374855572	2.6785533057522	-1.23098584487161	-1.23098584487161
2.42279374855572	2.68809833521918	-1.46580689251942	-1.46580689251942
2.42279374855572	2.70151599859566	-1.53176239596627	-1.53176239596627
2.42279374855572	2.70905507632019	-1.27318581483297	-1.27318581483297
2.42279374855572	2.71998525917072	-0.883604176287236	-0.883604176287236
2.42279374855572	2.72922572197759	-0.821338280102282	-0.821338280102282
2.42279374855572	2.74114611746511	-1.02956525581214	-1.02956525581214
2.42279374855572	2.74860034865829	-0.884941119326129	-0.884941119326129
2.42279374855572	2.75935933954683	-0.474946785424379	-0.474946785424379
2.42279374855572	2.76773810666567	-0.872752301206219	-0.872752301206219
2.42279374855572	2.77804363128858	-1.13444898237663	-1.13444898237663
2.42279374855572	2.78988206968744	-1.56565245718599	-1.56565245718599
2.42279374855572	2.799643930492	-2.10588970584985	-2.10588970584985
2.42279374855572	2.81102918529108	-2.31729762730373	-2.31729762730373
2.42279374855572	2.81824838163769	-2.14955086914227	-2.14955086914227
2.42279374855572	2.82970215549013	-1.91421437549258	-1.91421437549258
2.42279374855572	2.83930568442423	-1.68279180541163	-1.68279180541163
2.42279374855572	2.84878869777475	-1.00009175185824	-1.00009175185824
2.42279374855572	2.85968028104831	-0.735538716368126	-0.735538716368126
2.42279374855572	2.86885162736121	-0.617454122891445	-0.617454122891445
2.42279374855572	2.88043509744726	-2.53937313833364	-2.53937313833364
2.42279374855572	2.89038702345778	-1.34841189782151	-1.34841189782151
2.42279374855572	2.90067886022027	-1.37766985061467	-1.37766985061467
2.42279374855572	2.90896284590012	-1.72876149342841	-1.72876149342841
2.42279374855572	2.92034801732973	-2.08611271325691	-2.08611271325691
2.42279374855572	2.93067093334228	-2.44058383521684	-2.44058383521684
2.42279374855572	2.93959327602965	-3.04321957184874	-3.04321957184874
2.42279374855572	2.95037368341503	-2.72202843215257	-2.72202843215257
2.42279374855572	2.95806641483584	-2.14946864937866	-2.14946864937866
2.42279374855572	2.96859975692854	-1.86750073160067	-1.86750073160067
2.42279374855572	2.98044547571505	-1.51815411882791	-1.51815411882791
2.42279374855572	2.98772143126024	-1.30667791171589	-1.30667791171589
2.42279374855572	3.00100233344648	-3.01004544852526	-3.01004544852526
2.42279374855572	3.01131809617829	-0.858404149458238	-0.858404149458238
2.42279374855572	3.0197116851039	-0.875759998093315	-0.875759998093315
2.42279374855572	3.03026099403746	-1.01312232896288	-1.01312232896288
2.42279374855572	3.03990760790565	-1.45925572829123	-1.45925572829123
2.42279374855572	3.05150515575847	-2.58103022903566	-2.58103022903566
2.42279374855572	3.05873576034268	-2.66820783392842	-2.66820783392842
2.42279374855572	3.06770301370292	-2.9806852576703	-2.9806852576703
2.42279374855572	3.07940591707879	-3.59721677617028	-3.59721677617028
2.42279374855572	3.09019597907842	-3.21207523694244	-3.21207523694244
2.42279374855572	3.09792004790723	-2.56017245335568	-2.56017245335568
2.42279374855572	3.110542189974	-1.99023339250544	-1.99023339250544
2.42279374855572	3.120908844404	-1.37071721840658	-1.37071721840658
2.42279374855572	3.12994958701076	-1.52705037545752	-1.52705037545752
2.42279374855572	3.13849390498568	-2.09574137590766	-2.09574137590766
2.42279374855572	3.1501869446091	-1.72234826443605	-1.72234826443605
2.42279374855572	3.16148064832368	-1.46533772205294	-1.46533772205294
2.42279374855572	3.17011103507498	-1.39018001998278	-1.39018001998278
2.42279374855572	3.17872314084609	-1.85860833013925	-1.85860833013925
2.42279374855572	3.18943427854929	-2.57751978191277	-2.57751978191277
2.42279374855572	3.20007270850667	-2.69309027834629	-2.69309027834629
2.42279374855572	3.21135729173775	-2.93746947334165	-2.93746947334165
2.42279374855572	3.21774495156264	-3.64688438956517	-3.64688438956517
2.42279374855572	3.22815211213431	-3.23599082873704	-3.23599082873704
2.42279374855572	3.23966270340771	-2.33025556897485	-2.33025556897485
2.42279374855572	3.2482633739793	-2.37766747787214	-2.37766747787214
2.42279374855572	3.26005447385254	-1.93264242068636	-1.93264242068636
2.42279374855572	3.2678375073655	-1.41367946187256	-1.41367946187256
2.42279374855572	3.27942502767294	-1.37670014713518	-1.37670014713518
2.42279374855572	3.28991400376944	-1.35799969302349	-1.35799969302349
2.42279374855572	3.29843413820363	-2.10501228253423	-2.10501228253423
2.42279374855572	3.30795598122601	-2.30149084858238	-2.30149084858238
2.42279374855572	3.32042353399918	-1.66111762094829	-1.66111762094829
2.42279374855572	3.32988808113066	-2.28271994500085	-2.28271994500085
2.42279374855572	3.34167171731797	-2.19811885745821	-2.19811885745821
2.42279374855572	3.34945522358469	-2.79464740985708	-2.79464740985708
2.42279374855572	3.3585212125853	-3.69391505958373	-3.69391505958373
2.42279374855572	3.36825225656232	-3.66410747581784	-3.66410747581784
2.42279374855572	3.37957340924158	-2.68934446604578	-2.68934446604578
2.42279374855572	3.388124757051	-2.73019298792809	-2.73019298792809
2.42279374855572	3.40006631133684	-2.38517736662789	-2.38517736662789
2.42279374855572	3.41031819784028	-1.79690086170314	-1.79690086170314
2.42279374855572	3.42124566193826	-2.20626911418356	-2.20626911418356
2.42279374855572	3.4282329791085	-1.98301832940956	-1.98301832940956
2.42279374855572	3.44003838428732	-1.08988564495468	-1.08988564495468
2.42279374855572	3.44978874723266	-2.02630814729991	-2.02630814729991
2.42279374855572	3.45844418684046	-1.14108800259476	-1.14108800259476
2.42279374855572	3.46995108331354	-2.11235396368846	-2.11235396368846
2.42279374855572	3.47930561178105	-2.38930436358964	-2.38930436358964
2.42279374855572	3.49068855748336	-1.86019435036792	-1.86019435036792
2.42279374855572	3.49945620723886	-2.58484486607853	-2.58484486607853
2.42279374855572	3.5102617296568	-2.73613910066274	-2.73613910066274
2.42279374855572	3.51971176077836	-2.45996491041205	-2.45996491041205
2.42279374855572	3.5297	-3.46434557857719	-3.46434557857719
2.4315316835107	2.5297	-0.974876274639485	-0.974876274639485
2.4315316835107	2.53930844129776	-1.01542445988605	-1.01542445988605
2.4315316835107	2.54779497192057	-0.945437671936816	-0.945437671936816
2.4315316835107	2.56041424082838	-1.09629526022695	-1.09629526022695
2.4315316835107	2.5688564932808	-0.937115481539308	-0.937115481539308
2.4315316835107	2.57878084645278	-0.829947364187035	-0.829947364187035
2.4315316835107	2.58790006453133	-0.764761173105569	-0.764761173105569
2.4315316835107	2.60044868121584	-0.308598265518754	-0.308598265518754
2.4315316835107	2.61142301668084	-1.19053285533914	-1.19053285533914
2.4315316835107	2.61891655477138	-0.2440084842695	-0.2440084842695
2.4315316835107	2.62821579381689	-0.442019910754425	-0.442019910754425
2.4315316835107	2.63990831305281	-0.871372835468378	-0.871372835468378
2.4315316835107	2.64816045660458	-1.05727488336447	-1.05727488336447
2.4315316835107	2.66105906661435	-1.51409974926764	-1.51409974926764
2.4315316835107	2.66962305468101	-1.71978938640621	-1.71978938640621
2.4315316835107	2.6785533057522	-1.52447251473023	-1.52447251473023
2.4315316835107	2.68809833521918	-1.42736726374153	-1.42736726374153
2.4315316835107	2.70151599859566	-1.14804476301606	-1.14804476301606
2.4315316835107	2.70905507632019	-0.792326937922439	-0.792326937922439
2.4315316835107	2.71998525917072	-0.578357543181824	-0.578357543181824
2.4315316835107	2.72922572197759	-1.95377527657644	-1.95377527657644
2.4315316835107	2.74114611746511	-0.393421254415159	-0.393421254415159
2.4315316835107	2.74860034865829	-0.563339211816754	-0.563339211816754
2.4315316835107	2.75935933954683	-0.785796917161235	-0.785796917161235
2.4315316835107	2.76773810666567	-1.27376839559361	-1.27376839559361
2.4315316835107	2.77804363128858	-1.7462497863566	-1.7462497863566
2.4315316835107	2.78988206968744	-2.03341136362047	-2.03341136362047
2.4315316835107	2.799643930492	-2.46043565585114	-2.46043565585114
2.4315316835107	2.81102918529108	-2.38919994558989	-2.38919994558989
2.4315316835107	2.81824838163769	-1.93594388167588	-1.93594388167588
2.4315316835107	2.82970215549013	-1.26767741594193	-1.26767741594193
2.4315316835107	2.83930568442423	-1.0150041287713	-1.0150041287713
2.4315316835107	2.84878869777475	-0.790884882208616	-0.790884882208616
2.4315316835107	2.85968028104831	-2.56271893910423	-2.56271893910423
2.4315316835107	2.86885162736121	-2.58612053399219	-2.58612053399219
2.4315316835107	2.88043509744726	-0.910308264888045	-0.910308264888045
2.4315316835107	2.89038702345778	-1.1753556681594	-1.1753556681594
2.4315316835107	2.90067886022027	-1.82012881989885	-1.82012881989885
2.4315316835107	2.90896284590012	-2.54077600410972	-2.54077600410972
2.4315316835107	2.92034801732973	-3.01157577698768	-3.01157577698768
2.4315316835107	2.93067093334228	-2.84721666129656	-2.84721666129656
2.4315316835107	2.93959327602965	-2.90631174785892	-2.90631174785892
2.4315316835107	2.95037368341503	-2.5152217365507	-2.5152217365507
2.4315316835107	2.95806641483584	-1.68091401543387	-1.68091401543387
2.4315316835107	2.96859975692854	-1.21062611946729	-1.21062611946729
2.4315316835107	2.98044547571505	-0.866759082974284	-0.866759082974284
2.4315316835107	2.98772143126024	-0.795428315414426	-0.795428315414426
2.4315316835107	3.00100233344648	-2.16857616448391	-2.16857616448391
2.4315316835107	3.01131809617829	-0.955399874830221	-0.955399874830221
2.4315316835107	3.0197116851039	-1.29075113731074	-1.29075113731074
2.4315316835107	3.03026099403746	-1.66696023545887	-1.66696023545887
2.4315316835107	3.03990760790565	-2.12640359384841	-2.12640359384841
2.4315316835107	3.05150515575847	-3.52931020638505	-3.52931020638505
2.4315316835107	3.05873576034268	-3.50041218694952	-3.50041218694952
2.4315316835107	3.06770301370292	-3.1174379738286	-3.1174379738286
2.4315316835107	3.07940591707879	-3.23680125631256	-3.23680125631256
2.4315316835107	3.09019597907842	-2.71813087419139	-2.71813087419139
2.4315316835107	3.09792004790723	-1.98516970919741	-1.98516970919741
2.4315316835107	3.110542189974	-1.24373920397454	-1.24373920397454
2.4315316835107	3.120908844404	-1.58134786297654	-1.58134786297654
2.4315316835107	3.12994958701076	-3.53870847626752	-3.53870847626752
2.4315316835107	3.13849390498568	-3.58426658219366	-3.58426658219366
2.4315316835107	3.1501869446091	-2.03275863211888	-2.03275863211888
2.4315316835107	3.16148064832368	-1.53422479620104	-1.53422479620104
2.4315316835107	3.17011103507498	-1.73868168660834	-1.73868168660834
2.4315316835107	3.17872314084609	-2.41040154744189	-2.41040154744189
2.4315316835107	3.18943427854929	-3.54236194141657	-3.54236194141657
2.4315316835107	3.20007270850667	-3.66670873785341	-3.66670873785341
2.4315316835107	3.21135729173775	-3.11053579085831	-3.11053579085831
2.4315316835107	3.21774495156264	-3.29211740394624	-3.29211740394624
2.4315316835107	3.22815211213431	-3.15621739398966	-3.15621739398966
2.4315316835107	3.23966270340771	-1.80807518968044	-1.80807518968044
2.4315316835107	3.2482633739793	-1.82545047234009	-1.82545047234009
2.4315316835107	3.26005447385254	-1.48994580391377	-1.48994580391377
2.4315316835107	3.2678375073655	-1.01962984131529	-1.01962984131529
2.4315316835107	3.27942502767294	-4.15347043988476	-4.15347043988476
2.4315316835107	3.28991400376944	-0.988254951363103	-0.988254951363103
2.4315316835107	3.29843413820363	-1.58122643244434	-1.58122643244434
2.4315316835107	3.30795598122601	-1.92935674698589	-1.92935674698589
2.4315316835107	3.32042353399918	-1.78358918661854	-1.78358918661854
2.4315316835107	3.32988808113066	-2.96550320718347	-2.96550320718347
2.4315316835107	3.34167171731797	-2.81505824210154	-2.81505824210154
2.4315316835107	3.34945522358469	-2.93847963222379	-2.93847963222379
2.4315316835107	3.3585212125853	-3.76340966671097	-3.76340966671097
2.4315316835107	3.36825225656232	-3.85795309177422	-3.85795309177422
2.4315316835107	3.37957340924158	-2.5768606931025	-2.5768606931025
2.4315316835107	3.388124757051	-2.00639207581429	-2.00639207581429
2.4315316835107	3.40006631133684	-2.31877543567566	-2.31877543567566
2.4315316835107	3.41031819784028	-2.19974029198306	-2.19974029198306
2.4315316835107	3.42124566193826	-3.04702747417025	-3.04702747417025
2.4315316835107	3.4282329791085	-2.81589010825144	-2.81589010825144
2.4315316835107	3.44003838428732	-1.6141896014895	-1.6141896014895
2.4315316835107	3.44978874723266	-0.909254194338189	-0.909254194338189
2.4315316835107	3.45844418684046	-1.22759604400022	-1.22759604400022
2.4315316835107	3.46995108331354	-2.33302319814067	-2.33302319814067
2.4315316835107	3.47930561178105	-2.79504552492358	-2.79504552492358
2.4315316835107	3.49068855748336	-2.22127282211704	-2.22127282211704
2.4315316835107	3.49945620723886	-2.55707915749502	-2.55707915749502
2.4315316835107	3.5102617296568	-3.64405104776188	-3.64405104776188
2.4315316835107	3.51971176077836	-2.38285229927794	-2.38285229927794
2.4315316835107	3.5297	-3.04560278446939	-3.04560278446939
2.44296161480966	2.5297	-1.19826233529176	-1.19826233529176
2.44296161480966	2.53930844129776	-1.02150582865835	-1.02150582865835
2.44296161480966	2.54779497192057	-0.697298833557909	-0.697298833557909
2.44296161480966	2.56041424082838	-0.675315134824871	-0.675315134824871
2.44296161480966	2.5688564932808	-0.869106979161586	-0.869106979161586
2.44296161480966	2.57878084645278	-1.09382127894906	-1.09382127894906
2.44296161480966	2.58790006453133	-1.25741598339783	-1.25741598339783
2.44296161480966	2.60044868121584	-1.22555981050306	-1.22555981050306
2.44296161480966	2.61142301668084	-0.258311963680967	-0.258311963680967
2.44296161480966	2.61891655477138	-0.405024096386512	-0.405024096386512
2.44296161480966	2.62821579381689	-0.903524406803399	-0.903524406803399
2.44296161480966	2.63990831305281	-1.50511257270705	-1.50511257270705
2.44296161480966	2.64816045660458	-1.57059162963355	-1.57059162963355
2.44296161480966	2.66105906661435	-1.51147054293011	-1.51147054293011
2.44296161480966	2.66962305468101	-1.62226364993666	-1.62226364993666
2.44296161480966	2.6785533057522	-1.31410745500057	-1.31410745500057
2.44296161480966	2.68809833521918	-0.93994024694706	-0.93994024694706
2.44296161480966	2.70151599859566	-0.59763753211746	-0.59763753211746
2.44296161480966	2.70905507632019	-0.342798173095161	-0.342798173095161
2.44296161480966	2.71998525917072	-2.04869576398949	-2.04869576398949
2.44296161480966	2.72922572197759	-0.526621768153518	-0.526621768153518
2.44296161480966	2.74114611746511	-0.790947721123928	-0.790947721123928
2.44296161480966	2.74860034865829	-1.15052233904697	-1.15052233904697
2.44296161480966	2.75935933954683	-1.50802287830078	-1.50802287830078
2.44296161480966	2.76773810666567	-1.94729939012774	-1.94729939012774
2.44296161480966	2.77804363128858	-2.56228780072342	-2.56228780072342
2.44296161480966	2.78988206968744	-2.19360306430571	-2.19360306430571
2.44296161480966	2.799643930492	-2.00178115211537	-2.00178115211537
2.44296161480966	2.81102918529108	-1.64141517826084	-1.64141517826084
2.44296161480966	2.81824838163769	-1.20704468572819	-1.20704468572819
2.44296161480966	2.82970215549013	-0.805431588798797	-0.805431588798797
2.44296161480966	2.83930568442423	-2.21085671147148	-2.21085671147148
2.44296161480966	2.84878869777475	-0.450500554943176	-0.450500554943176
2.44296161480966	2.85968028104831	-0.813894371381082	-0.813894371381082
2.44296161480966	2.86885162736121	-0.88653839341157	-0.88653839341157
2.44296161480966	2.88043509744726	-1.65263551358203	-1.65263551358203
2.44296161480966	2.89038702345778	-2.11927260943537	-2.11927260943537
2.44296161480966	2.90067886022027	-2.54479569829181	-2.54479569829181
2.44296161480966	2.90896284590012	-3.14598838816778	-3.14598838816778
2.44296161480966	2.92034801732973	-3.30762305595215	-3.30762305595215
2.44296161480966	2.93067093334228	-2.506632189237	-2.506632189237
2.44296161480966	2.93959327602965	-1.90766764757637	-1.90766764757637
2.44296161480966	2.95037368341503	-1.57656872080702	-1.57656872080702
2.44296161480966	2.95806641483584	-1.04837826551108	-1.04837826551108
2.44296161480966	2.96859975692854	-1.36741298088168	-1.36741298088168
2.44296161480966	2.98044547571505	-1.53492960211668	-1.53492960211668
2.44296161480966	2.98772143126024	-0.7515012177887	-0.7515012177887
2.44296161480966	3.00100233344648	-1.16603849937991	-1.16603849937991
2.44296161480966	3.01131809617829	-1.65262246108023	-1.65262246108023
2.44296161480966	3.0197116851039	-2.37423460372372	-2.37423460372372
2.44296161480966	3.03026099403746	-2.90507478812327	-2.90507478812327
2.44296161480966	3.03990760790565	-2.92491762440744	-2.92491762440744
2.44296161480966	3.05150515575847	-3.64457715667868	-3.64457715667868
2.44296161480966	3.05873576034268	-3.71682406001969	-3.71682406001969
2.44296161480966	3.06770301370292	-2.53315784231751	-2.53315784231751
2.44296161480966	3.07940591707879	-1.9993427988336	-1.9993427988336
2.44296161480966	3.09019597907842	-1.68670724310641	-1.68670724310641
2.44296161480966	3.09792004790723	-1.28209017928089	-1.28209017928089
2.44296161480966	3.110542189974	-1.96959240935928	-1.96959240935928
2.44296161480966	3.120908844404	-0.926555181343815	-0.926555181343815
2.44296161480966	3.12994958701076	-1.13712667107893	-1.13712667107893
2.44296161480966	3.13849390498568	-1.43874435492995	-1.43874435492995
2.44296161480966	3.1501869446091	-1.4213828972679	-1.4213828972679
2.44296161480966	3.16148064832368	-2.64136842811575	-2.64136842811575
2.44296161480966	3.17011103507498	-2.8463645559724	-2.8463645559724
2.44296161480966	3.17872314084609	-2.95680788915399	-2.95680788915399
2.44296161480966	3.18943427854929	-3.85702484027479	-3.85702484027479
2.44296161480966	3.20007270850667	-3.92401520057803	-3.92401520057803
2.44296161480966	3.21135729173775	-2.74543592397697	-2.74543592397697
2.44296161480966	3.21774495156264	-2.28698121422258	-2.28698121422258
2.44296161480966	3.22815211213431	-2.25515577568405	-2.25515577568405
2.44296161480966	3.23966270340771	-1.59514605539476	-1.59514605539476
2.44296161480966	3.2482633739793	-2.19378810662835	-2.19378810662835
2.44296161480966	3.26005447385254	-2.15420139546052	-2.15420139546052
2.44296161480966	3.2678375073655	-1.44650856662838	-1.44650856662838
2.44296161480966	3.27942502767294	-1.33903230947874	-1.33903230947874
2.44296161480966	3.28991400376944	-1.44438211095252	-1.44438211095252
2.44296161480966	3.29843413820363	-2.10643569690552	-2.10643569690552
2.44296161480966	3.30795598122601	-2.57514868582621	-2.57514868582621
2.44296161480966	3.32042353399918	-2.29623166264815	-2.29623166264815
2.44296161480966	3.32988808113066	-3.04268379707014	-3.04268379707014
2.44296161480966	3.34167171731797	-3.47800344471517	-3.47800344471517
2.44296161480966	3.34945522358469	-2.54922859154146	-2.54922859154146
2.44296161480966	3.3585212125853	-2.79864222072513	-2.79864222072513
2.44296161480966	3.36825225656232	-3.06469160365219	-3.06469160365219
2.44296161480966	3.37957340924158	-2.18934738400532	-2.18934738400532
2.44296161480966	3.388124757051	-1.45515838699095	-1.45515838699095
2.44296161480966	3.40006631133684	-1.97990705414782	-1.97990705414782
2.44296161480966	3.41031819784028	-2.83367486450527	-2.83367486450527
2.44296161480966	3.42124566193826	-3.81861639006428	-3.81861639006428
2.44296161480966	3.4282329791085	-3.56659655759745	-3.56659655759745
2.44296161480966	3.44003838428732	-2.31656425246013	-2.31656425246013
2.44296161480966	3.44978874723266	-1.7560252985005	-1.7560252985005
2.44296161480966	3.45844418684046	-1.64470757241634	-1.64470757241634
2.44296161480966	3.46995108331354	-2.79280304150416	-2.79280304150416
2.44296161480966	3.47930561178105	-3.50575941668029	-3.50575941668029
2.44296161480966	3.49068855748336	-2.79528249767247	-2.79528249767247
2.44296161480966	3.49945620723886	-2.31835851033429	-2.31835851033429
2.44296161480966	3.5102617296568	-3.77910409770146	-3.77910409770146
2.44296161480966	3.51971176077836	-2.12013894775777	-2.12013894775777
2.44296161480966	3.5297	-2.19845190431511	-2.19845190431511
2.45203713160771	2.5297	-1.02616560004594	-1.02616560004594
2.45203713160771	2.53930844129776	-0.753500361960562	-0.753500361960562
2.45203713160771	2.54779497192057	-0.378953877954302	-0.378953877954302
2.45203713160771	2.56041424082838	-0.220391136675858	-0.220391136675858
2.45203713160771	2.5688564932808	-1.06316152429827	-1.06316152429827
2.45203713160771	2.57878084645278	-1.13881168892539	-1.13881168892539
2.45203713160771	2.58790006453133	-1.16950950226914	-1.16950950226914
2.45203713160771	2.60044868121584	-0.854379456111815	-0.854379456111815
2.45203713160771	2.61142301668084	-0.799847027928365	-0.799847027928365
2.45203713160771	2.61891655477138	-0.844860638928935	-0.844860638928935
2.45203713160771	2.62821579381689	-1.2315554226077	-1.2315554226077
2.45203713160771	2.63990831305281	-1.64801703684759	-1.64801703684759
2.45203713160771	2.64816045660458	-1.51260412178362	-1.51260412178362
2.45203713160771	2.66105906661435	-1.02798340545388	-1.02798340545388
2.45203713160771	2.66962305468101	-0.972272042013003	-0.972272042013003
2.45203713160771	2.6785533057522	-0.847173476457669	-0.847173476457669
2.45203713160771	2.68809833521918	-0.649958295107069	-0.649958295107069
2.45203713160771	2.70151599859566	-0.688623553243929	-0.688623553243929
2.45203713160771	2.70905507632019	-0.42402013135171	-0.42402013135171
2.45203713160771	2.71998525917072	-0.734368519852296	-0.734368519852296
2.45203713160771	2.72922572197759	-0.719091957127603	-0.719091957127603
2.45203713160771	2.74114611746511	-1.38369076827678	-1.38369076827678
2.45203713160771	2.74860034865829	-1.77116475892529	-1.77116475892529
2.45203713160771	2.75935933954683	-1.90668911450541	-1.90668911450541
2.45203713160771	2.76773810666567	-1.95330790126502	-1.95330790126502
2.45203713160771	2.77804363128858	-2.28866712406995	-2.28866712406995
2.45203713160771	2.78988206968744	-1.7305704660273	-1.7305704660273
2.45203713160771	2.799643930492	-1.23240389943294	-1.23240389943294
2.45203713160771	2.81102918529108	-0.979297755004382	-0.979297755004382
2.45203713160771	2.81824838163769	-0.823168041393103	-0.823168041393103
2.45203713160771	2.82970215549013	-1.64643415225356	-1.64643415225356
2.45203713160771	2.83930568442423	-1.67927296167284	-1.67927296167284
2.45203713160771	2.84878869777475	-0.840351606546506	-0.840351606546506
2.45203713160771	2.85968028104831	-1.1164186354971	-1.1164186354971
2.45203713160771	2.86885162736121	-1.32205993488424	-1.32205993488424
2.45203713160771	2.88043509744726	-2.19116399104263	-2.19116399104263
2.45203713160771	2.89038702345778	-2.85037702811206	-2.85037702811206
2.45203713160771	2.90067886022027	-2.58635948481015	-2.58635948481015
2.45203713160771	2.90896284590012	-2.65409108657991	-2.65409108657991
2.45203713160771	2.92034801732973	-2.59453009556648	-2.59453009556648
2.45203713160771	2.93067093334228	-1.96723046295239	-1.96723046295239
2.45203713160771	2.93959327602965	-1.47226142015211	-1.47226142015211
2.45203713160771	2.95037368341503	-1.42877391804575	-1.42877391804575
2.45203713160771	2.95806641483584	-0.849260417015216	-0.849260417015216
2.45203713160771	2.96859975692854	-2.64652806432576	-2.64652806432576
2.45203713160771	2.98044547571505	-1.55947230853087	-1.55947230853087
2.45203713160771	2.98772143126024	-1.10135437923719	-1.10135437923719
2.45203713160771	3.00100233344648	-1.79121282645121	-1.79121282645121
2.45203713160771	3.01131809617829	-2.32583738831227	-2.32583738831227
2.45203713160771	3.0197116851039	-3.0604573991688	-3.0604573991688
2.45203713160771	3.03026099403746	-3.48577948557067	-3.48577948557067
2.45203713160771	3.03990760790565	-3.05150088403514	-3.05150088403514
2.45203713160771	3.05150515575847	-2.79700592607298	-2.79700592607298
2.45203713160771	3.05873576034268	-2.91047391332916	-2.91047391332916
2.45203713160771	3.06770301370292	-1.88247385216761	-1.88247385216761
2.45203713160771	3.07940591707879	-1.22233264622878	-1.22233264622878
2.45203713160771	3.09019597907842	-1.21620341896545	-1.21620341896545
2.45203713160771	3.09792004790723	-1.1143376939084	-1.1143376939084
2.45203713160771	3.110542189974	-3.71973557963298	-3.71973557963298
2.45203713160771	3.120908844404	-1.49725279939304	-1.49725279939304
2.45203713160771	3.12994958701076	-1.5904571822158	-1.5904571822158
2.45203713160771	3.13849390498568	-1.77941020007603	-1.77941020007603
2.45203713160771	3.1501869446091	-1.76854247752846	-1.76854247752846
2.45203713160771	3.16148064832368	-2.93877632383169	-2.93877632383169
2.45203713160771	3.17011103507498	-3.53532342254255	-3.53532342254255
2.45203713160771	3.17872314084609	-2.81417896674691	-2.81417896674691
2.45203713160771	3.18943427854929	-2.99638215240373	-2.99638215240373
2.45203713160771	3.20007270850667	-3.16999683440412	-3.16999683440412
2.45203713160771	3.21135729173775	-2.40143157705069	-2.40143157705069
2.45203713160771	3.21774495156264	-1.93703165481634	-1.93703165481634
2.45203713160771	3.22815211213431	-1.69097317157923	-1.69097317157923
2.45203713160771	3.23966270340771	-2.86049192753075	-2.86049192753075
2.45203713160771	3.2482633739793	-3.67766037422268	-3.67766037422268
2.45203713160771	3.26005447385254	-3.47653962917599	-3.47653962917599
2.45203713160771	3.2678375073655	-2.56257203032243	-2.56257203032243
2.45203713160771	3.27942502767294	-1.71083366180432	-1.71083366180432
2.45203713160771	3.28991400376944	-2.01246928583021	-2.01246928583021
2.45203713160771	3.29843413820363	-2.70698678434343	-2.70698678434343
2.45203713160771	3.30795598122601	-3.22919916211191	-3.22919916211191
2.45203713160771	3.32042353399918	-2.67981921696855	-2.67981921696855
2.45203713160771	3.32988808113066	-2.59320842861234	-2.59320842861234
2.45203713160771	3.34167171731797	-3.44914538724873	-3.44914538724873
2.45203713160771	3.34945522358469	-2.0211080598354	-2.0211080598354
2.45203713160771	3.3585212125853	-1.85557825152478	-1.85557825152478
2.45203713160771	3.36825225656232	-2.26192805276656	-2.26192805276656
2.45203713160771	3.37957340924158	-1.99970011852309	-1.99970011852309
2.45203713160771	3.388124757051	-1.65711482723299	-1.65711482723299
2.45203713160771	3.40006631133684	-2.79665651943492	-2.79665651943492
2.45203713160771	3.41031819784028	-1.79024781265269	-1.79024781265269
2.45203713160771	3.42124566193826	-2.40128616919441	-2.40128616919441
2.45203713160771	3.4282329791085	-2.23971804886321	-2.23971804886321
2.45203713160771	3.44003838428732	-1.55108622105774	-1.55108622105774
2.45203713160771	3.44978874723266	-2.66727669862632	-2.66727669862632
2.45203713160771	3.45844418684046	-2.01002104442279	-2.01002104442279
2.45203713160771	3.46995108331354	-2.76790697614666	-2.76790697614666
2.45203713160771	3.47930561178105	-3.57594295205195	-3.57594295205195
2.45203713160771	3.49068855748336	-3.08856982584643	-3.08856982584643
2.45203713160771	3.49945620723886	-2.24816657198852	-2.24816657198852
2.45203713160771	3.5102617296568	-2.70757960365	-2.70757960365
2.45203713160771	3.51971176077836	-1.96516438560826	-1.96516438560826
2.45203713160771	3.5297	-1.76379431941865	-1.76379431941865
2.46514969473246	2.5297	-0.530295934106562	-0.530295934106562
2.46514969473246	2.53930844129776	-0.388157749500635	-0.388157749500635
2.46514969473246	2.54779497192057	-0.334482225509532	-0.334482225509532
2.46514969473246	2.56041424082838	-0.723035463530096	-0.723035463530096
2.46514969473246	2.5688564932808	-0.485240888003887	-0.485240888003887
2.46514969473246	2.57878084645278	-0.806162298963841	-0.806162298963841
2.46514969473246	2.58790006453133	-0.828760906969023	-0.828760906969023
2.46514969473246	2.60044868121584	-0.819280982283885	-0.819280982283885
2.46514969473246	2.61142301668084	-1.25850191707718	-1.25850191707718
2.46514969473246	2.61891655477138	-1.15350933645368	-1.15350933645368
2.46514969473246	2.62821579381689	-1.05115357076858	-1.05115357076858
2.46514969473246	2.63990831305281	-1.05950004154636	-1.05950004154636
2.46514969473246	2.64816045660458	-0.947862284963719	-0.947862284963719
2.46514969473246	2.66105906661435	-0.786641462441992	-0.786641462441992
2.46514969473246	2.66962305468101	-0.956698424199033	-0.956698424199033
2.46514969473246	2.6785533057522	-1.31367448038947	-1.31367448038947
2.46514969473246	2.68809833521918	-0.811561077094382	-0.811561077094382
2.46514969473246	2.70151599859566	-0.778160778770712	-0.778160778770712
2.46514969473246	2.70905507632019	-0.895205763852118	-0.895205763852118
2.46514969473246	2.71998525917072	-1.3926298529417	-1.3926298529417
2.46514969473246	2.72922572197759	-1.45971050419342	-1.45971050419342
2.46514969473246	2.74114611746511	-1.8004601997298	-1.8004601997298
2.46514969473246	2.74860034865829	-1.91865863834374	-1.91865863834374
2.46514969473246	2.75935933954683	-1.71140351354848	-1.71140351354848
2.46514969473246	2.76773810666567	-1.44836437197273	-1.44836437197273
2.46514969473246	2.77804363128858	-1.40697243284626	-1.40697243284626
2.46514969473246	2.78988206968744	-1.27666387875536	-1.27666387875536
2.46514969473246	2.799643930492	-0.571663532920752	-0.571663532920752
2.46514969473246	2.81102918529108	-0.691693180247512	-0.691693180247512
2.46514969473246	2.81824838163769	-1.01990599996202	-1.01990599996202
2.46514969473246	2.82970215549013	-1.77608530061673	-1.77608530061673
2.46514969473246	2.83930568442423	-1.73113187706559	-1.73113187706559
2.46514969473246	2.84878869777475	-1.99929389771432	-1.99929389771432
2.46514969473246	2.85968028104831	-2.11219618957227	-2.11219618957227
2.46514969473246	2.86885162736121	-1.90696159351916	-1.90696159351916
2.46514969473246	2.88043509744726	-1.93125078070506	-1.93125078070506
2.46514969473246	2.89038702345778	-2.46413029061489	-2.46413029061489
2.46514969473246	2.90067886022027	-1.83478917819264	-1.83478917819264
2.46514969473246	2.90896284590012	-1.34960991036638	-1.34960991036638
2.46514969473246	2.92034801732973	-1.4605141665383	-1.4605141665383
2.46514969473246	2.93067093334228	-1.82336321360424	-1.82336321360424
2.46514969473246	2.93959327602965	-2.38605406439308	-2.38605406439308
2.46514969473246	2.95037368341503	-2.56902561506672	-2.56902561506672
2.46514969473246	2.95806641483584	-1.76340315060224	-1.76340315060224
2.46514969473246	2.96859975692854	-1.38917338783318	-1.38917338783318
2.46514969473246	2.98044547571505	-1.16009079112706	-1.16009079112706
2.46514969473246	2.98772143126024	-1.53668747793785	-1.53668747793785
2.46514969473246	3.00100233344648	-2.84601113721362	-2.84601113721362
2.46514969473246	3.01131809617829	-2.46437175279772	-2.46437175279772
2.46514969473246	3.0197116851039	-2.5749303479339	-2.5749303479339
2.46514969473246	3.03026099403746	-2.86191214076462	-2.86191214076462
2.46514969473246	3.03990760790565	-2.77990060766331	-2.77990060766331
2.46514969473246	3.05150515575847	-2.46938283477681	-2.46938283477681
2.46514969473246	3.05873576034268	-2.46085994266031	-2.46085994266031
2.46514969473246	3.06770301370292	-2.54416222388386	-2.54416222388386
2.46514969473246	3.07940591707879	-1.68720596298959	-1.68720596298959
2.46514969473246	3.09019597907842	-2.27522086318749	-2.27522086318749
2.46514969473246	3.09792004790723	-1.47857783558652	-1.47857783558652
2.46514969473246	3.110542189974	-2.53551351763264	-2.53551351763264
2.46514969473246	3.120908844404	-2.67369613349746	-2.67369613349746
2.46514969473246	3.12994958701076	-2.86809017829319	-2.86809017829319
2.46514969473246	3.13849390498568	-2.81082899714613	-2.81082899714613
2.46514969473246	3.1501869446091	-2.30362277128376	-2.30362277128376
2.46514969473246	3.16148064832368	-2.33908189217624	-2.33908189217624
2.46514969473246	3.17011103507498	-3.15811854221676	-3.15811854221676
2.46514969473246	3.17872314084609	-2.19655936582785	-2.19655936582785
2.46514969473246	3.18943427854929	-1.46674453199387	-1.46674453199387
2.46514969473246	3.20007270850667	-1.93870224748827	-1.93870224748827
2.46514969473246	3.21135729173775	-2.45232077078191	-2.45232077078191
2.46514969473246	3.21774495156264	-2.68200239801649	-2.68200239801649
2.46514969473246	3.22815211213431	-3.08629130627617	-3.08629130627617
2.46514969473246	3.23966270340771	-2.04696017429768	-2.04696017429768
2.46514969473246	3.2482633739793	-1.71983045186522	-1.71983045186522
2.46514969473246	3.26005447385254	-1.18799558493595	-1.18799558493595
2.46514969473246	3.2678375073655	-1.04146644435951	-1.04146644435951
2.46514969473246	3.27942502767294	-2.91320318857055	-2.91320318857055
2.46514969473246	3.28991400376944	-2.39035970291474	-2.39035970291474
2.46514969473246	3.29843413820363	-2.63843408973048	-2.63843408973048
2.46514969473246	3.30795598122601	-3.12041558677947	-3.12041558677947
2.46514969473246	3.32042353399918	-3.01772991997115	-3.01772991997115
2.46514969473246	3.32988808113066	-2.54541811213801	-2.54541811213801
2.46514969473246	3.34167171731797	-2.77635349314477	-2.77635349314477
2.46514969473246	3.34945522358469	-1.94455990196082	-1.94455990196082
2.46514969473246	3.3585212125853	-1.19258914237639	-1.19258914237639
2.46514969473246	3.36825225656232	-1.82962963458175	-1.82962963458175
2.46514969473246	3.37957340924158	-2.22490220228485	-2.22490220228485
2.46514969473246	3.388124757051	-2.36973825748379	-2.36973825748379
2.46514969473246	3.40006631133684	-3.0218548480226	-3.0218548480226
2.46514969473246	3.41031819784028	-2.6670744065147	-2.6670744065147
2.46514969473246	3.42124566193826	-2.26995401556354	-2.26995401556354
2.46514969473246	3.4282329791085	-1.86006623956285	-1.86006623956285
2.46514969473246	3.44003838428732	-1.26089286044254	-1.26089286044254
2.46514969473246	3.44978874723266	-2.43236753466016	-2.43236753466016
2.46514969473246	3.45844418684046	-2.30996642354171	-2.30996642354171
2.46514969473246	3.46995108331354	-1.91578862089148	-1.91578862089148
2.46514969473246	3.47930561178105	-2.60567703651117	-2.60567703651117
2.46514969473246	3.49068855748336	-3.12327457951341	-3.12327457951341
2.46514969473246	3.49945620723886	-2.86238550892028	-2.86238550892028
2.46514969473246	3.5102617296568	-2.29272283147884	-2.29272283147884
2.46514969473246	3.51971176077836	-2.05909314947849	-2.05909314947849
2.46514969473246	3.5297	-2.404677793887	-2.404677793887
2.47432456402239	2.5297	-0.327034379465488	-0.327034379465488
2.47432456402239	2.53930844129776	-0.366407809797863	-0.366407809797863
2.47432456402239	2.54779497192057	-0.909518627274394	-0.909518627274394
2.47432456402239	2.56041424082838	-0.456153860167717	-0.456153860167717
2.47432456402239	2.5688564932808	-0.873328991668302	-0.873328991668302
2.47432456402239	2.57878084645278	-1.12964265630188	-1.12964265630188
2.47432456402239	2.58790006453133	-0.928317781726321	-0.928317781726321
2.47432456402239	2.60044868121584	-0.595631921784104	-0.595631921784104
2.47432456402239	2.61142301668084	-0.895952179850497	-0.895952179850497
2.47432456402239	2.61891655477138	-0.870011052262385	-0.870011052262385
2.47432456402239	2.62821579381689	-0.561538545925032	-0.561538545925032
2.47432456402239	2.63990831305281	-0.538926979252096	-0.538926979252096
2.47432456402239	2.64816045660458	-0.769404529173414	-0.769404529173414
2.47432456402239	2.66105906661435	-1.48966672409188	-1.48966672409188
2.47432456402239	2.66962305468101	-1.37904139516957	-1.37904139516957
2.47432456402239	2.6785533057522	-0.853051607941438	-0.853051607941438
2.47432456402239	2.68809833521918	-1.07590372349239	-1.07590372349239
2.47432456402239	2.70151599859566	-1.0121427269134	-1.0121427269134
2.47432456402239	2.70905507632019	-1.17224776047897	-1.17224776047897
2.47432456402239	2.71998525917072	-1.85209182449751	-1.85209182449751
2.47432456402239	2.72922572197759	-1.62767550187766	-1.62767550187766
2.47432456402239	2.74114611746511	-1.39022860758791	-1.39022860758791
2.47432456402239	2.74860034865829	-1.36537538436954	-1.36537538436954
2.47432456402239	2.75935933954683	-1.44221602280641	-1.44221602280641
2.47432456402239	2.76773810666567	-1.63457423560283	-1.63457423560283
2.47432456402239	2.77804363128858	-1.94922949381618	-1.94922949381618
2.47432456402239	2.78988206968744	-1.84444479897201	-1.84444479897201
2.47432456402239	2.799643930492	-0.946912718867281	-0.946912718867281
2.47432456402239	2.81102918529108	-1.19767129949378	-1.19767129949378
2.47432456402239	2.81824838163769	-1.87348307819053	-1.87348307819053
2.47432456402239	2.82970215549013	-1.9676419207853	-1.9676419207853
2.47432456402239	2.83930568442423	-2.30225504370105	-2.30225504370105
2.47432456402239	2.84878869777475	-2.527842624134	-2.527842624134
2.47432456402239	2.85968028104831	-2.30553194737308	-2.30553194737308
2.47432456402239	2.86885162736121	-1.90995134246515	-1.90995134246515
2.47432456402239	2.88043509744726	-1.710270235243	-1.710270235243
2.47432456402239	2.89038702345778	-2.10195993970257	-2.10195993970257
2.47432456402239	2.90067886022027	-2.05424674301105	-2.05424674301105
2.47432456402239	2.90896284590012	-1.15414861619223	-1.15414861619223
2.47432456402239	2.92034801732973	-1.31095250236069	-1.31095250236069
2.47432456402239	2.93067093334228	-2.08266097887594	-2.08266097887594
2.47432456402239	2.93959327602965	-2.2472557386526	-2.2472557386526
2.47432456402239	2.95037368341503	-2.50763057059771	-2.50763057059771
2.47432456402239	2.95806641483584	-2.84842407589844	-2.84842407589844
2.47432456402239	2.96859975692854	-2.48052007311696	-2.48052007311696
2.47432456402239	2.98044547571505	-1.60595252164001	-1.60595252164001
2.47432456402239	2.98772143126024	-1.51245689529753	-1.51245689529753
2.47432456402239	3.00100233344648	-2.64498163861799	-2.64498163861799
2.47432456402239	3.01131809617829	-1.94827886630884	-1.94827886630884
2.47432456402239	3.0197116851039	-1.65202082850374	-1.65202082850374
2.47432456402239	3.03026099403746	-2.11165247100439	-2.11165247100439
2.47432456402239	3.03990760790565	-2.91966833791315	-2.91966833791315
2.47432456402239	3.05150515575847	-3.44728446727203	-3.44728446727203
2.47432456402239	3.05873576034268	-2.97045975175155	-2.97045975175155
2.47432456402239	3.06770301370292	-1.88615810257863	-1.88615810257863
2.47432456402239	3.07940591707879	-1.55546580752491	-1.55546580752491
2.47432456402239	3.09019597907842	-1.15358744123301	-1.15358744123301
2.47432456402239	3.09792004790723	-1.96810732826668	-1.96810732826668
2.47432456402239	3.110542189974	-3.20555880923246	-3.20555880923246
2.47432456402239	3.120908844404	-3.09961735047563	-3.09961735047563
2.47432456402239	3.12994958701076	-3.08380016629656	-3.08380016629656
2.47432456402239	3.13849390498568	-2.91336820922436	-2.91336820922436
2.47432456402239	3.1501869446091	-2.57920356866026	-2.57920356866026
2.47432456402239	3.16148064832368	-2.48060771347821	-2.48060771347821
2.47432456402239	3.17011103507498	-2.91961722892063	-2.91961722892063
2.47432456402239	3.17872314084609	-3.11969283113035	-3.11969283113035
2.47432456402239	3.18943427854929	-1.0302958525873	-1.0302958525873
2.47432456402239	3.20007270850667	-1.56120455673954	-1.56120455673954
2.47432456402239	3.21135729173775	-2.56088191857464	-2.56088191857464
2.47432456402239	3.21774495156264	-2.70937320390237	-2.70937320390237
2.47432456402239	3.22815211213431	-2.90914632098026	-2.90914632098026
2.47432456402239	3.23966270340771	-3.39144559163003	-3.39144559163003
2.47432456402239	3.2482633739793	-2.62616211275486	-2.62616211275486
2.47432456402239	3.26005447385254	-1.35826617803946	-1.35826617803946
2.47432456402239	3.2678375073655	-1.0265745242188	-1.0265745242188
2.47432456402239	3.27942502767294	-2.6717846979401	-2.6717846979401
2.47432456402239	3.28991400376944	-2.13580302924169	-2.13580302924169
2.47432456402239	3.29843413820363	-1.88150015844514	-1.88150015844514
2.47432456402239	3.30795598122601	-2.32212539782455	-2.32212539782455
2.47432456402239	3.32042353399918	-3.25910627281485	-3.25910627281485
2.47432456402239	3.32988808113066	-3.53963826375582	-3.53963826375582
2.47432456402239	3.34167171731797	-2.73026844613719	-2.73026844613719
2.47432456402239	3.34945522358469	-1.68130237403193	-1.68130237403193
2.47432456402239	3.3585212125853	-3.28062475235708	-3.28062475235708
2.47432456402239	3.36825225656232	-2.53083228385032	-2.53083228385032
2.47432456402239	3.37957340924158	-2.82412686714815	-2.82412686714815
2.47432456402239	3.388124757051	-1.82077046371205	-1.82077046371205
2.47432456402239	3.40006631133684	-3.05125291423462	-3.05125291423462
2.47432456402239	3.41031819784028	-3.64628483817705	-3.64628483817705
2.47432456402239	3.42124566193826	-2.85789178255743	-2.85789178255743
2.47432456402239	3.4282329791085	-2.22849970258312	-2.22849970258312
2.47432456402239	3.44003838428732	-1.52877291917764	-1.52877291917764
2.47432456402239	3.44978874723266	-1.6976862428603	-1.6976862428603
2.47432456402239	3.45844418684046	-2.66116440942363	-2.66116440942363
2.47432456402239	3.46995108331354	-1.20915467374647	-1.20915467374647
2.47432456402239	3.47930561178105	-1.74544648487671	-1.74544648487671
2.47432456402239	3.49068855748336	-2.99830532881759	-2.99830532881759
2.47432456402239	3.49945620723886	-3.7279999663034	-3.7279999663034
2.47432456402239	3.5102617296568	-3.12263626005597	-3.12263626005597
2.47432456402239	3.51971176077836	-2.17834234686944	-2.17834234686944
2.47432456402239	3.5297	-3.16753905533477	-3.16753905533477
2.4823396526479	2.5297	-0.678859489258173	-0.678859489258173
2.4823396526479	2.53930844129776	-0.413061700531102	-0.413061700531102
2.4823396526479	2.54779497192057	-0.271382696779995	-0.271382696779995
2.4823396526479	2.56041424082838	-0.615538555282001	-0.615538555282001
2.4823396526479	2.5688564932808	-1.1913263722015	-1.1913263722015
2.4823396526479	2.57878084645278	-1.34075319397698	-1.34075319397698
2.4823396526479	2.58790006453133	-0.89725505739932	-0.89725505739932
2.4823396526479	2.60044868121584	-0.343462202120804	-0.343462202120804
2.4823396526479	2.61142301668084	-0.470272640918154	-0.470272640918154
2.4823396526479	2.61891655477138	-0.592550218432166	-0.592550218432166
2.4823396526479	2.62821579381689	-0.239280094117305	-0.239280094117305
2.4823396526479	2.63990831305281	-0.382392210774924	-0.382392210774924
2.4823396526479	2.64816045660458	-1.06036958631989	-1.06036958631989
2.4823396526479	2.66105906661435	-1.41950937541657	-1.41950937541657
2.4823396526479	2.66962305468101	-0.865725662884927	-0.865725662884927
2.4823396526479	2.6785533057522	-1.1640991497319	-1.1640991497319
2.4823396526479	2.68809833521918	-1.69713022772595	-1.69713022772595
2.4823396526479	2.70151599859566	-1.30975659567667	-1.30975659567667
2.4823396526479	2.70905507632019	-1.10385618255151	-1.10385618255151
2.4823396526479	2.71998525917072	-1.52540685695362	-1.52540685695362
2.4823396526479	2.72922572197759	-1.3424704987018	-1.3424704987018
2.4823396526479	2.74114611746511	-0.818474200803394	-0.818474200803394
2.4823396526479	2.74860034865829	-0.860463989208199	-0.860463989208199
2.4823396526479	2.75935933954683	-1.56736173975224	-1.56736173975224
2.4823396526479	2.76773810666567	-2.40046949355889	-2.40046949355889
2.4823396526479	2.77804363128858	-2.2913602232523	-2.2913602232523
2.4823396526479	2.78988206968744	-1.06112136925958	-1.06112136925958
2.4823396526479	2.799643930492	-1.15078890059266	-1.15078890059266
2.4823396526479	2.81102918529108	-1.68639036137506	-1.68639036137506
2.4823396526479	2.81824838163769	-2.38751198595691	-2.38751198595691
2.4823396526479	2.82970215549013	-2.76032371472002	-2.76032371472002
2.4823396526479	2.83930568442423	-2.52305979020269	-2.52305979020269
2.4823396526479	2.84878869777475	-2.33727378706095	-2.33727378706095
2.4823396526479	2.85968028104831	-1.94015101284401	-1.94015101284401
2.4823396526479	2.86885162736121	-1.83333395660884	-1.83333395660884
2.4823396526479	2.88043509744726	-2.27439729356956	-2.27439729356956
2.4823396526479	2.89038702345778	-2.73464126293305	-2.73464126293305
2.4823396526479	2.90067886022027	-2.96211558295983	-2.96211558295983
2.4823396526479	2.90896284590012	-3.34724782054388	-3.34724782054388
2.4823396526479	2.92034801732973	-2.10523198659763	-2.10523198659763
2.4823396526479	2.93067093334228	-1.57728421175591	-1.57728421175591
2.4823396526479	2.93959327602965	-1.55328362764573	-1.55328362764573
2.4823396526479	2.95037368341503	-2.76152683932611	-2.76152683932611
2.4823396526479	2.95806641483584	-3.68767651081498	-3.68767651081498
2.4823396526479	2.96859975692854	-3.27214020127224	-3.27214020127224
2.4823396526479	2.98044547571505	-1.84885455174185	-1.84885455174185
2.4823396526479	2.98772143126024	-1.45376514484741	-1.45376514484741
2.4823396526479	3.00100233344648	-2.14439156828428	-2.14439156828428
2.4823396526479	3.01131809617829	-1.93855173380382	-1.93855173380382
2.4823396526479	3.0197116851039	-1.26553974164364	-1.26553974164364
2.4823396526479	3.03026099403746	-1.88198498397367	-1.88198498397367
2.4823396526479	3.03990760790565	-3.2714838141091	-3.2714838141091
2.4823396526479	3.05150515575847	-3.49690697067751	-3.49690697067751
2.4823396526479	3.05873576034268	-2.63790545894005	-2.63790545894005
2.4823396526479	3.06770301370292	-2.27742089623791	-2.27742089623791
2.4823396526479	3.07940591707879	-2.54667563024884	-2.54667563024884
2.4823396526479	3.09019597907842	-1.8541340764674	-1.8541340764674
2.4823396526479	3.09792004790723	-2.01011678960003	-2.01011678960003
2.4823396526479	3.110542189974	-3.83909850071689	-3.83909850071689
2.4823396526479	3.120908844404	-2.8355575363795	-2.8355575363795
2.4823396526479	3.12994958701076	-2.5203195613567	-2.5203195613567
2.4823396526479	3.13849390498568	-2.4392272185496	-2.4392272185496
2.4823396526479	3.1501869446091	-2.94069617479897	-2.94069617479897
2.4823396526479	3.16148064832368	-3.58655657351517	-3.58655657351517
2.4823396526479	3.17011103507498	-3.29172599866041	-3.29172599866041
2.4823396526479	3.17872314084609	-2.6331960746495	-2.6331960746495
2.4823396526479	3.18943427854929	-4.06037761413143	-4.06037761413143
2.4823396526479	3.20007270850667	-1.70961842108471	-1.70961842108471
2.4823396526479	3.21135729173775	-1.92600347407483	-1.92600347407483
2.4823396526479	3.21774495156264	-1.77696678397263	-1.77696678397263
2.4823396526479	3.22815211213431	-2.68277383917723	-2.68277383917723
2.4823396526479	3.23966270340771	-4.43766520474435	-4.43766520474435
2.4823396526479	3.2482633739793	-3.69530921852538	-3.69530921852538
2.4823396526479	3.26005447385254	-1.79982098573987	-1.79982098573987
2.4823396526479	3.2678375073655	-1.23119772031941	-1.23119772031941
2.4823396526479	3.27942502767294	-1.72386662344616	-1.72386662344616
2.4823396526479	3.28991400376944	-1.97691208549219	-1.97691208549219
2.4823396526479	3.29843413820363	-1.20973486916159	-1.20973486916159
2.4823396526479	3.30795598122601	-1.63458487798385	-1.63458487798385
2.4823396526479	3.32042353399918	-3.50228467590807	-3.50228467590807
2.4823396526479	3.32988808113066	-4.46427754072693	-4.46427754072693
2.4823396526479	3.34167171731797	-2.7524272933648	-2.7524272933648
2.4823396526479	3.34945522358469	-1.81238530922587	-1.81238530922587
2.4823396526479	3.3585212125853	-2.10609330927292	-2.10609330927292
2.4823396526479	3.36825225656232	-2.05484941296606	-2.05484941296606
2.4823396526479	3.37957340924158	-3.83349582223843	-3.83349582223843
2.4823396526479	3.388124757051	-1.0417878650037	-1.0417878650037
2.4823396526479	3.40006631133684	-2.6693508514507	-2.6693508514507
2.4823396526479	3.41031819784028	-3.90672214112118	-3.90672214112118
2.4823396526479	3.42124566193826	-3.1345270204161	-3.1345270204161
2.4823396526479	3.4282329791085	-2.52619874282107	-2.52619874282107
2.4823396526479	3.44003838428732	-2.21383159452762	-2.21383159452762
2.4823396526479	3.44978874723266	-2.23281532149298	-2.23281532149298
2.4823396526479	3.45844418684046	-2.41951203977766	-2.41951203977766
2.4823396526479	3.46995108331354	-0.818549716108805	-0.818549716108805
2.4823396526479	3.47930561178105	-1.20934161254468	-1.20934161254468
2.4823396526479	3.49068855748336	-2.83944384942413	-2.83944384942413
2.4823396526479	3.49945620723886	-4.01239405461183	-4.01239405461183
2.4823396526479	3.5102617296568	-3.15690037785367	-3.15690037785367
2.4823396526479	3.51971176077836	-2.56630194476656	-2.56630194476656
2.4823396526479	3.5297	-3.35652870261305	-3.35652870261305
2.49239239706489	2.5297	-0.852140265341689	-0.852140265341689
2.49239239706489	2.53930844129776	-1.02682616268919	-1.02682616268919
2.49239239706489	2.54779497192057	-0.500356732819	-0.500356732819
2.49239239706489	2.56041424082838	-0.790890005399262	-0.790890005399262
2.49239239706489	2.5688564932808	-1.31370939459106	-1.31370939459106
2.49239239706489	2.57878084645278	-1.27299458753703	-1.27299458753703
2.49239239706489	2.58790006453133	-0.672778580799161	-0.672778580799161
2.49239239706489	2.60044868121584	-0.523770886068235	-0.523770886068235
2.49239239706489	2.61142301668084	-1.26206909334934	-1.26206909334934
2.49239239706489	2.61891655477138	-1.18945141132457	-1.18945141132457
2.49239239706489	2.62821579381689	-0.672159489410205	-0.672159489410205
2.49239239706489	2.63990831305281	-1.54217673038943	-1.54217673038943
2.49239239706489	2.64816045660458	-1.10459355606724	-1.10459355606724
2.49239239706489	2.66105906661435	-0.514657927199607	-0.514657927199607
2.49239239706489	2.66962305468101	-0.787941817838544	-0.787941817838544
2.49239239706489	2.6785533057522	-1.61928687771064	-1.61928687771064
2.49239239706489	2.68809833521918	-2.22915771966285	-2.22915771966285
2.49239239706489	2.70151599859566	-1.33359325160524	-1.33359325160524
2.49239239706489	2.70905507632019	-0.770094514191157	-0.770094514191157
2.49239239706489	2.71998525917072	-0.765565701442767	-0.765565701442767
2.49239239706489	2.72922572197759	-1.13267296496213	-1.13267296496213
2.49239239706489	2.74114611746511	-0.70748422322157	-0.70748422322157
2.49239239706489	2.74860034865829	-1.03497999586938	-1.03497999586938
2.49239239706489	2.75935933954683	-2.19022559178296	-2.19022559178296
2.49239239706489	2.76773810666567	-2.31085241683098	-2.31085241683098
2.49239239706489	2.77804363128858	-1.52836041829886	-1.52836041829886
2.49239239706489	2.78988206968744	-1.4872688547386	-1.4872688547386
2.49239239706489	2.799643930492	-2.08849511069866	-2.08849511069866
2.49239239706489	2.81102918529108	-2.31308209757015	-2.31308209757015
2.49239239706489	2.81824838163769	-2.40332845762123	-2.40332845762123
2.49239239706489	2.82970215549013	-2.99406226812317	-2.99406226812317
2.49239239706489	2.83930568442423	-2.12915913680581	-2.12915913680581
2.49239239706489	2.84878869777475	-1.49384405358444	-1.49384405358444
2.49239239706489	2.85968028104831	-1.31872007978819	-1.31872007978819
2.49239239706489	2.86885162736121	-2.15034226700175	-2.15034226700175
2.49239239706489	2.88043509744726	-3.60840477437114	-3.60840477437114
2.49239239706489	2.89038702345778	-2.71282784161707	-2.71282784161707
2.49239239706489	2.90067886022027	-1.32478649456249	-1.32478649456249
2.49239239706489	2.90896284590012	-1.06765913299608	-1.06765913299608
2.49239239706489	2.92034801732973	-1.91758960073349	-1.91758960073349
2.49239239706489	2.93067093334228	-1.89562861716183	-1.89562861716183
2.49239239706489	2.93959327602965	-1.60058884132837	-1.60058884132837
2.49239239706489	2.95037368341503	-2.69244460501642	-2.69244460501642
2.49239239706489	2.95806641483584	-3.62978274270881	-3.62978274270881
2.49239239706489	2.96859975692854	-3.24635659051216	-3.24635659051216
2.49239239706489	2.98044547571505	-2.0619723608695	-2.0619723608695
2.49239239706489	2.98772143126024	-2.04343510235577	-2.04343510235577
2.49239239706489	3.00100233344648	-2.67236307795923	-2.67236307795923
2.49239239706489	3.01131809617829	-3.12363768630564	-3.12363768630564
2.49239239706489	3.0197116851039	-4.4746382652902	-4.4746382652902
2.49239239706489	3.03026099403746	-3.0399878126874	-3.0399878126874
2.49239239706489	3.03990760790565	-2.75648420879304	-2.75648420879304
2.49239239706489	3.05150515575847	-2.26442827713186	-2.26442827713186
2.49239239706489	3.05873576034268	-2.29739123645862	-2.29739123645862
2.49239239706489	3.06770301370292	-3.09144734142308	-3.09144734142308
2.49239239706489	3.07940591707879	-3.96467712354308	-3.96467712354308
2.49239239706489	3.09019597907842	-2.63197542764732	-2.63197542764732
2.49239239706489	3.09792004790723	-1.70765158674942	-1.70765158674942
2.49239239706489	3.110542189974	-2.95510571785309	-2.95510571785309
2.49239239706489	3.120908844404	-2.0440346933367	-2.0440346933367
2.49239239706489	3.12994958701076	-1.4984114447081	-1.4984114447081
2.49239239706489	3.13849390498568	-1.73805178693442	-1.73805178693442
2.49239239706489	3.1501869446091	-3.63958475802735	-3.63958475802735
2.49239239706489	3.16148064832368	-4.7320321869409	-4.7320321869409
2.49239239706489	3.17011103507498	-3.18911681342126	-3.18911681342126
2.49239239706489	3.17872314084609	-1.76689058792294	-1.76689058792294
2.49239239706489	3.18943427854929	-1.34186051609981	-1.34186051609981
2.49239239706489	3.20007270850667	-2.39672447485782	-2.39672447485782
2.49239239706489	3.21135729173775	-1.17318565610793	-1.17318565610793
2.49239239706489	3.21774495156264	-1.02776607980263	-1.02776607980263
2.49239239706489	3.22815211213431	-2.11797261786518	-2.11797261786518
2.49239239706489	3.23966270340771	-4.36221680771001	-4.36221680771001
2.49239239706489	3.2482633739793	-4.17822881890953	-4.17822881890953
2.49239239706489	3.26005447385254	-2.36050337193706	-2.36050337193706
2.49239239706489	3.2678375073655	-2.08170488356666	-2.08170488356666
2.49239239706489	3.27942502767294	-2.34774186170654	-2.34774186170654
2.49239239706489	3.28991400376944	-2.03466281681341	-2.03466281681341
2.49239239706489	3.29843413820363	-2.95552439089261	-2.95552439089261
2.49239239706489	3.30795598122601	-1.51283965497919	-1.51283965497919
2.49239239706489	3.32042353399918	-3.32576743841275	-3.32576743841275
2.49239239706489	3.32988808113066	-3.72990511530634	-3.72990511530634
2.49239239706489	3.34167171731797	-2.73298910509578	-2.73298910509578
2.49239239706489	3.34945522358469	-2.56399241071972	-2.56399241071972
2.49239239706489	3.3585212125853	-2.94105236597204	-2.94105236597204
2.49239239706489	3.36825225656232	-2.66044992233753	-2.66044992233753
2.49239239706489	3.37957340924158	-1.00042812682187	-1.00042812682187
2.49239239706489	3.388124757051	-0.884014105261997	-0.884014105261997
2.49239239706489	3.40006631133684	-1.77507072714849	-1.77507072714849
2.49239239706489	3.41031819784028	-3.25559989631836	-3.25559989631836
2.49239239706489	3.42124566193826	-2.82576814612014	-2.82576814612014
2.49239239706489	3.4282329791085	-2.61284110276767	-2.61284110276767
2.49239239706489	3.44003838428732	-3.61067640204823	-3.61067640204823
2.49239239706489	3.44978874723266	-3.52796986449965	-3.52796986449965
2.49239239706489	3.45844418684046	-2.02380573918606	-2.02380573918606
2.49239239706489	3.46995108331354	-0.821108150576379	-0.821108150576379
2.49239239706489	3.47930561178105	-0.965082637931175	-0.965082637931175
2.49239239706489	3.49068855748336	-2.42490971313265	-2.42490971313265
2.49239239706489	3.49945620723886	-2.91072579838232	-2.91072579838232
2.49239239706489	3.5102617296568	-2.55879386184637	-2.55879386184637
2.49239239706489	3.51971176077836	-2.8301284857987	-2.8301284857987
2.49239239706489	3.5297	-3.90492072381255	-3.90492072381255
2.50388428109879	2.5297	-0.894202232750047	-0.894202232750047
2.50388428109879	2.53930844129776	-1.08925644177657	-1.08925644177657
2.50388428109879	2.54779497192057	-0.995689861817596	-0.995689861817596
2.50388428109879	2.56041424082838	-0.682930299397128	-0.682930299397128
2.50388428109879	2.5688564932808	-1.05374086097845	-1.05374086097845
2.50388428109879	2.57878084645278	-0.917080946052465	-0.917080946052465
2.50388428109879	2.58790006453133	-0.501948629466369	-0.501948629466369
2.50388428109879	2.60044868121584	-1.51102025521539	-1.51102025521539
2.50388428109879	2.61142301668084	-1.0284683492622	-1.0284683492622
2.50388428109879	2.61891655477138	-0.551895199422916	-0.551895199422916
2.50388428109879	2.62821579381689	-0.333757460128425	-0.333757460128425
2.50388428109879	2.63990831305281	-0.614404890729531	-0.614404890729531
2.50388428109879	2.64816045660458	-0.982613472457842	-0.982613472457842
2.50388428109879	2.66105906661435	-0.645020730078443	-0.645020730078443
2.50388428109879	2.66962305468101	-0.927968451253719	-0.927968451253719
2.50388428109879	2.6785533057522	-1.58194049793485	-1.58194049793485
2.50388428109879	2.68809833521918	-1.92343366027484	-1.92343366027484
2.50388428109879	2.70151599859566	-1.15105134737274	-1.15105134737274
2.50388428109879	2.70905507632019	-1.12573485185862	-1.12573485185862
2.50388428109879	2.71998525917072	-1.66919452917182	-1.66919452917182
2.50388428109879	2.72922572197759	-1.09192723983347	-1.09192723983347
2.50388428109879	2.74114611746511	-0.778455772672601	-0.778455772672601
2.50388428109879	2.74860034865829	-1.48668048771805	-1.48668048771805
2.50388428109879	2.75935933954683	-1.48274164494734	-1.48274164494734
2.50388428109879	2.76773810666567	-1.14422681584233	-1.14422681584233
2.50388428109879	2.77804363128858	-1.27762161990057	-1.27762161990057
2.50388428109879	2.78988206968744	-2.09711274198321	-2.09711274198321
2.50388428109879	2.799643930492	-2.68965557473393	-2.68965557473393
2.50388428109879	2.81102918529108	-2.31134153196825	-2.31134153196825
2.50388428109879	2.81824838163769	-1.709761341187	-1.709761341187
2.50388428109879	2.82970215549013	-1.29293426723802	-1.29293426723802
2.50388428109879	2.83930568442423	-1.87500128351945	-1.87500128351945
2.50388428109879	2.84878869777475	-1.38419016750481	-1.38419016750481
2.50388428109879	2.85968028104831	-1.98225487484081	-1.98225487484081
2.50388428109879	2.86885162736121	-2.73887441598816	-2.73887441598816
2.50388428109879	2.88043509744726	-2.72512150229232	-2.72512150229232
2.50388428109879	2.89038702345778	-2.22609168846014	-2.22609168846014
2.50388428109879	2.90067886022027	-1.94857583321317	-1.94857583321317
2.50388428109879	2.90896284590012	-2.01109167750053	-2.01109167750053
2.50388428109879	2.92034801732973	-2.54381307428895	-2.54381307428895
2.50388428109879	2.93067093334228	-3.35114661276265	-3.35114661276265
2.50388428109879	2.93959327602965	-1.97244269966433	-1.97244269966433
2.50388428109879	2.95037368341503	-1.71467942921822	-1.71467942921822
2.50388428109879	2.95806641483584	-2.19352495238826	-2.19352495238826
2.50388428109879	2.96859975692854	-2.19727758505252	-2.19727758505252
2.50388428109879	2.98044547571505	-2.71121720869525	-2.71121720869525
2.50388428109879	2.98772143126024	-3.5323094880867	-3.5323094880867
2.50388428109879	3.00100233344648	-2.7194813349156	-2.7194813349156
2.50388428109879	3.01131809617829	-1.48841112682811	-1.48841112682811
2.50388428109879	3.0197116851039	-1.23713818697973	-1.23713818697973
2.50388428109879	3.03026099403746	-2.41466142447626	-2.41466142447626
2.50388428109879	3.03990760790565	-2.08242942399499	-2.08242942399499
2.50388428109879	3.05150515575847	-1.52830426557188	-1.52830426557188
2.50388428109879	3.05873576034268	-1.97004832612254	-1.97004832612254
2.50388428109879	3.06770301370292	-3.0693953663158	-3.0693953663158
2.50388428109879	3.07940591707879	-4.18009249682444	-4.18009249682444
2.50388428109879	3.09019597907842	-2.9965211362582	-2.9965211362582
2.50388428109879	3.09792004790723	-1.88958131583661	-1.88958131583661
2.50388428109879	3.110542189974	-1.79049484258081	-1.79049484258081
2.50388428109879	3.120908844404	-1.27981329496339	-1.27981329496339
2.50388428109879	3.12994958701076	-3.31752822294243	-3.31752822294243
2.50388428109879	3.13849390498568	-3.04774697136833	-3.04774697136833
2.50388428109879	3.1501869446091	-3.38780228575723	-3.38780228575723
2.50388428109879	3.16148064832368	-3.46657631600328	-3.46657631600328
2.50388428109879	3.17011103507498	-3.06486929977723	-3.06486929977723
2.50388428109879	3.17872314084609	-2.65982017503211	-2.65982017503211
2.50388428109879	3.18943427854929	-2.45930737012026	-2.45930737012026
2.50388428109879	3.20007270850667	-2.79078212002304	-2.79078212002304
2.50388428109879	3.21135729173775	-3.06310001399794	-3.06310001399794
2.50388428109879	3.21774495156264	-0.947406182629152	-0.947406182629152
2.50388428109879	3.22815211213431	-1.23947787898277	-1.23947787898277
2.50388428109879	3.23966270340771	-2.70923024259213	-2.70923024259213
2.50388428109879	3.2482633739793	-3.15456099668893	-3.15456099668893
2.50388428109879	3.26005447385254	-2.93255639412314	-2.93255639412314
2.50388428109879	3.2678375073655	-3.59042981534577	-3.59042981534577
2.50388428109879	3.27942502767294	-3.12810072221083	-3.12810072221083
2.50388428109879	3.28991400376944	-1.62331867853209	-1.62331867853209
2.50388428109879	3.29843413820363	-0.941567874329678	-0.941567874329678
2.50388428109879	3.30795598122601	-2.0486463055052	-2.0486463055052
2.50388428109879	3.32042353399918	-2.31112806289508	-2.31112806289508
2.50388428109879	3.32988808113066	-2.08373214242715	-2.08373214242715
2.50388428109879	3.34167171731797	-2.52510887892356	-2.52510887892356
2.50388428109879	3.34945522358469	-3.03861676332866	-3.03861676332866
2.50388428109879	3.3585212125853	-3.61554353009092	-3.61554353009092
2.50388428109879	3.36825225656232	-3.44759437736349	-3.44759437736349
2.50388428109879	3.37957340924158	-1.6037570979949	-1.6037570979949
2.50388428109879	3.388124757051	-3.87761035726857	-3.87761035726857
2.50388428109879	3.40006631133684	-2.59329034382324	-2.59329034382324
2.50388428109879	3.41031819784028	-2.93599379831755	-2.93599379831755
2.50388428109879	3.42124566193826	-2.11909816097273	-2.11909816097273
2.50388428109879	3.4282329791085	-2.3519061351617	-2.3519061351617
2.50388428109879	3.44003838428732	-4.05749908694065	-4.05749908694065
2.50388428109879	3.44978874723266	-3.8053784977896	-3.8053784977896
2.50388428109879	3.45844418684046	-2.64172598007957	-2.64172598007957
2.50388428109879	3.46995108331354	-1.45687003218967	-1.45687003218967
2.50388428109879	3.47930561178105	-1.25431052598617	-1.25431052598617
2.50388428109879	3.49068855748336	-2.30009111348085	-2.30009111348085
2.50388428109879	3.49945620723886	-1.48875589445475	-1.48875589445475
2.50388428109879	3.5102617296568	-1.87815021651619	-1.87815021651619
2.50388428109879	3.51971176077836	-2.6188540747446	-2.6188540747446
2.50388428109879	3.5297	-3.65844595923716	-3.65844595923716
2.51440739404636	2.5297	-0.807512385187181	-0.807512385187181
2.51440739404636	2.53930844129776	-0.744251032705904	-0.744251032705904
2.51440739404636	2.54779497192057	-0.917520778378048	-0.917520778378048
2.51440739404636	2.56041424082838	-0.733792497745526	-0.733792497745526
2.51440739404636	2.5688564932808	-1.07197107885543	-1.07197107885543
2.51440739404636	2.57878084645278	-1.04715868131285	-1.04715868131285
2.51440739404636	2.58790006453133	-0.963627201699467	-0.963627201699467
2.51440739404636	2.60044868121584	-0.75557118802783	-0.75557118802783
2.51440739404636	2.61142301668084	-0.812500448005949	-0.812500448005949
2.51440739404636	2.61891655477138	-0.927887770872815	-0.927887770872815
2.51440739404636	2.62821579381689	-0.99212137819859	-0.99212137819859
2.51440739404636	2.63990831305281	-1.07092313290201	-1.07092313290201
2.51440739404636	2.64816045660458	-1.41147440275569	-1.41147440275569
2.51440739404636	2.66105906661435	-0.985128399972723	-0.985128399972723
2.51440739404636	2.66962305468101	-0.80673052360396	-0.80673052360396
2.51440739404636	2.6785533057522	-1.05390109259935	-1.05390109259935
2.51440739404636	2.68809833521918	-1.14090785294991	-1.14090785294991
2.51440739404636	2.70151599859566	-1.51821469628885	-1.51821469628885
2.51440739404636	2.70905507632019	-1.79733900692594	-1.79733900692594
2.51440739404636	2.71998525917072	-1.35664582654903	-1.35664582654903
2.51440739404636	2.72922572197759	-1.04128261214453	-1.04128261214453
2.51440739404636	2.74114611746511	-0.873922415881111	-0.873922415881111
2.51440739404636	2.74860034865829	-1.17965558934355	-1.17965558934355
2.51440739404636	2.75935933954683	-1.85583714086886	-1.85583714086886
2.51440739404636	2.76773810666567	-1.40960519740383	-1.40960519740383
2.51440739404636	2.77804363128858	-1.33076527532171	-1.33076527532171
2.51440739404636	2.78988206968744	-1.89211065985006	-1.89211065985006
2.51440739404636	2.799643930492	-2.11968915616319	-2.11968915616319
2.51440739404636	2.81102918529108	-1.94727102961639	-1.94727102961639
2.51440739404636	2.81824838163769	-1.90554029350648	-1.90554029350648
2.51440739404636	2.82970215549013	-1.49817104841998	-1.49817104841998
2.51440739404636	2.83930568442423	-0.938600912045445	-0.938600912045445
2.51440739404636	2.84878869777475	-0.687371325597951	-0.687371325597951
2.51440739404636	2.85968028104831	-1.84086169478081	-1.84086169478081
2.51440739404636	2.86885162736121	-2.18864670195092	-2.18864670195092
2.51440739404636	2.88043509744726	-1.96265574316067	-1.96265574316067
2.51440739404636	2.89038702345778	-2.35311660895059	-2.35311660895059
2.51440739404636	2.90067886022027	-2.74485259543803	-2.74485259543803
2.51440739404636	2.90896284590012	-2.72591413457076	-2.72591413457076
2.51440739404636	2.92034801732973	-2.47129389555323	-2.47129389555323
2.51440739404636	2.93067093334228	-2.63015626788439	-2.63015626788439
2.51440739404636	2.93959327602965	-1.75801045076014	-1.75801045076014
2.51440739404636	2.95037368341503	-1.36888564259596	-1.36888564259596
2.51440739404636	2.95806641483584	-1.57462750189256	-1.57462750189256
2.51440739404636	2.96859975692854	-1.65602609129172	-1.65602609129172
2.51440739404636	2.98044547571505	-2.7261789473751	-2.7261789473751
2.51440739404636	2.98772143126024	-2.85718641535777	-2.85718641535777
2.51440739404636	3.00100233344648	-2.84831351810561	-2.84831351810561
2.51440739404636	3.01131809617829	-2.43838116537876	-2.43838116537876
2.51440739404636	3.0197116851039	-2.09880819504616	-2.09880819504616
2.51440739404636	3.03026099403746	-2.5174704174035	-2.5174704174035
2.51440739404636	3.03990760790565	-3.05989658478222	-3.05989658478222
2.51440739404636	3.05150515575847	-1.34667994799457	-1.34667994799457
2.51440739404636	3.05873576034268	-1.41168769856671	-1.41168769856671
2.51440739404636	3.06770301370292	-2.00893467638809	-2.00893467638809
2.51440739404636	3.07940591707879	-2.78923812221939	-2.78923812221939
2.51440739404636	3.09019597907842	-3.29629251786793	-3.29629251786793
2.51440739404636	3.09792004790723	-2.98235816410693	-2.98235816410693
2.51440739404636	3.110542189974	-2.07116508738881	-2.07116508738881
2.51440739404636	3.120908844404	-1.37074179440265	-1.37074179440265
2.51440739404636	3.12994958701076	-1.02337603217603	-1.02337603217603
2.51440739404636	3.13849390498568	-2.18862258034949	-2.18862258034949
2.51440739404636	3.1501869446091	-2.84727882083951	-2.84727882083951
2.51440739404636	3.16148064832368	-2.52981796835257	-2.52981796835257
2.51440739404636	3.17011103507498	-3.01081833017804	-3.01081833017804
2.51440739404636	3.17872314084609	-3.35698392282103	-3.35698392282103
2.51440739404636	3.18943427854929	-3.14388419691937	-3.14388419691937
2.51440739404636	3.20007270850667	-2.75442990743022	-2.75442990743022
2.51440739404636	3.21135729173775	-3.18453572365036	-3.18453572365036
2.51440739404636	3.21774495156264	-1.18892101757211	-1.18892101757211
2.51440739404636	3.22815211213431	-2.30552990071851	-2.30552990071851
2.51440739404636	3.23966270340771	-2.52085204523166	-2.52085204523166
2.51440739404636	3.2482633739793	-2.16376293654037	-2.16376293654037
2.51440739404636	3.26005447385254	-2.83991558016669	-2.83991558016669
2.51440739404636	3.2678375073655	-3.16291290397101	-3.16291290397101
2.51440739404636	3.27942502767294	-3.26374599324549	-3.26374599324549
2.51440739404636	3.28991400376944	-2.59574336548394	-2.59574336548394
2.51440739404636	3.29843413820363	-1.86005747894438	-1.86005747894438
2.51440739404636	3.30795598122601	-1.78053962747487	-1.78053962747487
2.51440739404636	3.32042353399918	-3.06311116948928	-3.06311116948928
2.51440739404636	3.32988808113066	-1.52696520390913	-1.52696520390913
2.51440739404636	3.34167171731797	-2.08501862075906	-2.08501862075906
2.51440739404636	3.34945522358469	-2.67273491176684	-2.67273491176684
2.51440739404636	3.3585212125853	-3.05822041536635	-3.05822041536635
2.51440739404636	3.36825225656232	-3.15199375853678	-3.15199375853678
2.51440739404636	3.37957340924158	-2.65521960047846	-2.65521960047846
2.51440739404636	3.388124757051	-2.68496821134693	-2.68496821134693
2.51440739404636	3.40006631133684	-2.94409092783519	-2.94409092783519
2.51440739404636	3.41031819784028	-2.42750947327318	-2.42750947327318
2.51440739404636	3.42124566193826	-1.5164209523324	-1.5164209523324
2.51440739404636	3.4282329791085	-2.45810145275937	-2.45810145275937
2.51440739404636	3.44003838428732	-2.69910549407888	-2.69910549407888
2.51440739404636	3.44978874723266	-3.35634236392144	-3.35634236392144
2.51440739404636	3.45844418684046	-3.45078937577591	-3.45078937577591
2.51440739404636	3.46995108331354	-2.54781529862413	-2.54781529862413
2.51440739404636	3.47930561178105	-1.84024362400771	-1.84024362400771
2.51440739404636	3.49068855748336	-3.08656249163437	-3.08656249163437
2.51440739404636	3.49945620723886	-1.32515564450125	-1.32515564450125
2.51440739404636	3.5102617296568	-1.66499884749123	-1.66499884749123
2.51440739404636	3.51971176077836	-2.40665075284164	-2.40665075284164
2.51440739404636	3.5297	-2.86339207396463	-2.86339207396463
2.52516907809361	2.5297	-0.505316898189449	-0.505316898189449
2.52516907809361	2.53930844129776	-0.233627785112503	-0.233627785112503
2.52516907809361	2.54779497192057	-0.37870446883386	-0.37870446883386
2.52516907809361	2.56041424082838	-0.880010181993953	-0.880010181993953
2.52516907809361	2.5688564932808	-1.00178400909545	-1.00178400909545
2.52516907809361	2.57878084645278	-0.731636680369093	-0.731636680369093
2.52516907809361	2.58790006453133	-0.842851454120591	-0.842851454120591
2.52516907809361	2.60044868121584	-0.63407456204186	-0.63407456204186
2.52516907809361	2.61142301668084	-1.1244415950656	-1.1244415950656
2.52516907809361	2.61891655477138	-1.51752385590157	-1.51752385590157
2.52516907809361	2.62821579381689	-1.5729534029241	-1.5729534029241
2.52516907809361	2.63990831305281	-1.10944036213266	-1.10944036213266
2.52516907809361	2.64816045660458	-1.01137479874382	-1.01137479874382
2.52516907809361	2.66105906661435	-0.975942717254668	-0.975942717254668
2.52516907809361	2.66962305468101	-0.988138882582859	-0.988138882582859
2.52516907809361	2.6785533057522	-1.36709868756026	-1.36709868756026
2.52516907809361	2.68809833521918	-1.10543254278127	-1.10543254278127
2.52516907809361	2.70151599859566	-0.970366539184226	-0.970366539184226
2.52516907809361	2.70905507632019	-0.872681943855412	-0.872681943855412
2.52516907809361	2.71998525917072	-1.34165443951338	-1.34165443951338
2.52516907809361	2.72922572197759	-1.8119915757876	-1.8119915757876
2.52516907809361	2.74114611746511	-1.82593429241774	-1.82593429241774
2.52516907809361	2.74860034865829	-1.7742567864056	-1.7742567864056
2.52516907809361	2.75935933954683	-2.29681115737253	-2.29681115737253
2.52516907809361	2.76773810666567	-1.93636681999169	-1.93636681999169
2.52516907809361	2.77804363128858	-1.13976357180422	-1.13976357180422
2.52516907809361	2.78988206968744	-1.18013726303872	-1.18013726303872
2.52516907809361	2.799643930492	-1.09647729590529	-1.09647729590529
2.52516907809361	2.81102918529108	-2.30492886174176	-2.30492886174176
2.52516907809361	2.81824838163769	-2.26819087373434	-2.26819087373434
2.52516907809361	2.82970215549013	-1.28297331124355	-1.28297331124355
2.52516907809361	2.83930568442423	-1.3620644752516	-1.3620644752516
2.52516907809361	2.84878869777475	-1.34937975794583	-1.34937975794583
2.52516907809361	2.85968028104831	-1.92743663128351	-1.92743663128351
2.52516907809361	2.86885162736121	-3.03701356053455	-3.03701356053455
2.52516907809361	2.88043509744726	-2.26791438433543	-2.26791438433543
2.52516907809361	2.89038702345778	-2.32433366254526	-2.32433366254526
2.52516907809361	2.90067886022027	-2.60192305193704	-2.60192305193704
2.52516907809361	2.90896284590012	-2.32750587973845	-2.32750587973845
2.52516907809361	2.92034801732973	-1.78537011373879	-1.78537011373879
2.52516907809361	2.93067093334228	-2.33696676542479	-2.33696676542479
2.52516907809361	2.93959327602965	-1.15111042382296	-1.15111042382296
2.52516907809361	2.95037368341503	-1.61206355817831	-1.61206355817831
2.52516907809361	2.95806641483584	-1.34648274369738	-1.34648274369738
2.52516907809361	2.96859975692854	-1.26271029855286	-1.26271029855286
2.52516907809361	2.98044547571505	-2.23420426525297	-2.23420426525297
2.52516907809361	2.98772143126024	-2.2649626987095	-2.2649626987095
2.52516907809361	3.00100233344648	-3.41267615990654	-3.41267615990654
2.52516907809361	3.01131809617829	-3.86344689466182	-3.86344689466182
2.52516907809361	3.0197116851039	-3.26833244200287	-3.26833244200287
2.52516907809361	3.03026099403746	-2.55443690813678	-2.55443690813678
2.52516907809361	3.03990760790565	-2.86696503769406	-2.86696503769406
2.52516907809361	3.05150515575847	-1.23802047713389	-1.23802047713389
2.52516907809361	3.05873576034268	-1.23324865582077	-1.23324865582077
2.52516907809361	3.06770301370292	-1.59065344681926	-1.59065344681926
2.52516907809361	3.07940591707879	-1.44156329155095	-1.44156329155095
2.52516907809361	3.09019597907842	-3.52007934457157	-3.52007934457157
2.52516907809361	3.09792004790723	-2.23461522084062	-2.23461522084062
2.52516907809361	3.110542189974	-2.36495141542497	-2.36495141542497
2.52516907809361	3.120908844404	-2.4260758480894	-2.4260758480894
2.52516907809361	3.12994958701076	-2.04125069829865	-2.04125069829865
2.52516907809361	3.13849390498568	-2.33115687974981	-2.33115687974981
2.52516907809361	3.1501869446091	-4.13444700239745	-4.13444700239745
2.52516907809361	3.16148064832368	-2.34092829477805	-2.34092829477805
2.52516907809361	3.17011103507498	-2.56907884228337	-2.56907884228337
2.52516907809361	3.17872314084609	-3.01982965790194	-3.01982965790194
2.52516907809361	3.18943427854929	-2.69185460226475	-2.69185460226475
2.52516907809361	3.20007270850667	-2.12934911458899	-2.12934911458899
2.52516907809361	3.21135729173775	-3.05580698116626	-3.05580698116626
2.52516907809361	3.21774495156264	-1.96303671496952	-1.96303671496952
2.52516907809361	3.22815211213431	-3.13107577568917	-3.13107577568917
2.52516907809361	3.23966270340771	-2.80597940523188	-2.80597940523188
2.52516907809361	3.2482633739793	-1.73411798155587	-1.73411798155587
2.52516907809361	3.26005447385254	-2.3110156769485	-2.3110156769485
2.52516907809361	3.2678375073655	-2.24612112098674	-2.24612112098674
2.52516907809361	3.27942502767294	-3.4188258966459	-3.4188258966459
2.52516907809361	3.28991400376944	-4.08936505225233	-4.08936505225233
2.52516907809361	3.29843413820363	-3.35991782444358	-3.35991782444358
2.52516907809361	3.30795598122601	-2.41124812807482	-2.41124812807482
2.52516907809361	3.32042353399918	-3.63969557116644	-3.63969557116644
2.52516907809361	3.32988808113066	-1.66889579687216	-1.66889579687216
2.52516907809361	3.34167171731797	-1.86732790739461	-1.86732790739461
2.52516907809361	3.34945522358469	-2.32837039600315	-2.32837039600315
2.52516907809361	3.3585212125853	-2.21329456672026	-2.21329456672026
2.52516907809361	3.36825225656232	-2.11216616150398	-2.11216616150398
2.52516907809361	3.37957340924158	-3.00897345504239	-3.00897345504239
2.52516907809361	3.388124757051	-2.05587823849226	-2.05587823849226
2.52516907809361	3.40006631133684	-2.62419603391567	-2.62419603391567
2.52516907809361	3.41031819784028	-2.11818470903989	-2.11818470903989
2.52516907809361	3.42124566193826	-1.44398374137484	-1.44398374137484
2.52516907809361	3.4282329791085	-3.1525267621426	-3.1525267621426
2.52516907809361	3.44003838428732	-2.19147338341475	-2.19147338341475
2.52516907809361	3.44978874723266	-2.86217382115018	-2.86217382115018
2.52516907809361	3.45844418684046	-3.9275531423653	-3.9275531423653
2.52516907809361	3.46995108331354	-3.60938597364827	-3.60938597364827
2.52516907809361	3.47930561178105	-2.3512096734238	-2.3512096734238
2.52516907809361	3.49068855748336	-2.14229544488398	-2.14229544488398
2.52516907809361	3.49945620723886	-2.02892917918172	-2.02892917918172
2.52516907809361	3.5102617296568	-2.24636766032455	-2.24636766032455
2.52516907809361	3.51971176077836	-3.15520645471787	-3.15520645471787
2.52516907809361	3.5297	-2.88240781666138	-2.88240781666138
2.53284422718898	2.5297	-0.304840898996304	-0.304840898996304
2.53284422718898	2.53930844129776	0	0
2.53284422718898	2.54779497192057	-0.150465385736538	-0.150465385736538
2.53284422718898	2.56041424082838	-0.816609262692054	-0.816609262692054
2.53284422718898	2.5688564932808	-1.00757439673271	-1.00757439673271
2.53284422718898	2.57878084645278	-0.887948997961644	-0.887948997961644
2.53284422718898	2.58790006453133	-1.25805376935136	-1.25805376935136
2.53284422718898	2.60044868121584	-1.0719612000143	-1.0719612000143
2.53284422718898	2.61142301668084	-1.36050143762111	-1.36050143762111
2.53284422718898	2.61891655477138	-1.71654179859661	-1.71654179859661
2.53284422718898	2.62821579381689	-1.63254915624253	-1.63254915624253
2.53284422718898	2.63990831305281	-0.850638084425896	-0.850638084425896
2.53284422718898	2.64816045660458	-0.503923370609755	-0.503923370609755
2.53284422718898	2.66105906661435	-1.32701165501913	-1.32701165501913
2.53284422718898	2.66962305468101	-1.82959560931903	-1.82959560931903
2.53284422718898	2.6785533057522	-2.02976437040616	-2.02976437040616
2.53284422718898	2.68809833521918	-1.3134689789145	-1.3134689789145
2.53284422718898	2.70151599859566	-0.868565142831415	-0.868565142831415
2.53284422718898	2.70905507632019	-0.89756024885736	-0.89756024885736
2.53284422718898	2.71998525917072	-1.65663795183013	-1.65663795183013
2.53284422718898	2.72922572197759	-2.44816619005297	-2.44816619005297
2.53284422718898	2.74114611746511	-2.37201493849358	-2.37201493849358
2.53284422718898	2.74860034865829	-1.91327309449588	-1.91327309449588
2.53284422718898	2.75935933954683	-1.82597135135995	-1.82597135135995
2.53284422718898	2.76773810666567	-1.78858748775951	-1.78858748775951
2.53284422718898	2.77804363128858	-0.999929292217985	-0.999929292217985
2.53284422718898	2.78988206968744	-1.14478045072428	-1.14478045072428
2.53284422718898	2.799643930492	-0.766584007840208	-0.766584007840208
2.53284422718898	2.81102918529108	-2.53196871976786	-2.53196871976786
2.53284422718898	2.81824838163769	-1.12290918143123	-1.12290918143123
2.53284422718898	2.82970215549013	-1.4290836352464	-1.4290836352464
2.53284422718898	2.83930568442423	-2.10935627566761	-2.10935627566761
2.53284422718898	2.84878869777475	-2.28542151920868	-2.28542151920868
2.53284422718898	2.85968028104831	-2.44144733190484	-2.44144733190484
2.53284422718898	2.86885162736121	-3.51828723613266	-3.51828723613266
2.53284422718898	2.88043509744726	-2.58492328131388	-2.58492328131388
2.53284422718898	2.89038702345778	-1.95893026518945	-1.95893026518945
2.53284422718898	2.90067886022027	-1.97088831142435	-1.97088831142435
2.53284422718898	2.90896284590012	-1.62479736852828	-1.62479736852828
2.53284422718898	2.92034801732973	-1.38681479819905	-1.38681479819905
2.53284422718898	2.93067093334228	-3.61605043612286	-3.61605043612286
2.53284422718898	2.93959327602965	-0.970056515484714	-0.970056515484714
2.53284422718898	2.95037368341503	-1.28826989045433	-1.28826989045433
2.53284422718898	2.95806641483584	-1.2973514124032	-1.2973514124032
2.53284422718898	2.96859975692854	-1.56446356651509	-1.56446356651509
2.53284422718898	2.98044547571505	-3.21085641314204	-3.21085641314204
2.53284422718898	2.98772143126024	-2.81817181899055	-2.81817181899055
2.53284422718898	3.00100233344648	-3.60353303268596	-3.60353303268596
2.53284422718898	3.01131809617829	-4.25743041764173	-4.25743041764173
2.53284422718898	3.0197116851039	-3.48783236442557	-3.48783236442557
2.53284422718898	3.03026099403746	-2.16739334631774	-2.16739334631774
2.53284422718898	3.03990760790565	-1.87769597553125	-1.87769597553125
2.53284422718898	3.05150515575847	-1.66740040899208	-1.66740040899208
2.53284422718898	3.05873576034268	-2.93219320462276	-2.93219320462276
2.53284422718898	3.06770301370292	-3.83129927712582	-3.83129927712582
2.53284422718898	3.07940591707879	-2.77921575023544	-2.77921575023544
2.53284422718898	3.09019597907842	-1.61464774306199	-1.61464774306199
2.53284422718898	3.09792004790723	-1.61770158893046	-1.61770158893046
2.53284422718898	3.110542189974	-2.83721967279064	-2.83721967279064
2.53284422718898	3.120908844404	-3.68515082220057	-3.68515082220057
2.53284422718898	3.12994958701076	-3.23945009154937	-3.23945009154937
2.53284422718898	3.13849390498568	-2.87139976114531	-2.87139976114531
2.53284422718898	3.1501869446091	-4.62039002866993	-4.62039002866993
2.53284422718898	3.16148064832368	-2.36389281118761	-2.36389281118761
2.53284422718898	3.17011103507498	-2.09081433826452	-2.09081433826452
2.53284422718898	3.17872314084609	-2.43438207807833	-2.43438207807833
2.53284422718898	3.18943427854929	-2.03846558457377	-2.03846558457377
2.53284422718898	3.20007270850667	-1.60685771048236	-1.60685771048236
2.53284422718898	3.21135729173775	-2.96288086714935	-2.96288086714935
2.53284422718898	3.21774495156264	-1.37364534496538	-1.37364534496538
2.53284422718898	3.22815211213431	-2.20575664166364	-2.20575664166364
2.53284422718898	3.23966270340771	-2.10689384864367	-2.10689384864367
2.53284422718898	3.2482633739793	-1.58098222168513	-1.58098222168513
2.53284422718898	3.26005447385254	-3.41356688172857	-3.41356688172857
2.53284422718898	3.2678375073655	-2.54940547243365	-2.54940547243365
2.53284422718898	3.27942502767294	-3.44139980681246	-3.44139980681246
2.53284422718898	3.28991400376944	-4.83451805268783	-4.83451805268783
2.53284422718898	3.29843413820363	-4.24145214689838	-4.24145214689838
2.53284422718898	3.30795598122601	-2.69438077010767	-2.69438077010767
2.53284422718898	3.32042353399918	-2.74187934037769	-2.74187934037769
2.53284422718898	3.32988808113066	-2.00041884866238	-2.00041884866238
2.53284422718898	3.34167171731797	-2.42915563262824	-2.42915563262824
2.53284422718898	3.34945522358469	-3.00142309470351	-3.00142309470351
2.53284422718898	3.3585212125853	-2.44391065189802	-2.44391065189802
2.53284422718898	3.36825225656232	-1.48258380431542	-1.48258380431542
2.53284422718898	3.37957340924158	-1.70228892371722	-1.70228892371722
2.53284422718898	3.388124757051	-1.79087836560757	-1.79087836560757
2.53284422718898	3.40006631133684	-2.94482365553768	-2.94482365553768
2.53284422718898	3.41031819784028	-2.69757284229559	-2.69757284229559
2.53284422718898	3.42124566193826	-1.82308863607909	-1.82308863607909
2.53284422718898	3.4282329791085	-2.92971159225556	-2.92971159225556
2.53284422718898	3.44003838428732	-2.81743015930419	-2.81743015930419
2.53284422718898	3.44978874723266	-2.55386262631157	-2.55386262631157
2.53284422718898	3.45844418684046	-3.75846208066781	-3.75846208066781
2.53284422718898	3.46995108331354	-3.90149613109156	-3.90149613109156
2.53284422718898	3.47930561178105	-2.45667836210538	-2.45667836210538
2.53284422718898	3.49068855748336	-1.51841183171996	-1.51841183171996
2.53284422718898	3.49945620723886	-2.74647148052617	-2.74647148052617
2.53284422718898	3.5102617296568	-3.03083591740892	-3.03083591740892
2.53284422718898	3.51971176077836	-4.36142234544172	-4.36142234544172
2.53284422718898	3.5297	-3.73281036076094	-3.73281036076094
2.54479280525949	2.5297	-0.350659461433111	-0.350659461433111
2.54479280525949	2.53930844129776	-0.0184814843158847	-0.0184814843158847
2.54479280525949	2.54779497192057	-0.185231114064436	-0.185231114064436
2.54479280525949	2.56041424082838	-1.03867371915322	-1.03867371915322
2.54479280525949	2.5688564932808	-1.33953916127678	-1.33953916127678
2.54479280525949	2.57878084645278	-1.19652171107259	-1.19652171107259
2.54479280525949	2.58790006453133	-1.41947353439872	-1.41947353439872
2.54479280525949	2.60044868121584	-1.66516923350497	-1.66516923350497
2.54479280525949	2.61142301668084	-1.2959045557804	-1.2959045557804
2.54479280525949	2.61891655477138	-1.41437705404422	-1.41437705404422
2.54479280525949	2.62821579381689	-1.21304320508744	-1.21304320508744
2.54479280525949	2.63990831305281	-0.436574777067733	-0.436574777067733
2.54479280525949	2.64816045660458	-0.352309153825104	-0.352309153825104
2.54479280525949	2.66105906661435	-0.310886935813926	-0.310886935813926
2.54479280525949	2.66962305468101	-0.785604829474096	-0.785604829474096
2.54479280525949	2.6785533057522	-1.12003667782557	-1.12003667782557
2.54479280525949	2.68809833521918	-1.09404346423821	-1.09404346423821
2.54479280525949	2.70151599859566	-2.04182309007183	-2.04182309007183
2.54479280525949	2.70905507632019	-1.90729966269242	-1.90729966269242
2.54479280525949	2.71998525917072	-2.03164799660578	-2.03164799660578
2.54479280525949	2.72922572197759	-2.61455439371923	-2.61455439371923
2.54479280525949	2.74114611746511	-2.27021951043741	-2.27021951043741
2.54479280525949	2.74860034865829	-1.49531989010808	-1.49531989010808
2.54479280525949	2.75935933954683	-0.765158692217312	-0.765158692217312
2.54479280525949	2.76773810666567	-0.786488512902054	-0.786488512902054
2.54479280525949	2.77804363128858	-2.58522372008082	-2.58522372008082
2.54479280525949	2.78988206968744	-3.20410121890382	-3.20410121890382
2.54479280525949	2.799643930492	-1.97093620460134	-1.97093620460134
2.54479280525949	2.81102918529108	-1.16252214489703	-1.16252214489703
2.54479280525949	2.81824838163769	-1.15424975861197	-1.15424975861197
2.54479280525949	2.82970215549013	-2.09072233807211	-2.09072233807211
2.54479280525949	2.83930568442423	-3.37549457866174	-3.37549457866174
2.54479280525949	2.84878869777475	-3.64828792801694	-3.64828792801694
2.54479280525949	2.85968028104831	-2.71193381970869	-2.71193381970869
2.54479280525949	2.86885162736121	-2.56880500675851	-2.56880500675851
2.54479280525949	2.88043509744726	-2.33757850077001	-2.33757850077001
2.54479280525949	2.89038702345778	-1.30104573164846	-1.30104573164846
2.54479280525949	2.90067886022027	-1.40618693829333	-1.40618693829333
2.54479280525949	2.90896284590012	-1.07161480181219	-1.07161480181219
2.54479280525949	2.92034801732973	-1.58793430856412	-1.58793430856412
2.54479280525949	2.93067093334228	-1.31965183026534	-1.31965183026534
2.54479280525949	2.93959327602965	-1.25668048633003	-1.25668048633003
2.54479280525949	2.95037368341503	-2.19327087812565	-2.19327087812565
2.54479280525949	2.95806641483584	-2.48576790495895	-2.48576790495895
2.54479280525949	2.96859975692854	-2.52664269643429	-2.52664269643429
2.54479280525949	2.98044547571505	-4.61062326533528	-4.61062326533528
2.54479280525949	2.98772143126024	-4.32107023591897	-4.32107023591897
2.54479280525949	3.00100233344648	-2.8864983653163	-2.8864983653163
2.54479280525949	3.01131809617829	-3.14174650224027	-3.14174650224027
2.54479280525949	3.0197116851039	-2.57701855265708	-2.57701855265708
2.54479280525949	3.03026099403746	-1.42507643542967	-1.42507643542967
2.54479280525949	3.03990760790565	-1.38701779980772	-1.38701779980772
2.54479280525949	3.05150515575847	-1.14149189380851	-1.14149189380851
2.54479280525949	3.05873576034268	-2.13645328117434	-2.13645328117434
2.54479280525949	3.06770301370292	-2.63899620524234	-2.63899620524234
2.54479280525949	3.07940591707879	-1.71221351250614	-1.71221351250614
2.54479280525949	3.09019597907842	-2.68195361867362	-2.68195361867362
2.54479280525949	3.09792004790723	-2.36735212005385	-2.36735212005385
2.54479280525949	3.110542189974	-3.54013391483142	-3.54013391483142
2.54479280525949	3.120908844404	-5.36450469351132	-5.36450469351132
2.54479280525949	3.12994958701076	-4.86559609390395	-4.86559609390395
2.54479280525949	3.13849390498568	-3.31704710840734	-3.31704710840734
2.54479280525949	3.1501869446091	-2.99470204307715	-2.99470204307715
2.54479280525949	3.16148064832368	-2.31319464692905	-2.31319464692905
2.54479280525949	3.17011103507498	-1.85877768896745	-1.85877768896745
2.54479280525949	3.17872314084609	-2.49628791846101	-2.49628791846101
2.54479280525949	3.18943427854929	-1.97959961219379	-1.97959961219379
2.54479280525949	3.20007270850667	-1.04800365932198	-1.04800365932198
2.54479280525949	3.21135729173775	-1.26663861068118	-1.26663861068118
2.54479280525949	3.21774495156264	-1.32458101476868	-1.32458101476868
2.54479280525949	3.22815211213431	-2.45996743950701	-2.45996743950701
2.54479280525949	3.23966270340771	-2.81530575671155	-2.81530575671155
2.54479280525949	3.2482633739793	-2.29504528188397	-2.29504528188397
2.54479280525949	3.26005447385254	-4.44003011369978	-4.44003011369978
2.54479280525949	3.2678375073655	-4.45030849829971	-4.45030849829971
2.54479280525949	3.27942502767294	-3.007903595698	-3.007903595698
2.54479280525949	3.28991400376944	-4.25346682480995	-4.25346682480995
2.54479280525949	3.29843413820363	-4.14946776179437	-4.14946776179437
2.54479280525949	3.30795598122601	-2.52693740612307	-2.52693740612307
2.54479280525949	3.32042353399918	-1.26997780577722	-1.26997780577722
2.54479280525949	3.32988808113066	-3.06855977021809	-3.06855977021809
2.54479280525949	3.34167171731797	-4.32607242624999	-4.32607242624999
2.54479280525949	3.34945522358469	-5.49594547521428	-5.49594547521428
2.54479280525949	3.3585212125853	-4.39301788170229	-4.39301788170229
2.54479280525949	3.36825225656232	-2.68193888319507	-2.68193888319507
2.54479280525949	3.37957340924158	-1.30690659607706	-1.30690659607706
2.54479280525949	3.388124757051	-1.77526220634536	-1.77526220634536
2.54479280525949	3.40006631133684	-3.848686340965	-3.848686340965
2.54479280525949	3.41031819784028	-4.34973579562046	-4.34973579562046
2.54479280525949	3.42124566193826	-2.7561340868416	-2.7561340868416
2.54479280525949	3.4282329791085	-2.64148504510689	-2.64148504510689
2.54479280525949	3.44003838428732	-4.6341723265698	-4.6341723265698
2.54479280525949	3.44978874723266	-2.16218703360948	-2.16218703360948
2.54479280525949	3.45844418684046	-2.98879447864306	-2.98879447864306
2.54479280525949	3.46995108331354	-3.6284532256808	-3.6284532256808
2.54479280525949	3.47930561178105	-2.31779714563982	-2.31779714563982
2.54479280525949	3.49068855748336	-0.979702746446151	-0.979702746446151
2.54479280525949	3.49945620723886	-1.28805423384557	-1.28805423384557
2.54479280525949	3.5102617296568	-2.6628105407712	-2.6628105407712
2.54479280525949	3.51971176077836	-4.41455491941861	-4.41455491941861
2.54479280525949	3.5297	-4.01347856842114	-4.01347856842114
2.55460107790775	2.5297	-0.739635493156982	-0.739635493156982
2.55460107790775	2.53930844129776	-0.426531652768972	-0.426531652768972
2.55460107790775	2.54779497192057	-0.456042588432013	-0.456042588432013
2.55460107790775	2.56041424082838	-1.25042865011039	-1.25042865011039
2.55460107790775	2.5688564932808	-1.49383928596637	-1.49383928596637
2.55460107790775	2.57878084645278	-1.17471790344251	-1.17471790344251
2.55460107790775	2.58790006453133	-0.984986739931571	-0.984986739931571
2.55460107790775	2.60044868121584	-1.46722786769448	-1.46722786769448
2.55460107790775	2.61142301668084	-0.911455570573935	-0.911455570573935
2.55460107790775	2.61891655477138	-0.974267293884452	-0.974267293884452
2.55460107790775	2.62821579381689	-0.902846981147491	-0.902846981147491
2.55460107790775	2.63990831305281	-0.447138410713649	-0.447138410713649
2.55460107790775	2.64816045660458	-1.94029849362073	-1.94029849362073
2.55460107790775	2.66105906661435	-0.575444426015679	-0.575444426015679
2.55460107790775	2.66962305468101	-1.06207163131279	-1.06207163131279
2.55460107790775	2.6785533057522	-1.42319502912375	-1.42319502912375
2.55460107790775	2.68809833521918	-1.38815543798978	-1.38815543798978
2.55460107790775	2.70151599859566	-2.23194326467694	-2.23194326467694
2.55460107790775	2.70905507632019	-2.47410732443649	-2.47410732443649
2.55460107790775	2.71998525917072	-1.7423771461842	-1.7423771461842
2.55460107790775	2.72922572197759	-1.82829612255017	-1.82829612255017
2.55460107790775	2.74114611746511	-1.60163838662345	-1.60163838662345
2.55460107790775	2.74860034865829	-1.11071103788493	-1.11071103788493
2.55460107790775	2.75935933954683	-0.931833387910956	-0.931833387910956
2.55460107790775	2.76773810666567	-2.64929494734162	-2.64929494734162
2.55460107790775	2.77804363128858	-0.780243296121284	-0.780243296121284
2.55460107790775	2.78988206968744	-1.23176392683257	-1.23176392683257
2.55460107790775	2.799643930492	-1.08784155048102	-1.08784155048102
2.55460107790775	2.81102918529108	-2.1958739893937	-2.1958739893937
2.55460107790775	2.81824838163769	-2.27259679569977	-2.27259679569977
2.55460107790775	2.82970215549013	-2.42724032229694	-2.42724032229694
2.55460107790775	2.83930568442423	-3.37740405729494	-3.37740405729494
2.55460107790775	2.84878869777475	-3.55954094871112	-3.55954094871112
2.55460107790775	2.85968028104831	-2.34698519483356	-2.34698519483356
2.55460107790775	2.86885162736121	-1.55095295327658	-1.55095295327658
2.55460107790775	2.88043509744726	-1.55781286569459	-1.55781286569459
2.55460107790775	2.89038702345778	-1.80806479978958	-1.80806479978958
2.55460107790775	2.90067886022027	-3.30872766496657	-3.30872766496657
2.55460107790775	2.90896284590012	-3.15432564912516	-3.15432564912516
2.55460107790775	2.92034801732973	-1.20048901296087	-1.20048901296087
2.55460107790775	2.93067093334228	-1.23303599555715	-1.23303599555715
2.55460107790775	2.93959327602965	-1.90264790379558	-1.90264790379558
2.55460107790775	2.95037368341503	-3.34088968797539	-3.34088968797539
2.55460107790775	2.95806641483584	-3.79168305334713	-3.79168305334713
2.55460107790775	2.96859975692854	-3.17901621304168	-3.17901621304168
2.55460107790775	2.98044547571505	-3.65529192741315	-3.65529192741315
2.55460107790775	2.98772143126024	-4.23777479099198	-4.23777479099198
2.55460107790775	3.00100233344648	-1.86832034837971	-1.86832034837971
2.55460107790775	3.01131809617829	-1.93762900006459	-1.93762900006459
2.55460107790775	3.0197116851039	-1.73343158504122	-1.73343158504122
2.55460107790775	3.03026099403746	-1.18862454972009	-1.18862454972009
2.55460107790775	3.03990760790565	-4.55747663234962	-4.55747663234962
2.55460107790775	3.05150515575847	-1.12668857184843	-1.12668857184843
2.55460107790775	3.05873576034268	-1.51659679890224	-1.51659679890224
2.55460107790775	3.06770301370292	-1.95339309107618	-1.95339309107618
2.55460107790775	3.07940591707879	-1.73997167968997	-1.73997167968997
2.55460107790775	3.09019597907842	-3.56973196242006	-3.56973196242006
2.55460107790775	3.09792004790723	-4.05240099119783	-4.05240099119783
2.55460107790775	3.110542189974	-3.36578359676633	-3.36578359676633
2.55460107790775	3.120908844404	-4.71835636368974	-4.71835636368974
2.55460107790775	3.12994958701076	-4.5826649334204	-4.5826649334204
2.55460107790775	3.13849390498568	-3.05751729889283	-3.05751729889283
2.55460107790775	3.1501869446091	-1.69974184691802	-1.69974184691802
2.55460107790775	3.16148064832368	-2.26690023143254	-2.26690023143254
2.55460107790775	3.17011103507498	-3.36689135818267	-3.36689135818267
2.55460107790775	3.17872314084609	-4.98892727788115	-4.98892727788115
2.55460107790775	3.18943427854929	-4.31885249897823	-4.31885249897823
2.55460107790775	3.20007270850667	-3.00352744445831	-3.00352744445831
2.55460107790775	3.21135729173775	-1.26576794121354	-1.26576794121354
2.55460107790775	3.21774495156264	-1.71293119839987	-1.71293119839987
2.55460107790775	3.22815211213431	-3.3008756841088	-3.3008756841088
2.55460107790775	3.23966270340771	-4.16385210956292	-4.16385210956292
2.55460107790775	3.2482633739793	-3.24370960565068	-3.24370960565068
2.55460107790775	3.26005447385254	-3.60206571193356	-3.60206571193356
2.55460107790775	3.2678375073655	-5.43572496510455	-5.43572496510455
2.55460107790775	3.27942502767294	-2.34433465191245	-2.34433465191245
2.55460107790775	3.28991400376944	-2.96623205334896	-2.96623205334896
2.55460107790775	3.29843413820363	-3.22206045583289	-3.22206045583289
2.55460107790775	3.30795598122601	-2.15927443388136	-2.15927443388136
2.55460107790775	3.32042353399918	-1.11491401204205	-1.11491401204205
2.55460107790775	3.32988808113066	-1.10593419589526	-1.10593419589526
2.55460107790775	3.34167171731797	-2.78079921850087	-2.78079921850087
2.55460107790775	3.34945522358469	-3.78865918477527	-3.78865918477527
2.55460107790775	3.3585212125853	-3.20832587399036	-3.20832587399036
2.55460107790775	3.36825225656232	-2.07980562578655	-2.07980562578655
2.55460107790775	3.37957340924158	-2.83592850369348	-2.83592850369348
2.55460107790775	3.388124757051	-2.07278504393713	-2.07278504393713
2.55460107790775	3.40006631133684	-4.10645000418026	-4.10645000418026
2.55460107790775	3.41031819784028	-5.41761520852793	-5.41761520852793
2.55460107790775	3.42124566193826	-3.47132726353846	-3.47132726353846
2.55460107790775	3.4282329791085	-2.44171841236061	-2.44171841236061
2.55460107790775	3.44003838428732	-4.39537607025727	-4.39537607025727
2.55460107790775	3.44978874723266	-2.00698302904249	-2.00698302904249
2.55460107790775	3.45844418684046	-2.60376949473368	-2.60376949473368
2.55460107790775	3.46995108331354	-3.59733226624581	-3.59733226624581
2.55460107790775	3.47930561178105	-2.4465753197436	-2.4465753197436
2.55460107790775	3.49068855748336	-0.973728264931992	-0.973728264931992
2.55460107790775	3.49945620723886	-0.92460098614589	-0.92460098614589
2.55460107790775	3.5102617296568	-1.97183810494062	-1.97183810494062
2.55460107790775	3.51971176077836	-3.54458482545851	-3.54458482545851
2.55460107790775	3.5297	-3.52212337405643	-3.52212337405643
2.56462464804104	2.5297	-0.551545661027717	-0.551545661027717
2.56462464804104	2.53930844129776	-0.938811253873325	-0.938811253873325
2.56462464804104	2.54779497192057	-0.730141045056598	-0.730141045056598
2.56462464804104	2.56041424082838	-1.15875033987646	-1.15875033987646
2.56462464804104	2.5688564932808	-1.25683355925685	-1.25683355925685
2.56462464804104	2.57878084645278	-0.933837308591819	-0.933837308591819
2.56462464804104	2.58790006453133	-0.599781694560875	-0.599781694560875
2.56462464804104	2.60044868121584	-0.85672762873503	-0.85672762873503
2.56462464804104	2.61142301668084	-0.620964013758112	-0.620964013758112
2.56462464804104	2.61891655477138	-0.92766777955103	-0.92766777955103
2.56462464804104	2.62821579381689	-1.08345777058912	-1.08345777058912
2.56462464804104	2.63990831305281	-0.867287615416956	-0.867287615416956
2.56462464804104	2.64816045660458	-0.821558690620634	-0.821558690620634
2.56462464804104	2.66105906661435	-1.09313461957544	-1.09313461957544
2.56462464804104	2.66962305468101	-1.57120362554531	-1.57120362554531
2.56462464804104	2.6785533057522	-1.77723333473239	-1.77723333473239
2.56462464804104	2.68809833521918	-1.48545146094813	-1.48545146094813
2.56462464804104	2.70151599859566	-1.4793664479966	-1.4793664479966
2.56462464804104	2.70905507632019	-1.97404632611773	-1.97404632611773
2.56462464804104	2.71998525917072	-1.12422213992596	-1.12422213992596
2.56462464804104	2.72922572197759	-0.914669387459639	-0.914669387459639
2.56462464804104	2.74114611746511	-1.0803775822169	-1.0803775822169
2.56462464804104	2.74860034865829	-1.14094466534777	-1.14094466534777
2.56462464804104	2.75935933954683	-2.35325762641747	-2.35325762641747
2.56462464804104	2.76773810666567	-1.79644972290129	-1.79644972290129
2.56462464804104	2.77804363128858	-1.36393785585676	-1.36393785585676
2.56462464804104	2.78988206968744	-1.46225321967705	-1.46225321967705
2.56462464804104	2.799643930492	-1.30337777521044	-1.30337777521044
2.56462464804104	2.81102918529108	-2.2700786085291	-2.2700786085291
2.56462464804104	2.81824838163769	-3.00264363639224	-3.00264363639224
2.56462464804104	2.82970215549013	-2.07984531451928	-2.07984531451928
2.56462464804104	2.83930568442423	-2.24202968519444	-2.24202968519444
2.56462464804104	2.84878869777475	-2.49657012089017	-2.49657012089017
2.56462464804104	2.85968028104831	-2.06147756820462	-2.06147756820462
2.56462464804104	2.86885162736121	-1.6807929594562	-1.6807929594562
2.56462464804104	2.88043509744726	-2.54120042431538	-2.54120042431538
2.56462464804104	2.89038702345778	-1.35487261530164	-1.35487261530164
2.56462464804104	2.90067886022027	-1.86058386556022	-1.86058386556022
2.56462464804104	2.90896284590012	-1.36381982760082	-1.36381982760082
2.56462464804104	2.92034801732973	-1.87320257789906	-1.87320257789906
2.56462464804104	2.93067093334228	-2.161714685839	-2.161714685839
2.56462464804104	2.93959327602965	-2.43004112964701	-2.43004112964701
2.56462464804104	2.95037368341503	-3.66112597590489	-3.66112597590489
2.56462464804104	2.95806641483584	-4.14650732573205	-4.14650732573205
2.56462464804104	2.96859975692854	-3.3222009031943	-3.3222009031943
2.56462464804104	2.98044547571505	-2.42435262767412	-2.42435262767412
2.56462464804104	2.98772143126024	-2.77302380993206	-2.77302380993206
2.56462464804104	3.00100233344648	-1.20256039692401	-1.20256039692401
2.56462464804104	3.01131809617829	-1.61075228185774	-1.61075228185774
2.56462464804104	3.0197116851039	-1.74020656009816	-1.74020656009816
2.56462464804104	3.03026099403746	-1.41632721758083	-1.41632721758083
2.56462464804104	3.03990760790565	-3.26726425310244	-3.26726425310244
2.56462464804104	3.05150515575847	-1.98106756412665	-1.98106756412665
2.56462464804104	3.05873576034268	-2.39910325210104	-2.39910325210104
2.56462464804104	3.06770301370292	-2.77001704617476	-2.77001704617476
2.56462464804104	3.07940591707879	-2.30982651641398	-2.30982651641398
2.56462464804104	3.09019597907842	-3.10100876544948	-3.10100876544948
2.56462464804104	3.09792004790723	-4.87969988647376	-4.87969988647376
2.56462464804104	3.110542189974	-2.48843168848924	-2.48843168848924
2.56462464804104	3.120908844404	-2.88394096259532	-2.88394096259532
2.56462464804104	3.12994958701076	-3.22237550096747	-3.22237550096747
2.56462464804104	3.13849390498568	-2.62947678982266	-2.62947678982266
2.56462464804104	3.1501869446091	-1.82834127117582	-1.82834127117582
2.56462464804104	3.16148064832368	-2.77853927673425	-2.77853927673425
2.56462464804104	3.17011103507498	-2.21034559600986	-2.21034559600986
2.56462464804104	3.17872314084609	-3.20356134979625	-3.20356134979625
2.56462464804104	3.18943427854929	-2.6973960313731	-2.6973960313731
2.56462464804104	3.20007270850667	-1.83629436709123	-1.83629436709123
2.56462464804104	3.21135729173775	-2.23124705490841	-2.23124705490841
2.56462464804104	3.21774495156264	-2.22965874034395	-2.22965874034395
2.56462464804104	3.22815211213431	-3.67083663168376	-3.67083663168376
2.56462464804104	3.23966270340771	-5.0189300402335	-5.0189300402335
2.56462464804104	3.2482633739793	-3.9933055604161	-3.9933055604161
2.56462464804104	3.26005447385254	-2.64681884496872	-2.64681884496872
2.56462464804104	3.2678375073655	-3.70488254439204	-3.70488254439204
2.56462464804104	3.27942502767294	-1.80073466940746	-1.80073466940746
2.56462464804104	3.28991400376944	-2.1681757334934	-2.1681757334934
2.56462464804104	3.29843413820363	-2.72749437390843	-2.72749437390843
2.56462464804104	3.30795598122601	-2.14357790092481	-2.14357790092481
2.56462464804104	3.32042353399918	-2.22457228057965	-2.22457228057965
2.56462464804104	3.32988808113066	-1.76460822044129	-1.76460822044129
2.56462464804104	3.34167171731797	-2.19422593087694	-2.19422593087694
2.56462464804104	3.34945522358469	-2.83382971965557	-2.83382971965557
2.56462464804104	3.3585212125853	-2.50188382388649	-2.50188382388649
2.56462464804104	3.36825225656232	-1.74694295180007	-1.74694295180007
2.56462464804104	3.37957340924158	-4.42168550932286	-4.42168550932286
2.56462464804104	3.388124757051	-2.51874846523378	-2.51874846523378
2.56462464804104	3.40006631133684	-3.3373113139213	-3.3373113139213
2.56462464804104	3.41031819784028	-4.92379013178834	-4.92379013178834
2.56462464804104	3.42124566193826	-3.75557238440535	-3.75557238440535
2.56462464804104	3.4282329791085	-2.43946031237192	-2.43946031237192
2.56462464804104	3.44003838428732	-2.20561882918884	-2.20561882918884
2.56462464804104	3.44978874723266	-2.08333688919186	-2.08333688919186
2.56462464804104	3.45844418684046	-2.91245954827474	-2.91245954827474
2.56462464804104	3.46995108331354	-4.37089735883052	-4.37089735883052
2.56462464804104	3.47930561178105	-3.27768906735997	-3.27768906735997
2.56462464804104	3.49068855748336	-1.43381528806498	-1.43381528806498
2.56462464804104	3.49945620723886	-1.14110019808987	-1.14110019808987
2.56462464804104	3.5102617296568	-1.95064618046104	-1.95064618046104
2.56462464804104	3.51971176077836	-3.36985770818723	-3.36985770818723
2.56462464804104	3.5297	-3.59493716179463	-3.59493716179463
2.57393980975649	2.5297	-0.259385176562034	-0.259385176562034
2.57393980975649	2.53930844129776	-1.10796151653665	-1.10796151653665
2.57393980975649	2.54779497192057	-0.781465639985583	-0.781465639985583
2.57393980975649	2.56041424082838	-0.766856758167307	-0.766856758167307
2.57393980975649	2.5688564932808	-0.797862319299441	-0.797862319299441
2.57393980975649	2.57878084645278	-0.835326874064265	-0.835326874064265
2.57393980975649	2.58790006453133	-0.968742891152829	-0.968742891152829
2.57393980975649	2.60044868121584	-1.08795755459346	-1.08795755459346
2.57393980975649	2.61142301668084	-1.15298327112288	-1.15298327112288
2.57393980975649	2.61891655477138	-1.43407452364863	-1.43407452364863
2.57393980975649	2.62821579381689	-1.03312710816652	-1.03312710816652
2.57393980975649	2.63990831305281	-1.22834308439587	-1.22834308439587
2.57393980975649	2.64816045660458	-1.28434430889035	-1.28434430889035
2.57393980975649	2.66105906661435	-1.46357792237785	-1.46357792237785
2.57393980975649	2.66962305468101	-1.67811865360886	-1.67811865360886
2.57393980975649	2.6785533057522	-1.65597308704878	-1.65597308704878
2.57393980975649	2.68809833521918	-1.36834357960322	-1.36834357960322
2.57393980975649	2.70151599859566	-1.15264436768774	-1.15264436768774
2.57393980975649	2.70905507632019	-1.46270004783082	-1.46270004783082
2.57393980975649	2.71998525917072	-1.0733538539393	-1.0733538539393
2.57393980975649	2.72922572197759	-0.473541988476313	-0.473541988476313
2.57393980975649	2.74114611746511	-1.03494747304967	-1.03494747304967
2.57393980975649	2.74860034865829	-1.42171996181025	-1.42171996181025
2.57393980975649	2.75935933954683	-1.66224247787335	-1.66224247787335
2.57393980975649	2.76773810666567	-1.97229133712358	-1.97229133712358
2.57393980975649	2.77804363128858	-2.3179086779212	-2.3179086779212
2.57393980975649	2.78988206968744	-2.05159373325876	-2.05159373325876
2.57393980975649	2.799643930492	-1.50297369677475	-1.50297369677475
2.57393980975649	2.81102918529108	-1.60341698988287	-1.60341698988287
2.57393980975649	2.81824838163769	-2.40859615479167	-2.40859615479167
2.57393980975649	2.82970215549013	-1.52423344375461	-1.52423344375461
2.57393980975649	2.83930568442423	-1.13868603272158	-1.13868603272158
2.57393980975649	2.84878869777475	-1.59760849000872	-1.59760849000872
2.57393980975649	2.85968028104831	-2.24346661373886	-2.24346661373886
2.57393980975649	2.86885162736121	-2.75331751222802	-2.75331751222802
2.57393980975649	2.88043509744726	-2.65716008872533	-2.65716008872533
2.57393980975649	2.89038702345778	-1.94815117196777	-1.94815117196777
2.57393980975649	2.90067886022027	-1.45163720351985	-1.45163720351985
2.57393980975649	2.90896284590012	-1.02356775799421	-1.02356775799421
2.57393980975649	2.92034801732973	-1.80860048320835	-1.80860048320835
2.57393980975649	2.93067093334228	-3.0431181629387	-3.0431181629387
2.57393980975649	2.93959327602965	-2.31152186601099	-2.31152186601099
2.57393980975649	2.95037368341503	-2.70751866891356	-2.70751866891356
2.57393980975649	2.95806641483584	-3.21695401198224	-3.21695401198224
2.57393980975649	2.96859975692854	-3.25268931709462	-3.25268931709462
2.57393980975649	2.98044547571505	-2.62765475042795	-2.62765475042795
2.57393980975649	2.98772143126024	-2.47463839987915	-2.47463839987915
2.57393980975649	3.00100233344648	-1.68366177805092	-1.68366177805092
2.57393980975649	3.01131809617829	-3.5196896545425	-3.5196896545425
2.57393980975649	3.0197116851039	-3.64638753587133	-3.64638753587133
2.57393980975649	3.03026099403746	-1.92086794382573	-1.92086794382573
2.57393980975649	3.03990760790565	-2.55355699319739	-2.55355699319739
2.57393980975649	3.05150515575847	-2.82635603262264	-2.82635603262264
2.57393980975649	3.05873576034268	-3.29120773379356	-3.29120773379356
2.57393980975649	3.06770301370292	-3.58487611413199	-3.58487611413199
2.57393980975649	3.07940591707879	-2.86619532778451	-2.86619532778451
2.57393980975649	3.09019597907842	-2.47890793330004	-2.47890793330004
2.57393980975649	3.09792004790723	-3.6161834819867	-3.6161834819867
2.57393980975649	3.110542189974	-1.77362680220671	-1.77362680220671
2.57393980975649	3.120908844404	-1.53070119988905	-1.53070119988905
2.57393980975649	3.12994958701076	-2.16560257883515	-2.16560257883515
2.57393980975649	3.13849390498568	-2.45152167693345	-2.45152167693345
2.57393980975649	3.1501869446091	-3.08311622757884	-3.08311622757884
2.57393980975649	3.16148064832368	-3.32712923784595	-3.32712923784595
2.57393980975649	3.17011103507498	-2.19368099399344	-2.19368099399344
2.57393980975649	3.17872314084609	-2.06438916260976	-2.06438916260976
2.57393980975649	3.18943427854929	-1.51482129299939	-1.51482129299939
2.57393980975649	3.20007270850667	-1.38897375262979	-1.38897375262979
2.57393980975649	3.21135729173775	-3.5051448343533	-3.5051448343533
2.57393980975649	3.21774495156264	-2.5194951812752	-2.5194951812752
2.57393980975649	3.22815211213431	-2.96848550411926	-2.96848550411926
2.57393980975649	3.23966270340771	-4.33343220157224	-4.33343220157224
2.57393980975649	3.2482633739793	-4.11456096092002	-4.11456096092002
2.57393980975649	3.26005447385254	-2.6520230323955	-2.6520230323955
2.57393980975649	3.2678375073655	-2.33680295830266	-2.33680295830266
2.57393980975649	3.27942502767294	-1.68769118860121	-1.68769118860121
2.57393980975649	3.28991400376944	-2.58409073076473	-2.58409073076473
2.57393980975649	3.29843413820363	-3.38698582715824	-3.38698582715824
2.57393980975649	3.30795598122601	-2.96869502071053	-2.96869502071053
2.57393980975649	3.32042353399918	-3.08716624273103	-3.08716624273103
2.57393980975649	3.32988808113066	-2.38652028415936	-2.38652028415936
2.57393980975649	3.34167171731797	-2.75338506336732	-2.75338506336732
2.57393980975649	3.34945522358469	-3.15766638847128	-3.15766638847128
2.57393980975649	3.3585212125853	-2.77564231527714	-2.77564231527714
2.57393980975649	3.36825225656232	-1.85835202507388	-1.85835202507388
2.57393980975649	3.37957340924158	-3.49889322931233	-3.49889322931233
2.57393980975649	3.388124757051	-3.00437342929803	-3.00437342929803
2.57393980975649	3.40006631133684	-2.18182079491442	-2.18182079491442
2.57393980975649	3.41031819784028	-3.51449768764536	-3.51449768764536
2.57393980975649	3.42124566193826	-3.59619458277342	-3.59619458277342
2.57393980975649	3.4282329791085	-2.75928757726348	-2.75928757726348
2.57393980975649	3.44003838428732	-1.74029400945773	-1.74029400945773
2.57393980975649	3.44978874723266	-2.04628712881646	-2.04628712881646
2.57393980975649	3.45844418684046	-3.16101111495834	-3.16101111495834
2.57393980975649	3.46995108331354	-4.51264259695614	-4.51264259695614
2.57393980975649	3.47930561178105	-3.76473685410463	-3.76473685410463
2.57393980975649	3.49068855748336	-2.11105553062396	-2.11105553062396
2.57393980975649	3.49945620723886	-1.5696203194413	-1.5696203194413
2.57393980975649	3.5102617296568	-2.15540037061385	-2.15540037061385
2.57393980975649	3.51971176077836	-3.42958920379516	-3.42958920379516
2.57393980975649	3.5297	-3.89341405585583	-3.89341405585583
2.582700109548	2.5297	-0.0110425303484476	-0.0110425303484476
2.582700109548	2.53930844129776	-0.607645385416163	-0.607645385416163
2.582700109548	2.54779497192057	-0.657868868609057	-0.657868868609057
2.582700109548	2.56041424082838	-0.348225254406657	-0.348225254406657
2.582700109548	2.5688564932808	-0.421318617775	-0.421318617775
2.582700109548	2.57878084645278	-1.11752396054163	-1.11752396054163
2.582700109548	2.58790006453133	-1.8105101692704	-1.8105101692704
2.582700109548	2.60044868121584	-0.785466056023893	-0.785466056023893
2.582700109548	2.61142301668084	-1.04770918066396	-1.04770918066396
2.582700109548	2.61891655477138	-1.37113999715308	-1.37113999715308
2.582700109548	2.62821579381689	-0.919454798007507	-0.919454798007507
2.582700109548	2.63990831305281	-1.27806423155516	-1.27806423155516
2.582700109548	2.64816045660458	-2.00195662128027	-2.00195662128027
2.582700109548	2.66105906661435	-1.43011498465569	-1.43011498465569
2.582700109548	2.66962305468101	-1.28090729841659	-1.28090729841659
2.582700109548	2.6785533057522	-1.18472702409474	-1.18472702409474
2.582700109548	2.68809833521918	-1.38016297660045	-1.38016297660045
2.582700109548	2.70151599859566	-2.01362153277921	-2.01362153277921
2.582700109548	2.70905507632019	-1.95690679628694	-1.95690679628694
2.582700109548	2.71998525917072	-0.937228585402238	-0.937228585402238
2.582700109548	2.72922572197759	-0.678538019601774	-0.678538019601774
2.582700109548	2.74114611746511	-1.26177510978965	-1.26177510978965
2.582700109548	2.74860034865829	-0.772807063729715	-0.772807063729715
2.582700109548	2.75935933954683	-1.39850450992071	-1.39850450992071
2.582700109548	2.76773810666567	-2.31780152141414	-2.31780152141414
2.582700109548	2.77804363128858	-2.83868848999577	-2.83868848999577
2.582700109548	2.78988206968744	-2.22067029736064	-2.22067029736064
2.582700109548	2.799643930492	-1.61751468354225	-1.61751468354225
2.582700109548	2.81102918529108	-1.52067680186497	-1.52067680186497
2.582700109548	2.81824838163769	-1.98698644105127	-1.98698644105127
2.582700109548	2.82970215549013	-2.14402282725507	-2.14402282725507
2.582700109548	2.83930568442423	-0.74872941160038	-0.74872941160038
2.582700109548	2.84878869777475	-1.28434518956908	-1.28434518956908
2.582700109548	2.85968028104831	-2.39178417005473	-2.39178417005473
2.582700109548	2.86885162736121	-2.37205409050489	-2.37205409050489
2.582700109548	2.88043509744726	-2.88539125636021	-2.88539125636021
2.582700109548	2.89038702345778	-3.4037883231108	-3.4037883231108
2.582700109548	2.90067886022027	-2.36563385753237	-2.36563385753237
2.582700109548	2.90896284590012	-1.42391576803453	-1.42391576803453
2.582700109548	2.92034801732973	-1.30444583328097	-1.30444583328097
2.582700109548	2.93067093334228	-2.90350765071508	-2.90350765071508
2.582700109548	2.93959327602965	-1.84856429800357	-1.84856429800357
2.582700109548	2.95037368341503	-1.53365677551079	-1.53365677551079
2.582700109548	2.95806641483584	-2.1329682016688	-2.1329682016688
2.582700109548	2.96859975692854	-3.38926963816209	-3.38926963816209
2.582700109548	2.98044547571505	-3.94014798864464	-3.94014798864464
2.582700109548	2.98772143126024	-3.18028616884737	-3.18028616884737
2.582700109548	3.00100233344648	-1.95765513141106	-1.95765513141106
2.582700109548	3.01131809617829	-1.7798241668691	-1.7798241668691
2.582700109548	3.0197116851039	-1.13922554450585	-1.13922554450585
2.582700109548	3.03026099403746	-1.58743111926242	-1.58743111926242
2.582700109548	3.03990760790565	-3.456326561857	-3.456326561857
2.582700109548	3.05150515575847	-3.05484803200494	-3.05484803200494
2.582700109548	3.05873576034268	-3.25515287017475	-3.25515287017475
2.582700109548	3.06770301370292	-3.48001585908565	-3.48001585908565
2.582700109548	3.07940591707879	-3.30075553548892	-3.30075553548892
2.582700109548	3.09019597907842	-2.85658324391028	-2.85658324391028
2.582700109548	3.09792004790723	-2.96532370463655	-2.96532370463655
2.582700109548	3.110542189974	-2.47693548123459	-2.47693548123459
2.582700109548	3.120908844404	-0.9355163128497	-0.9355163128497
2.582700109548	3.12994958701076	-1.75163330973044	-1.75163330973044
2.582700109548	3.13849390498568	-2.48273423602524	-2.48273423602524
2.582700109548	3.1501869446091	-3.006795850625	-3.006795850625
2.582700109548	3.16148064832368	-4.02462955397556	-4.02462955397556
2.582700109548	3.17011103507498	-3.70089019646986	-3.70089019646986
2.582700109548	3.17872314084609	-2.84370077986318	-2.84370077986318
2.582700109548	3.18943427854929	-1.72469993851576	-1.72469993851576
2.582700109548	3.20007270850667	-1.244177607165	-1.244177607165
2.582700109548	3.21135729173775	-3.68827082240614	-3.68827082240614
2.582700109548	3.21774495156264	-2.61697899605491	-2.61697899605491
2.582700109548	3.22815211213431	-1.86344178295968	-1.86344178295968
2.582700109548	3.23966270340771	-3.00034238171145	-3.00034238171145
2.582700109548	3.2482633739793	-3.82907153312124	-3.82907153312124
2.582700109548	3.26005447385254	-3.67941979552717	-3.67941979552717
2.582700109548	3.2678375073655	-3.05084419102246	-3.05084419102246
2.582700109548	3.27942502767294	-2.2446204278437	-2.2446204278437
2.582700109548	3.28991400376944	-3.57166787888309	-3.57166787888309
2.582700109548	3.29843413820363	-3.86086913894911	-3.86086913894911
2.582700109548	3.30795598122601	-3.89640681409628	-3.89640681409628
2.582700109548	3.32042353399918	-2.0163113405693	-2.0163113405693
2.582700109548	3.32988808113066	-2.80726381606536	-2.80726381606536
2.582700109548	3.34167171731797	-3.30988729194399	-3.30988729194399
2.582700109548	3.34945522358469	-3.56869673940088	-3.56869673940088
2.582700109548	3.3585212125853	-3.24406481159599	-3.24406481159599
2.582700109548	3.36825225656232	-2.31920113328908	-2.31920113328908
2.582700109548	3.37957340924158	-2.24709709722754	-2.24709709722754
2.582700109548	3.388124757051	-3.72763719812747	-3.72763719812747
2.582700109548	3.40006631133684	-1.28116403924673	-1.28116403924673
2.582700109548	3.41031819784028	-2.32734145331261	-2.32734145331261
2.582700109548	3.42124566193826	-3.31955519695168	-3.31955519695168
2.582700109548	3.4282329791085	-3.31517343269223	-3.31517343269223
2.582700109548	3.44003838428732	-3.05094654137088	-3.05094654137088
2.582700109548	3.44978874723266	-3.31517646413573	-3.31517646413573
2.582700109548	3.45844418684046	-2.8781565972788	-2.8781565972788
2.582700109548	3.46995108331354	-3.11684669723059	-3.11684669723059
2.582700109548	3.47930561178105	-2.68419473667302	-2.68419473667302
2.582700109548	3.49068855748336	-1.64972847546278	-1.64972847546278
2.582700109548	3.49945620723886	-2.3036400759658	-2.3036400759658
2.582700109548	3.5102617296568	-2.19004127433942	-2.19004127433942
2.582700109548	3.51971176077836	-3.16527838483449	-3.16527838483449
2.582700109548	3.5297	-3.86900218756347	-3.86900218756347
2.59392648469035	2.5297	-0.471373129587619	-0.471373129587619
2.59392648469035	2.53930844129776	-1.21758054228076	-1.21758054228076
2.59392648469035	2.54779497192057	-0.326388612892458	-0.326388612892458
2.59392648469035	2.56041424082838	-0.500635363844708	-0.500635363844708
2.59392648469035	2.5688564932808	-0.373729550073904	-0.373729550073904
2.59392648469035	2.57878084645278	-1.49987861187054	-1.49987861187054
2.59392648469035	2.58790006453133	-1.10544849578753	-1.10544849578753
2.59392648469035	2.60044868121584	-0.724374609280858	-0.724374609280858
2.59392648469035	2.61142301668084	-1.57195128899627	-1.57195128899627
2.59392648469035	2.61891655477138	-1.91231154119384	-1.91231154119384
2.59392648469035	2.62821579381689	-1.29826436342569	-1.29826436342569
2.59392648469035	2.63990831305281	-0.550812959193308	-0.550812959193308
2.59392648469035	2.64816045660458	-1.4336114891297	-1.4336114891297
2.59392648469035	2.66105906661435	-0.952279551438096	-0.952279551438096
2.59392648469035	2.66962305468101	-0.519859141071777	-0.519859141071777
2.59392648469035	2.6785533057522	-0.662624620415102	-0.662624620415102
2.59392648469035	2.68809833521918	-1.94047135105848	-1.94047135105848
2.59392648469035	2.70151599859566	-2.67691930896126	-2.67691930896126
2.59392648469035	2.70905507632019	-1.6054897504946	-1.6054897504946
2.59392648469035	2.71998525917072	-0.905769934727857	-0.905769934727857
2.59392648469035	2.72922572197759	-1.31423036006998	-1.31423036006998
2.59392648469035	2.74114611746511	-1.99912327158114	-1.99912327158114
2.59392648469035	2.74860034865829	-3.17351468899517	-3.17351468899517
2.59392648469035	2.75935933954683	-2.04326626972397	-2.04326626972397
2.59392648469035	2.76773810666567	-2.23191682671279	-2.23191682671279
2.59392648469035	2.77804363128858	-2.31150725481439	-2.31150725481439
2.59392648469035	2.78988206968744	-1.71894293811192	-1.71894293811192
2.59392648469035	2.799643930492	-2.08387768033299	-2.08387768033299
2.59392648469035	2.81102918529108	-3.22448232795199	-3.22448232795199
2.59392648469035	2.81824838163769	-2.94914313057899	-2.94914313057899
2.59392648469035	2.82970215549013	-1.31395235274277	-1.31395235274277
2.59392648469035	2.83930568442423	-1.20717614539893	-1.20717614539893
2.59392648469035	2.84878869777475	-2.40097359334447	-2.40097359334447
2.59392648469035	2.85968028104831	-1.12169934727751	-1.12169934727751
2.59392648469035	2.86885162736121	-1.12942352890042	-1.12942352890042
2.59392648469035	2.88043509744726	-3.05093073334876	-3.05093073334876
2.59392648469035	2.89038702345778	-4.69186427075226	-4.69186427075226
2.59392648469035	2.90067886022027	-3.2770003852109	-3.2770003852109
2.59392648469035	2.90896284590012	-1.93401379699191	-1.93401379699191
2.59392648469035	2.92034801732973	-1.47615485944829	-1.47615485944829
2.59392648469035	2.93067093334228	-2.26726798023157	-2.26726798023157
2.59392648469035	2.93959327602965	-3.38404153566267	-3.38404153566267
2.59392648469035	2.95037368341503	-1.09005780271184	-1.09005780271184
2.59392648469035	2.95806641483584	-1.62014501529063	-1.62014501529063
2.59392648469035	2.96859975692854	-3.49370924473237	-3.49370924473237
2.59392648469035	2.98044547571505	-3.52811655641796	-3.52811655641796
2.59392648469035	2.98772143126024	-2.81185518350998	-2.81185518350998
2.59392648469035	3.00100233344648	-3.65569839005678	-3.65569839005678
2.59392648469035	3.01131809617829	-3.26855452575205	-3.26855452575205
2.59392648469035	3.0197116851039	-1.69814600066087	-1.69814600066087
2.59392648469035	3.03026099403746	-1.01648171762122	-1.01648171762122
2.59392648469035	3.03990760790565	-4.12616208055141	-4.12616208055141
2.59392648469035	3.05150515575847	-2.31551748733193	-2.31551748733193
2.59392648469035	3.05873576034268	-2.01091057641327	-2.01091057641327
2.59392648469035	3.06770301370292	-2.28210546708954	-2.28210546708954
2.59392648469035	3.07940591707879	-3.90452636596603	-3.90452636596603
2.59392648469035	3.09019597907842	-5.26429088280923	-5.26429088280923
2.59392648469035	3.09792004790723	-4.12930488492646	-4.12930488492646
2.59392648469035	3.110542189974	-1.39867139567457	-1.39867139567457
2.59392648469035	3.120908844404	-1.49379125515242	-1.49379125515242
2.59392648469035	3.12994958701076	-2.59060488764953	-2.59060488764953
2.59392648469035	3.13849390498568	-2.08046189207062	-2.08046189207062
2.59392648469035	3.1501869446091	-1.47461839780931	-1.47461839780931
2.59392648469035	3.16148064832368	-4.12165752165708	-4.12165752165708
2.59392648469035	3.17011103507498	-5.36258139579098	-5.36258139579098
2.59392648469035	3.17872314084609	-4.13360003869337	-4.13360003869337
2.59392648469035	3.18943427854929	-2.48856900601697	-2.48856900601697
2.59392648469035	3.20007270850667	-1.8862843563723	-1.8862843563723
2.59392648469035	3.21135729173775	-2.361187738833	-2.361187738833
2.59392648469035	3.21774495156264	-3.90341203613974	-3.90341203613974
2.59392648469035	3.22815211213431	-0.856032603085453	-0.856032603085453
2.59392648469035	3.23966270340771	-1.64614690297833	-1.64614690297833
2.59392648469035	3.2482633739793	-3.32405514811637	-3.32405514811637
2.59392648469035	3.26005447385254	-4.90849555411575	-4.90849555411575
2.59392648469035	3.2678375073655	-3.82138293622063	-3.82138293622063
2.59392648469035	3.27942502767294	-3.22026286128192	-3.22026286128192
2.59392648469035	3.28991400376944	-3.37173338425816	-3.37173338425816
2.59392648469035	3.29843413820363	-2.03571450717374	-2.03571450717374
2.59392648469035	3.30795598122601	-1.28952347873167	-1.28952347873167
2.59392648469035	3.32042353399918	-2.39478426547993	-2.39478426547993
2.59392648469035	3.32988808113066	-2.78950774826438	-2.78950774826438
2.59392648469035	3.34167171731797	-3.05177407382371	-3.05177407382371
2.59392648469035	3.34945522358469	-3.15705465375697	-3.15705465375697
2.59392648469035	3.3585212125853	-3.39079155773834	-3.39079155773834
2.59392648469035	3.36825225656232	-3.54775664945976	-3.54775664945976
2.59392648469035	3.37957340924158	-3.03545511122422	-3.03545511122422
2.59392648469035	3.388124757051	-2.55637753459541	-2.55637753459541
2.59392648469035	3.40006631133684	-0.890879057288771	-0.890879057288771
2.59392648469035	3.41031819784028	-1.61211120012655	-1.61211120012655
2.59392648469035	3.42124566193826	-3.11266585268834	-3.11266585268834
2.59392648469035	3.4282329791085	-3.84730651311861	-3.84730651311861
2.59392648469035	3.44003838428732	-3.22535467381408	-3.22535467381408
2.59392648469035	3.44978874723266	-4.16060693318747	-4.16060693318747
2.59392648469035	3.45844418684046	-4.27392706101506	-4.27392706101506
2.59392648469035	3.46995108331354	-2.62112614840589	-2.62112614840589
2.59392648469035	3.47930561178105	-1.80121109266366	-1.80121109266366
2.59392648469035	3.49068855748336	-1.35507682742087	-1.35507682742087
2.59392648469035	3.49945620723886	-3.11123304141756	-3.11123304141756
2.59392648469035	3.5102617296568	-1.89884646781366	-1.89884646781366
2.59392648469035	3.51971176077836	-2.29381548366837	-2.29381548366837
2.59392648469035	3.5297	-3.12367148476773	-3.12367148476773
2.60289794691669	2.5297	-1.40652581320921	-1.40652581320921
2.60289794691669	2.53930844129776	-0.978310411013069	-0.978310411013069
2.60289794691669	2.54779497192057	-0.383404098496555	-0.383404098496555
2.60289794691669	2.56041424082838	-0.134639245068854	-0.134639245068854
2.60289794691669	2.5688564932808	-0.556135983247941	-0.556135983247941
2.60289794691669	2.57878084645278	-0.602780237371348	-0.602780237371348
2.60289794691669	2.58790006453133	-0.398343047693686	-0.398343047693686
2.60289794691669	2.60044868121584	-0.863130190369418	-0.863130190369418
2.60289794691669	2.61142301668084	-1.77717095844423	-1.77717095844423
2.60289794691669	2.61891655477138	-2.01622649027826	-2.01622649027826
2.60289794691669	2.62821579381689	-1.32518059123828	-1.32518059123828
2.60289794691669	2.63990831305281	-0.404707919867349	-0.404707919867349
2.60289794691669	2.64816045660458	-0.992076330622069	-0.992076330622069
2.60289794691669	2.66105906661435	-0.599525103758879	-0.599525103758879
2.60289794691669	2.66962305468101	-0.25531773378907	-0.25531773378907
2.60289794691669	2.6785533057522	-1.14834030928017	-1.14834030928017
2.60289794691669	2.68809833521918	-2.013281516159	-2.013281516159
2.60289794691669	2.70151599859566	-1.70456251514952	-1.70456251514952
2.60289794691669	2.70905507632019	-1.41428492671224	-1.41428492671224
2.60289794691669	2.71998525917072	-1.59914554735144	-1.59914554735144
2.60289794691669	2.72922572197759	-2.04823155435895	-2.04823155435895
2.60289794691669	2.74114611746511	-2.15390158130782	-2.15390158130782
2.60289794691669	2.74860034865829	-2.46345398338025	-2.46345398338025
2.60289794691669	2.75935933954683	-2.41945190923877	-2.41945190923877
2.60289794691669	2.76773810666567	-1.60882722651877	-1.60882722651877
2.60289794691669	2.77804363128858	-1.43791098576855	-1.43791098576855
2.60289794691669	2.78988206968744	-1.27066103285057	-1.27066103285057
2.60289794691669	2.799643930492	-2.81630796681418	-2.81630796681418
2.60289794691669	2.81102918529108	-3.89239247332597	-3.89239247332597
2.60289794691669	2.81824838163769	-2.77621725897609	-2.77621725897609
2.60289794691669	2.82970215549013	-1.20007911228902	-1.20007911228902
2.60289794691669	2.83930568442423	-1.03058586087661	-1.03058586087661
2.60289794691669	2.84878869777475	-1.92575412990323	-1.92575412990323
2.60289794691669	2.85968028104831	-1.746500122638	-1.746500122638
2.60289794691669	2.86885162736121	-0.978856115042731	-0.978856115042731
2.60289794691669	2.88043509744726	-2.46120813217732	-2.46120813217732
2.60289794691669	2.89038702345778	-3.98091279300576	-3.98091279300576
2.60289794691669	2.90067886022027	-3.05919664409043	-3.05919664409043
2.60289794691669	2.90896284590012	-2.35332257911864	-2.35332257911864
2.60289794691669	2.92034801732973	-3.05970810590622	-3.05970810590622
2.60289794691669	2.93067093334228	-2.8534470700701	-2.8534470700701
2.60289794691669	2.93959327602965	-1.71477466542194	-1.71477466542194
2.60289794691669	2.95037368341503	-3.28228925416738	-3.28228925416738
2.60289794691669	2.95806641483584	-3.85238527400406	-3.85238527400406
2.60289794691669	2.96859975692854	-2.43943263411876	-2.43943263411876
2.60289794691669	2.98044547571505	-2.03332982637437	-2.03332982637437
2.60289794691669	2.98772143126024	-2.3470546062149	-2.3470546062149
2.60289794691669	3.00100233344648	-4.79418381734786	-4.79418381734786
2.60289794691669	3.01131809617829	-4.81729086848571	-4.81729086848571
2.60289794691669	3.0197116851039	-2.52733216401049	-2.52733216401049
2.60289794691669	3.03026099403746	-0.942961557318995	-0.942961557318995
2.60289794691669	3.03990760790565	-1.26292535535578	-1.26292535535578
2.60289794691669	3.05150515575847	-1.67573111381608	-1.67573111381608
2.60289794691669	3.05873576034268	-1.04917833316557	-1.04917833316557
2.60289794691669	3.06770301370292	-1.47982872524767	-1.47982872524767
2.60289794691669	3.07940591707879	-4.25606716826775	-4.25606716826775
2.60289794691669	3.09019597907842	-6.03141364791713	-6.03141364791713
2.60289794691669	3.09792004790723	-4.18144000306762	-4.18144000306762
2.60289794691669	3.110542189974	-2.0046500328599	-2.0046500328599
2.60289794691669	3.120908844404	-2.11400644329353	-2.11400644329353
2.60289794691669	3.12994958701076	-2.37065341174571	-2.37065341174571
2.60289794691669	3.13849390498568	-4.47581351782964	-4.47581351782964
2.60289794691669	3.1501869446091	-0.838654121687512	-0.838654121687512
2.60289794691669	3.16148064832368	-3.10692212627924	-3.10692212627924
2.60289794691669	3.17011103507498	-4.75568148853421	-4.75568148853421
2.60289794691669	3.17872314084609	-4.0133181478256	-4.0133181478256
2.60289794691669	3.18943427854929	-3.03128675311149	-3.03128675311149
2.60289794691669	3.20007270850667	-3.53079560497434	-3.53079560497434
2.60289794691669	3.21135729173775	-3.17793950892337	-3.17793950892337
2.60289794691669	3.21774495156264	-2.21152345206548	-2.21152345206548
2.60289794691669	3.22815211213431	-4.13569174411919	-4.13569174411919
2.60289794691669	3.23966270340771	-1.34686338692347	-1.34686338692347
2.60289794691669	3.2482633739793	-2.83035476848875	-2.83035476848875
2.60289794691669	3.26005447385254	-3.57960908251869	-3.57960908251869
2.60289794691669	3.2678375073655	-3.03195169457246	-3.03195169457246
2.60289794691669	3.27942502767294	-3.97970542816097	-3.97970542816097
2.60289794691669	3.28991400376944	-5.05310439916576	-5.05310439916576
2.60289794691669	3.29843413820363	-2.88218636790566	-2.88218636790566
2.60289794691669	3.30795598122601	-1.07802420397934	-1.07802420397934
2.60289794691669	3.32042353399918	-1.49435990199072	-1.49435990199072
2.60289794691669	3.32988808113066	-2.1395394809453	-2.1395394809453
2.60289794691669	3.34167171731797	-2.30015720209428	-2.30015720209428
2.60289794691669	3.34945522358469	-2.21833359256436	-2.21833359256436
2.60289794691669	3.3585212125853	-2.99514221351404	-2.99514221351404
2.60289794691669	3.36825225656232	-4.88697796911248	-4.88697796911248
2.60289794691669	3.37957340924158	-4.81120572594011	-4.81120572594011
2.60289794691669	3.388124757051	-2.51455950673875	-2.51455950673875
2.60289794691669	3.40006631133684	-1.48029574478596	-1.48029574478596
2.60289794691669	3.41031819784028	-2.92936299252921	-2.92936299252921
2.60289794691669	3.42124566193826	-3.16506623693965	-3.16506623693965
2.60289794691669	3.4282329791085	-3.47651390231243	-3.47651390231243
2.60289794691669	3.44003838428732	-2.31077045139125	-2.31077045139125
2.60289794691669	3.44978874723266	-3.94827484399178	-3.94827484399178
2.60289794691669	3.45844418684046	-5.65512228879442	-5.65512228879442
2.60289794691669	3.46995108331354	-3.28024695608212	-3.28024695608212
2.60289794691669	3.47930561178105	-2.00317970917297	-2.00317970917297
2.60289794691669	3.49068855748336	-2.01291547523505	-2.01291547523505
2.60289794691669	3.49945620723886	-2.20780521287946	-2.20780521287946
2.60289794691669	3.5102617296568	-1.89401033540611	-1.89401033540611
2.60289794691669	3.51971176077836	-1.64774958377853	-1.64774958377853
2.60289794691669	3.5297	-2.29194746112216	-2.29194746112216
2.61430935874304	2.5297	-0.765625738007429	-0.765625738007429
2.61430935874304	2.53930844129776	-0.830050473401059	-0.830050473401059
2.61430935874304	2.54779497192057	-0.827374032497801	-0.827374032497801
2.61430935874304	2.56041424082838	-0.570087574689751	-0.570087574689751
2.61430935874304	2.5688564932808	-0.741513443862118	-0.741513443862118
2.61430935874304	2.57878084645278	-1.08792288112068	-1.08792288112068
2.61430935874304	2.58790006453133	-0.48049883351257	-0.48049883351257
2.61430935874304	2.60044868121584	-0.954351528520533	-0.954351528520533
2.61430935874304	2.61142301668084	-1.46545229390165	-1.46545229390165
2.61430935874304	2.61891655477138	-1.48759930662834	-1.48759930662834
2.61430935874304	2.62821579381689	-1.26103656491006	-1.26103656491006
2.61430935874304	2.63990831305281	-1.57780786676341	-1.57780786676341
2.61430935874304	2.64816045660458	-1.32210604221359	-1.32210604221359
2.61430935874304	2.66105906661435	-0.645717988275521	-0.645717988275521
2.61430935874304	2.66962305468101	-0.388311461696446	-0.388311461696446
2.61430935874304	2.6785533057522	-1.24039556587582	-1.24039556587582
2.61430935874304	2.68809833521918	-1.35483147763586	-1.35483147763586
2.61430935874304	2.70151599859566	-1.123519419643	-1.123519419643
2.61430935874304	2.70905507632019	-1.51895367061371	-1.51895367061371
2.61430935874304	2.71998525917072	-2.15777789920514	-2.15777789920514
2.61430935874304	2.72922572197759	-2.32111875215958	-2.32111875215958
2.61430935874304	2.74114611746511	-1.86086631696747	-1.86086631696747
2.61430935874304	2.74860034865829	-1.31895020892244	-1.31895020892244
2.61430935874304	2.75935933954683	-1.49716876510166	-1.49716876510166
2.61430935874304	2.76773810666567	-1.64751880649879	-1.64751880649879
2.61430935874304	2.77804363128858	-1.06265305442685	-1.06265305442685
2.61430935874304	2.78988206968744	-2.2668860125882	-2.2668860125882
2.61430935874304	2.799643930492	-2.32982189973984	-2.32982189973984
2.61430935874304	2.81102918529108	-2.49545375460042	-2.49545375460042
2.61430935874304	2.81824838163769	-2.50529787065125	-2.50529787065125
2.61430935874304	2.82970215549013	-2.33577636315852	-2.33577636315852
2.61430935874304	2.83930568442423	-2.17440327136262	-2.17440327136262
2.61430935874304	2.84878869777475	-2.35234387018318	-2.35234387018318
2.61430935874304	2.85968028104831	-3.48404537935363	-3.48404537935363
2.61430935874304	2.86885162736121	-1.02126923874005	-1.02126923874005
2.61430935874304	2.88043509744726	-1.28293094821987	-1.28293094821987
2.61430935874304	2.89038702345778	-2.15813857703722	-2.15813857703722
2.61430935874304	2.90067886022027	-2.1754293239195	-2.1754293239195
2.61430935874304	2.90896284590012	-3.00554709824468	-3.00554709824468
2.61430935874304	2.92034801732973	-4.176441640218	-4.176441640218
2.61430935874304	2.93067093334228	-3.04754905912375	-3.04754905912375
2.61430935874304	2.93959327602965	-1.7835212681286	-1.7835212681286
2.61430935874304	2.95037368341503	-1.19519594747135	-1.19519594747135
2.61430935874304	2.95806641483584	-2.02611223242826	-2.02611223242826
2.61430935874304	2.96859975692854	-2.37572992244947	-2.37572992244947
2.61430935874304	2.98044547571505	-1.1625554730328	-1.1625554730328
2.61430935874304	2.98772143126024	-1.68179252492092	-1.68179252492092
2.61430935874304	3.00100233344648	-3.96273896922042	-3.96273896922042
2.61430935874304	3.01131809617829	-4.8182981633235	-4.8182981633235
2.61430935874304	3.0197116851039	-3.31806789615132	-3.31806789615132
2.61430935874304	3.03026099403746	-2.47080343903838	-2.47080343903838
2.61430935874304	3.03990760790565	-2.50505671805053	-2.50505671805053
2.61430935874304	3.05150515575847	-1.15828556550719	-1.15828556550719
2.61430935874304	3.05873576034268	-0.922293835117557	-0.922293835117557
2.61430935874304	3.06770301370292	-5.03255790291007	-5.03255790291007
2.61430935874304	3.07940591707879	-3.31038447982615	-3.31038447982615
2.61430935874304	3.09019597907842	-3.48292832197603	-3.48292832197603
2.61430935874304	3.09792004790723	-3.39994220232768	-3.39994220232768
2.61430935874304	3.110542189974	-3.36947329409088	-3.36947329409088
2.61430935874304	3.120908844404	-3.59056886509836	-3.59056886509836
2.61430935874304	3.12994958701076	-3.39599628381245	-3.39599628381245
2.61430935874304	3.13849390498568	-2.94369935803257	-2.94369935803257
2.61430935874304	3.1501869446091	-0.686418717096672	-0.686418717096672
2.61430935874304	3.16148064832368	-1.73267818465126	-1.73267818465126
2.61430935874304	3.17011103507498	-2.91220965399833	-2.91220965399833
2.61430935874304	3.17872314084609	-2.66330199618289	-2.66330199618289
2.61430935874304	3.18943427854929	-3.34202354550837	-3.34202354550837
2.61430935874304	3.20007270850667	-5.65087028008713	-5.65087028008713
2.61430935874304	3.21135729173775	-4.07936997819019	-4.07936997819019
2.61430935874304	3.21774495156264	-2.49377948738589	-2.49377948738589
2.61430935874304	3.22815211213431	-1.05299393024137	-1.05299393024137
2.61430935874304	3.23966270340771	-1.79116253888282	-1.79116253888282
2.61430935874304	3.2482633739793	-2.2818483344887	-2.2818483344887
2.61430935874304	3.26005447385254	-1.54688792549899	-1.54688792549899
2.61430935874304	3.2678375073655	-1.87347216092451	-1.87347216092451
2.61430935874304	3.27942502767294	-3.67462298458474	-3.67462298458474
2.61430935874304	3.28991400376944	-5.99476190016009	-5.99476190016009
2.61430935874304	3.29843413820363	-4.43024016368145	-4.43024016368145
2.61430935874304	3.30795598122601	-2.04356448799206	-2.04356448799206
2.61430935874304	3.32042353399918	-3.0414327836678	-3.0414327836678
2.61430935874304	3.32988808113066	-2.82635975920687	-2.82635975920687
2.61430935874304	3.34167171731797	-4.38611896841149	-4.38611896841149
2.61430935874304	3.34945522358469	-1.24160361981313	-1.24160361981313
2.61430935874304	3.3585212125853	-2.31009815348443	-2.31009815348443
2.61430935874304	3.36825225656232	-4.93670320647146	-4.93670320647146
2.61430935874304	3.37957340924158	-4.99942290701659	-4.99942290701659
2.61430935874304	3.388124757051	-3.19631308150429	-3.19631308150429
2.61430935874304	3.40006631133684	-2.05898716070629	-2.05898716070629
2.61430935874304	3.41031819784028	-2.29654399509053	-2.29654399509053
2.61430935874304	3.42124566193826	-3.52457262363453	-3.52457262363453
2.61430935874304	3.4282329791085	-2.36527281558438	-2.36527281558438
2.61430935874304	3.44003838428732	-1.53075288287278	-1.53075288287278
2.61430935874304	3.44978874723266	-2.79015485151029	-2.79015485151029
2.61430935874304	3.45844418684046	-5.13403526268252	-5.13403526268252
2.61430935874304	3.46995108331354	-4.02870913048906	-4.02870913048906
2.61430935874304	3.47930561178105	-2.78112382018708	-2.78112382018708
2.61430935874304	3.49068855748336	-3.80740621460069	-3.80740621460069
2.61430935874304	3.49945620723886	-3.32754665729328	-3.32754665729328
2.61430935874304	3.5102617296568	-1.75885592900482	-1.75885592900482
2.61430935874304	3.51971176077836	-4.90737008842814	-4.90737008842814
2.61430935874304	3.5297	-1.47971182001015	-1.47971182001015
2.62448409918264	2.5297	-0.396449799986954	-0.396449799986954
2.62448409918264	2.53930844129776	-1.03734889074786	-1.03734889074786
2.62448409918264	2.54779497192057	-1.4461954681488	-1.4461954681488
2.62448409918264	2.56041424082838	-1.09415131613093	-1.09415131613093
2.62448409918264	2.5688564932808	-0.886197983486682	-0.886197983486682
2.62448409918264	2.57878084645278	-1.57657460100387	-1.57657460100387
2.62448409918264	2.58790006453133	-0.85776271903336	-0.85776271903336
2.62448409918264	2.60044868121584	-1.07221272098423	-1.07221272098423
2.62448409918264	2.61142301668084	-1.1628807944611	-1.1628807944611
2.62448409918264	2.61891655477138	-0.879121262279568	-0.879121262279568
2.62448409918264	2.62821579381689	-1.68640243714344	-1.68640243714344
2.62448409918264	2.63990831305281	-0.964714831766798	-0.964714831766798
2.62448409918264	2.64816045660458	-1.14439685338539	-1.14439685338539
2.62448409918264	2.66105906661435	-1.31846898353797	-1.31846898353797
2.62448409918264	2.66962305468101	-1.08410867290127	-1.08410867290127
2.62448409918264	2.6785533057522	-1.39856674869554	-1.39856674869554
2.62448409918264	2.68809833521918	-2.29939003426171	-2.29939003426171
2.62448409918264	2.70151599859566	-1.22354460728815	-1.22354460728815
2.62448409918264	2.70905507632019	-1.47782352847491	-1.47782352847491
2.62448409918264	2.71998525917072	-1.86640370896714	-1.86640370896714
2.62448409918264	2.72922572197759	-1.69308443556321	-1.69308443556321
2.62448409918264	2.74114611746511	-1.85225841152504	-1.85225841152504
2.62448409918264	2.74860034865829	-2.30611718041422	-2.30611718041422
2.62448409918264	2.75935933954683	-1.30719563006107	-1.30719563006107
2.62448409918264	2.76773810666567	-1.19512714617844	-1.19512714617844
2.62448409918264	2.77804363128858	-0.794098670993833	-0.794098670993833
2.62448409918264	2.78988206968744	-1.94180560533528	-1.94180560533528
2.62448409918264	2.799643930492	-2.15632788276025	-2.15632788276025
2.62448409918264	2.81102918529108	-1.98669249667756	-1.98669249667756
2.62448409918264	2.81824838163769	-2.54774472400436	-2.54774472400436
2.62448409918264	2.82970215549013	-3.13269556038028	-3.13269556038028
2.62448409918264	2.83930568442423	-2.68661284215943	-2.68661284215943
2.62448409918264	2.84878869777475	-2.11327521334618	-2.11327521334618
2.62448409918264	2.85968028104831	-2.22203851547886	-2.22203851547886
2.62448409918264	2.86885162736121	-1.8214402316222	-1.8214402316222
2.62448409918264	2.88043509744726	-3.34128936193775	-3.34128936193775
2.62448409918264	2.89038702345778	-3.2200427169866	-3.2200427169866
2.62448409918264	2.90067886022027	-2.27669360682398	-2.27669360682398
2.62448409918264	2.90896284590012	-2.37175964849098	-2.37175964849098
2.62448409918264	2.92034801732973	-2.92527466443897	-2.92527466443897
2.62448409918264	2.93067093334228	-3.4992359926573	-3.4992359926573
2.62448409918264	2.93959327602965	-3.24383617361309	-3.24383617361309
2.62448409918264	2.95037368341503	-2.37894901093216	-2.37894901093216
2.62448409918264	2.95806641483584	-2.3335292716576	-2.3335292716576
2.62448409918264	2.96859975692854	-3.64794941980341	-3.64794941980341
2.62448409918264	2.98044547571505	-1.02812770054248	-1.02812770054248
2.62448409918264	2.98772143126024	-1.14149007416938	-1.14149007416938
2.62448409918264	3.00100233344648	-2.24991284484742	-2.24991284484742
2.62448409918264	3.01131809617829	-3.19548573648132	-3.19548573648132
2.62448409918264	3.0197116851039	-3.9318632330361	-3.9318632330361
2.62448409918264	3.03026099403746	-3.4541677011938	-3.4541677011938
2.62448409918264	3.03990760790565	-2.87366145386801	-2.87366145386801
2.62448409918264	3.05150515575847	-1.73263718018035	-1.73263718018035
2.62448409918264	3.05873576034268	-1.1604146483682	-1.1604146483682
2.62448409918264	3.06770301370292	-1.88142726432841	-1.88142726432841
2.62448409918264	3.07940591707879	-3.32566541179909	-3.32566541179909
2.62448409918264	3.09019597907842	-2.19340250155005	-2.19340250155005
2.62448409918264	3.09792004790723	-2.69545404882439	-2.69545404882439
2.62448409918264	3.110542189974	-3.74161517334829	-3.74161517334829
2.62448409918264	3.120908844404	-3.89587874148867	-3.89587874148867
2.62448409918264	3.12994958701076	-3.557777928321	-3.557777928321
2.62448409918264	3.13849390498568	-2.62958139360808	-2.62958139360808
2.62448409918264	3.1501869446091	-3.89925451869959	-3.89925451869959
2.62448409918264	3.16148064832368	-3.97912430458086	-3.97912430458086
2.62448409918264	3.17011103507498	-3.86561723661777	-3.86561723661777
2.62448409918264	3.17872314084609	-2.04867160803946	-2.04867160803946
2.62448409918264	3.18943427854929	-2.93981996482285	-2.93981996482285
2.62448409918264	3.20007270850667	-4.15688409373104	-4.15688409373104
2.62448409918264	3.21135729173775	-4.31851799161677	-4.31851799161677
2.62448409918264	3.21774495156264	-3.66816866871255	-3.66816866871255
2.62448409918264	3.22815211213431	-2.35912402197312	-2.35912402197312
2.62448409918264	3.23966270340771	-1.93527091824615	-1.93527091824615
2.62448409918264	3.2482633739793	-3.72076093587384	-3.72076093587384
2.62448409918264	3.26005447385254	-0.951345104816312	-0.951345104816312
2.62448409918264	3.2678375073655	-1.29722596088379	-1.29722596088379
2.62448409918264	3.27942502767294	-2.60684852114838	-2.60684852114838
2.62448409918264	3.28991400376944	-4.20375452335395	-4.20375452335395
2.62448409918264	3.29843413820363	-4.54807190350516	-4.54807190350516
2.62448409918264	3.30795598122601	-3.37824035995538	-3.37824035995538
2.62448409918264	3.32042353399918	-3.59576444157733	-3.59576444157733
2.62448409918264	3.32988808113066	-2.61619287659261	-2.61619287659261
2.62448409918264	3.34167171731797	-1.22950934953241	-1.22950934953241
2.62448409918264	3.34945522358469	-0.800631596837832	-0.800631596837832
2.62448409918264	3.3585212125853	-2.99286949605323	-2.99286949605323
2.62448409918264	3.36825225656232	-2.92716249882545	-2.92716249882545
2.62448409918264	3.37957340924158	-3.61132872049416	-3.61132872049416
2.62448409918264	3.388124757051	-3.60605113164922	-3.60605113164922
2.62448409918264	3.40006631133684	-3.09667104811507	-3.09667104811507
2.62448409918264	3.41031819784028	-2.74083193793444	-2.74083193793444
2.62448409918264	3.42124566193826	-2.45761541211937	-2.45761541211937
2.62448409918264	3.4282329791085	-2.27658443006817	-2.27658443006817
2.62448409918264	3.44003838428732	-2.00219473389768	-2.00219473389768
2.62448409918264	3.44978874723266	-2.40649936585231	-2.40649936585231
2.62448409918264	3.45844418684046	-3.56692510379179	-3.56692510379179
2.62448409918264	3.46995108331354	-3.86253100619405	-3.86253100619405
2.62448409918264	3.47930561178105	-3.30318299193078	-3.30318299193078
2.62448409918264	3.49068855748336	-4.59144194533945	-4.59144194533945
2.62448409918264	3.49945620723886	-3.72911190554953	-3.72911190554953
2.62448409918264	3.5102617296568	-1.93403705585865	-1.93403705585865
2.62448409918264	3.51971176077836	-1.15854434695564	-1.15854434695564
2.62448409918264	3.5297	-1.4639902715719	-1.4639902715719
2.63183273789568	2.5297	-0.523972794246447	-0.523972794246447
2.63183273789568	2.53930844129776	-1.23776167904902	-1.23776167904902
2.63183273789568	2.54779497192057	-1.81165076061774	-1.81165076061774
2.63183273789568	2.56041424082838	-1.32729494534493	-1.32729494534493
2.63183273789568	2.5688564932808	-0.786384937720129	-0.786384937720129
2.63183273789568	2.57878084645278	-1.2431789120198	-1.2431789120198
2.63183273789568	2.58790006453133	-1.10205888701228	-1.10205888701228
2.63183273789568	2.60044868121584	-1.52679337878692	-1.52679337878692
2.63183273789568	2.61142301668084	-1.53703284722832	-1.53703284722832
2.63183273789568	2.61891655477138	-0.919558980415502	-0.919558980415502
2.63183273789568	2.62821579381689	-0.927565641436672	-0.927565641436672
2.63183273789568	2.63990831305281	-0.577089079896268	-0.577089079896268
2.63183273789568	2.64816045660458	-1.25530733761059	-1.25530733761059
2.63183273789568	2.66105906661435	-2.0517931368766	-2.0517931368766
2.63183273789568	2.66962305468101	-1.7600122878963	-1.7600122878963
2.63183273789568	2.6785533057522	-1.61687025882111	-1.61687025882111
2.63183273789568	2.68809833521918	-2.59968525378764	-2.59968525378764
2.63183273789568	2.70151599859566	-1.33136493572476	-1.33136493572476
2.63183273789568	2.70905507632019	-1.32522461984462	-1.32522461984462
2.63183273789568	2.71998525917072	-1.49334327990169	-1.49334327990169
2.63183273789568	2.72922572197759	-1.12465410459004	-1.12465410459004
2.63183273789568	2.74114611746511	-2.58838977622338	-2.58838977622338
2.63183273789568	2.74860034865829	-1.83523423952425	-1.83523423952425
2.63183273789568	2.75935933954683	-1.25391289246454	-1.25391289246454
2.63183273789568	2.76773810666567	-1.53679059908882	-1.53679059908882
2.63183273789568	2.77804363128858	-1.37133986091266	-1.37133986091266
2.63183273789568	2.78988206968744	-2.08601081527144	-2.08601081527144
2.63183273789568	2.799643930492	-3.26563168519942	-3.26563168519942
2.63183273789568	2.81102918529108	-2.10117673906888	-2.10117673906888
2.63183273789568	2.81824838163769	-2.43925044654145	-2.43925044654145
2.63183273789568	2.82970215549013	-3.00186256152443	-3.00186256152443
2.63183273789568	2.83930568442423	-2.38749190186667	-2.38749190186667
2.63183273789568	2.84878869777475	-1.68508002133069	-1.68508002133069
2.63183273789568	2.85968028104831	-2.33943659201555	-2.33943659201555
2.63183273789568	2.86885162736121	-1.53179083346095	-1.53179083346095
2.63183273789568	2.88043509744726	-2.38350847773734	-2.38350847773734
2.63183273789568	2.89038702345778	-1.59670676621852	-1.59670676621852
2.63183273789568	2.90067886022027	-1.95467896099308	-1.95467896099308
2.63183273789568	2.90896284590012	-2.28731155314927	-2.28731155314927
2.63183273789568	2.92034801732973	-2.49072753493584	-2.49072753493584
2.63183273789568	2.93067093334228	-3.89453231880742	-3.89453231880742
2.63183273789568	2.93959327602965	-4.43964230812583	-4.43964230812583
2.63183273789568	2.95037368341503	-3.2507828627248	-3.2507828627248
2.63183273789568	2.95806641483584	-2.47961214328609	-2.47961214328609
2.63183273789568	2.96859975692854	-3.03245199338068	-3.03245199338068
2.63183273789568	2.98044547571505	-1.13766488152004	-1.13766488152004
2.63183273789568	2.98772143126024	-1.39780233641443	-1.39780233641443
2.63183273789568	3.00100233344648	-1.99517897738076	-1.99517897738076
2.63183273789568	3.01131809617829	-2.07930458608143	-2.07930458608143
2.63183273789568	3.0197116851039	-3.68123865632026	-3.68123865632026
2.63183273789568	3.03026099403746	-2.72706929247892	-2.72706929247892
2.63183273789568	3.03990760790565	-3.10066109187147	-3.10066109187147
2.63183273789568	3.05150515575847	-2.81593953911124	-2.81593953911124
2.63183273789568	3.05873576034268	-2.15214261687504	-2.15214261687504
2.63183273789568	3.06770301370292	-2.12240547607126	-2.12240547607126
2.63183273789568	3.07940591707879	-4.68096937149056	-4.68096937149056
2.63183273789568	3.09019597907842	-2.02545246613874	-2.02545246613874
2.63183273789568	3.09792004790723	-2.2064040322955	-2.2064040322955
2.63183273789568	3.110542189974	-3.20755854112849	-3.20755854112849
2.63183273789568	3.120908844404	-3.16532853043435	-3.16532853043435
2.63183273789568	3.12994958701076	-3.1592939107	-3.1592939107
2.63183273789568	3.13849390498568	-3.67289352369249	-3.67289352369249
2.63183273789568	3.1501869446091	-2.53838086359036	-2.53838086359036
2.63183273789568	3.16148064832368	-2.8814055679353	-2.8814055679353
2.63183273789568	3.17011103507498	-2.08821103963811	-2.08821103963811
2.63183273789568	3.17872314084609	-1.25977747520568	-1.25977747520568
2.63183273789568	3.18943427854929	-2.96514536747486	-2.96514536747486
2.63183273789568	3.20007270850667	-2.94886633283579	-2.94886633283579
2.63183273789568	3.21135729173775	-4.29055069930456	-4.29055069930456
2.63183273789568	3.21774495156264	-4.58707625926326	-4.58707625926326
2.63183273789568	3.22815211213431	-3.55734975705639	-3.55734975705639
2.63183273789568	3.23966270340771	-2.33637986398475	-2.33637986398475
2.63183273789568	3.2482633739793	-3.1135301732586	-3.1135301732586
2.63183273789568	3.26005447385254	-1.09833161945164	-1.09833161945164
2.63183273789568	3.2678375073655	-1.44254364363394	-1.44254364363394
2.63183273789568	3.27942502767294	-2.40112712812657	-2.40112712812657
2.63183273789568	3.28991400376944	-2.89992109144248	-2.89992109144248
2.63183273789568	3.29843413820363	-3.80411180817464	-3.80411180817464
2.63183273789568	3.30795598122601	-3.73664998270846	-3.73664998270846
2.63183273789568	3.32042353399918	-3.42383530770724	-3.42383530770724
2.63183273789568	3.32988808113066	-2.95817737986835	-2.95817737986835
2.63183273789568	3.34167171731797	-1.56996414995695	-1.56996414995695
2.63183273789568	3.34945522358469	-1.04366189983756	-1.04366189983756
2.63183273789568	3.3585212125853	-3.91393581268949	-3.91393581268949
2.63183273789568	3.36825225656232	-2.22029558313591	-2.22029558313591
2.63183273789568	3.37957340924158	-2.75276739766912	-2.75276739766912
2.63183273789568	3.388124757051	-3.55596033031679	-3.55596033031679
2.63183273789568	3.40006631133684	-3.57210186928739	-3.57210186928739
2.63183273789568	3.41031819784028	-2.8937834656503	-2.8937834656503
2.63183273789568	3.42124566193826	-2.44900646203712	-2.44900646203712
2.63183273789568	3.4282329791085	-3.44907681570646	-3.44907681570646
2.63183273789568	3.44003838428732	-3.2439700418139	-3.2439700418139
2.63183273789568	3.44978874723266	-3.31977732684675	-3.31977732684675
2.63183273789568	3.45844418684046	-3.31331136554729	-3.31331136554729
2.63183273789568	3.46995108331354	-3.55698007555111	-3.55698007555111
2.63183273789568	3.47930561178105	-2.98827755851539	-2.98827755851539
2.63183273789568	3.49068855748336	-3.89375254130954	-3.89375254130954
2.63183273789568	3.49945620723886	-3.82369764091186	-3.82369764091186
2.63183273789568	3.5102617296568	-2.58293486842803	-2.58293486842803
2.63183273789568	3.51971176077836	-1.46992932066831	-1.46992932066831
2.63183273789568	3.5297	-1.29893950926765	-1.29893950926765
2.64495380775054	2.5297	-1.00979618328068	-1.00979618328068
2.64495380775054	2.53930844129776	-1.27154655123098	-1.27154655123098
2.64495380775054	2.54779497192057	-1.80872601499766	-1.80872601499766
2.64495380775054	2.56041424082838	-1.27095530146937	-1.27095530146937
2.64495380775054	2.5688564932808	-0.461818197115292	-0.461818197115292
2.64495380775054	2.57878084645278	-0.119861012077422	-0.119861012077422
2.64495380775054	2.58790006453133	-0.896348270811586	-0.896348270811586
2.64495380775054	2.60044868121584	-1.96494397251757	-1.96494397251757
2.64495380775054	2.61142301668084	-1.9366252720655	-1.9366252720655
2.64495380775054	2.61891655477138	-1.33365431341969	-1.33365431341969
2.64495380775054	2.62821579381689	-1.56847932461164	-1.56847932461164
2.64495380775054	2.63990831305281	-0.891706903947352	-0.891706903947352
2.64495380775054	2.64816045660458	-1.63570470997144	-1.63570470997144
2.64495380775054	2.66105906661435	-2.97909687972469	-2.97909687972469
2.64495380775054	2.66962305468101	-2.50033202671722	-2.50033202671722
2.64495380775054	2.6785533057522	-1.48079272286839	-1.48079272286839
2.64495380775054	2.68809833521918	-1.29681463309947	-1.29681463309947
2.64495380775054	2.70151599859566	-1.40092840025505	-1.40092840025505
2.64495380775054	2.70905507632019	-1.67957008522899	-1.67957008522899
2.64495380775054	2.71998525917072	-2.30990829532891	-2.30990829532891
2.64495380775054	2.72922572197759	-1.47012668773942	-1.47012668773942
2.64495380775054	2.74114611746511	-0.815070086374249	-0.815070086374249
2.64495380775054	2.74860034865829	-0.625385683524371	-0.625385683524371
2.64495380775054	2.75935933954683	-1.70317290983451	-1.70317290983451
2.64495380775054	2.76773810666567	-2.87445113561853	-2.87445113561853
2.64495380775054	2.77804363128858	-3.08133442615645	-3.08133442615645
2.64495380775054	2.78988206968744	-2.49474683601505	-2.49474683601505
2.64495380775054	2.799643930492	-3.87711973341328	-3.87711973341328
2.64495380775054	2.81102918529108	-2.36053011414072	-2.36053011414072
2.64495380775054	2.81824838163769	-1.76104266160939	-1.76104266160939
2.64495380775054	2.82970215549013	-1.97098180203056	-1.97098180203056
2.64495380775054	2.83930568442423	-1.38311816970935	-1.38311816970935
2.64495380775054	2.84878869777475	-1.14748159404849	-1.14748159404849
2.64495380775054	2.85968028104831	-2.80742819769819	-2.80742819769819
2.64495380775054	2.86885162736121	-1.09728547384958	-1.09728547384958
2.64495380775054	2.88043509744726	-1.95793203352315	-1.95793203352315
2.64495380775054	2.89038702345778	-1.88578557045895	-1.88578557045895
2.64495380775054	2.90067886022027	-2.33340187496725	-2.33340187496725
2.64495380775054	2.90896284590012	-4.73551956157593	-4.73551956157593
2.64495380775054	2.92034801732973	-3.1296115881587	-3.1296115881587
2.64495380775054	2.93067093334228	-3.64489795079368	-3.64489795079368
2.64495380775054	2.93959327602965	-4.55191318471009	-4.55191318471009
2.64495380775054	2.95037368341503	-3.32500250593205	-3.32500250593205
2.64495380775054	2.95806641483584	-1.98572255338746	-1.98572255338746
2.64495380775054	2.96859975692854	-1.27265131772708	-1.27265131772708
2.64495380775054	2.98044547571505	-2.93331782054298	-2.93331782054298
2.64495380775054	2.98772143126024	-4.39202238986752	-4.39202238986752
2.64495380775054	3.00100233344648	-4.64621300694347	-4.64621300694347
2.64495380775054	3.01131809617829	-2.27223827432186	-2.27223827432186
2.64495380775054	3.0197116851039	-2.11007000623869	-2.11007000623869
2.64495380775054	3.03026099403746	-2.02750415420326	-2.02750415420326
2.64495380775054	3.03990760790565	-3.74397588347802	-3.74397588347802
2.64495380775054	3.05150515575847	-5.84003144906728	-5.84003144906728
2.64495380775054	3.05873576034268	-4.9414091422899	-4.9414091422899
2.64495380775054	3.06770301370292	-3.23144086024615	-3.23144086024615
2.64495380775054	3.07940591707879	-4.06132176406777	-4.06132176406777
2.64495380775054	3.09019597907842	-2.41630391707639	-2.41630391707639
2.64495380775054	3.09792004790723	-1.70271773543266	-1.70271773543266
2.64495380775054	3.110542189974	-2.49592713662634	-2.49592713662634
2.64495380775054	3.120908844404	-1.83103332426015	-1.83103332426015
2.64495380775054	3.12994958701076	-2.03736868160149	-2.03736868160149
2.64495380775054	3.13849390498568	-3.6350764705449	-3.6350764705449
2.64495380775054	3.1501869446091	-1.96475391148562	-1.96475391148562
2.64495380775054	3.16148064832368	-2.86564180648094	-2.86564180648094
2.64495380775054	3.17011103507498	-2.41084727494706	-2.41084727494706
2.64495380775054	3.17872314084609	-1.82865704446903	-1.82865704446903
2.64495380775054	3.18943427854929	-5.07289791897034	-5.07289791897034
2.64495380775054	3.20007270850667	-3.03183365462098	-3.03183365462098
2.64495380775054	3.21135729173775	-3.62752563782993	-3.62752563782993
2.64495380775054	3.21774495156264	-4.7550285100271	-4.7550285100271
2.64495380775054	3.22815211213431	-4.62177254055433	-4.62177254055433
2.64495380775054	3.23966270340771	-2.43803158202519	-2.43803158202519
2.64495380775054	3.2482633739793	-1.69615781711309	-1.69615781711309
2.64495380775054	3.26005447385254	-2.52600389774898	-2.52600389774898
2.64495380775054	3.2678375073655	-3.91636089869235	-3.91636089869235
2.64495380775054	3.27942502767294	-5.51731595282092	-5.51731595282092
2.64495380775054	3.28991400376944	-3.71475459480087	-3.71475459480087
2.64495380775054	3.29843413820363	-2.1576796004108	-2.1576796004108
2.64495380775054	3.30795598122601	-1.63480926128517	-1.63480926128517
2.64495380775054	3.32042353399918	-2.85677323500516	-2.85677323500516
2.64495380775054	3.32988808113066	-4.25792331425424	-4.25792331425424
2.64495380775054	3.34167171731797	-3.50545542855821	-3.50545542855821
2.64495380775054	3.34945522358469	-2.29136520186557	-2.29136520186557
2.64495380775054	3.3585212125853	-2.68155336794916	-2.68155336794916
2.64495380775054	3.36825225656232	-4.12671878860016	-4.12671878860016
2.64495380775054	3.37957340924158	-1.93233853211751	-1.93233853211751
2.64495380775054	3.388124757051	-2.96316526456837	-2.96316526456837
2.64495380775054	3.40006631133684	-3.44085057381722	-3.44085057381722
2.64495380775054	3.41031819784028	-2.35224710778334	-2.35224710778334
2.64495380775054	3.42124566193826	-2.10062878767826	-2.10062878767826
2.64495380775054	3.4282329791085	-2.34428126908517	-2.34428126908517
2.64495380775054	3.44003838428732	-3.36570431878232	-3.36570431878232
2.64495380775054	3.44978874723266	-4.30397381074323	-4.30397381074323
2.64495380775054	3.45844418684046	-3.43043988499346	-3.43043988499346
2.64495380775054	3.46995108331354	-1.75177028392147	-1.75177028392147
2.64495380775054	3.47930561178105	-2.18676253076376	-2.18676253076376
2.64495380775054	3.49068855748336	-2.32382250984034	-2.32382250984034
2.64495380775054	3.49945620723886	-3.66874616340078	-3.66874616340078
2.64495380775054	3.5102617296568	-4.26632221471016	-4.26632221471016
2.64495380775054	3.51971176077836	-2.88788954861161	-2.88788954861161
2.64495380775054	3.5297	-1.7172640390051	-1.7172640390051
2.65495766714573	2.5297	-1.144710173215	-1.144710173215
2.65495766714573	2.53930844129776	-0.922175293330611	-0.922175293330611
2.65495766714573	2.54779497192057	-1.33162116296086	-1.33162116296086
2.65495766714573	2.56041424082838	-1.07650647691753	-1.07650647691753
2.65495766714573	2.5688564932808	-0.488412643904212	-0.488412643904212
2.65495766714573	2.57878084645278	-0.958134115771372	-0.958134115771372
2.65495766714573	2.58790006453133	-0.457442063621443	-0.457442063621443
2.65495766714573	2.60044868121584	-1.30480501319124	-1.30480501319124
2.65495766714573	2.61142301668084	-1.33728705971828	-1.33728705971828
2.65495766714573	2.61891655477138	-1.03939347446482	-1.03939347446482
2.65495766714573	2.62821579381689	-1.88393668105135	-1.88393668105135
2.65495766714573	2.63990831305281	-1.4921216486029	-1.4921216486029
2.65495766714573	2.64816045660458	-1.57188476334142	-1.57188476334142
2.65495766714573	2.66105906661435	-2.56161356845007	-2.56161356845007
2.65495766714573	2.66962305468101	-2.23443312668172	-2.23443312668172
2.65495766714573	2.6785533057522	-1.22180134160976	-1.22180134160976
2.65495766714573	2.68809833521918	-0.549519295822165	-0.549519295822165
2.65495766714573	2.70151599859566	-1.7765878444722	-1.7765878444722
2.65495766714573	2.70905507632019	-2.49068836913727	-2.49068836913727
2.65495766714573	2.71998525917072	-3.05422597868841	-3.05422597868841
2.65495766714573	2.72922572197759	-1.90501155066704	-1.90501155066704
2.65495766714573	2.74114611746511	-1.49027668774772	-1.49027668774772
2.65495766714573	2.74860034865829	-1.1236515877585	-1.1236515877585
2.65495766714573	2.75935933954683	-2.1243931552084	-2.1243931552084
2.65495766714573	2.76773810666567	-3.55658546780484	-3.55658546780484
2.65495766714573	2.77804363128858	-3.94691899531159	-3.94691899531159
2.65495766714573	2.78988206968744	-2.34012569433952	-2.34012569433952
2.65495766714573	2.799643930492	-2.15852067119914	-2.15852067119914
2.65495766714573	2.81102918529108	-2.15469512959072	-2.15469512959072
2.65495766714573	2.81824838163769	-1.40760476893672	-1.40760476893672
2.65495766714573	2.82970215549013	-2.1161204562643	-2.1161204562643
2.65495766714573	2.83930568442423	-1.57060518955541	-1.57060518955541
2.65495766714573	2.84878869777475	-1.18523164015124	-1.18523164015124
2.65495766714573	2.85968028104831	-1.12588892073006	-1.12588892073006
2.65495766714573	2.86885162736121	-1.49030206150934	-1.49030206150934
2.65495766714573	2.88043509744726	-3.06880155465768	-3.06880155465768
2.65495766714573	2.89038702345778	-3.2306383000215	-3.2306383000215
2.65495766714573	2.90067886022027	-2.83112720571523	-2.83112720571523
2.65495766714573	2.90896284590012	-4.61566557239951	-4.61566557239951
2.65495766714573	2.92034801732973	-3.92743532338562	-3.92743532338562
2.65495766714573	2.93067093334228	-2.54735718703978	-2.54735718703978
2.65495766714573	2.93959327602965	-3.01748186818241	-3.01748186818241
2.65495766714573	2.95037368341503	-2.3915878000488	-2.3915878000488
2.65495766714573	2.95806641483584	-1.45692485402935	-1.45692485402935
2.65495766714573	2.96859975692854	-2.28221797535184	-2.28221797535184
2.65495766714573	2.98044547571505	-1.02883092938453	-1.02883092938453
2.65495766714573	2.98772143126024	-1.81420691636879	-1.81420691636879
2.65495766714573	3.00100233344648	-2.34016181301098	-2.34016181301098
2.65495766714573	3.01131809617829	-1.79762062687138	-1.79762062687138
2.65495766714573	3.0197116851039	-3.95029435578118	-3.95029435578118
2.65495766714573	3.03026099403746	-3.00572346632612	-3.00572346632612
2.65495766714573	3.03990760790565	-3.84582873197377	-3.84582873197377
2.65495766714573	3.05150515575847	-6.74527439294252	-6.74527439294252
2.65495766714573	3.05873576034268	-6.14082961481756	-6.14082961481756
2.65495766714573	3.06770301370292	-3.52275506839146	-3.52275506839146
2.65495766714573	3.07940591707879	-2.09567025626205	-2.09567025626205
2.65495766714573	3.09019597907842	-2.70803457844528	-2.70803457844528
2.65495766714573	3.09792004790723	-2.61730559037829	-2.61730559037829
2.65495766714573	3.110542189974	-4.81979957830271	-4.81979957830271
2.65495766714573	3.120908844404	-3.20768236481229	-3.20768236481229
2.65495766714573	3.12994958701076	-1.29789723648162	-1.29789723648162
2.65495766714573	3.13849390498568	-1.19577700960872	-1.19577700960872
2.65495766714573	3.1501869446091	-2.15357785147734	-2.15357785147734
2.65495766714573	3.16148064832368	-4.2438658222967	-4.2438658222967
2.65495766714573	3.17011103507498	-4.2098914163268	-4.2098914163268
2.65495766714573	3.17872314084609	-3.00573037354343	-3.00573037354343
2.65495766714573	3.18943427854929	-4.46622274554585	-4.46622274554585
2.65495766714573	3.20007270850667	-4.67302905661819	-4.67302905661819
2.65495766714573	3.21135729173775	-2.743448497305	-2.743448497305
2.65495766714573	3.21774495156264	-3.56163989808999	-3.56163989808999
2.65495766714573	3.22815211213431	-3.88959177617846	-3.88959177617846
2.65495766714573	3.23966270340771	-1.9860127831638	-1.9860127831638
2.65495766714573	3.2482633739793	-1.17803816430637	-1.17803816430637
2.65495766714573	3.26005447385254	-1.3781047657198	-1.3781047657198
2.65495766714573	3.2678375073655	-2.92312066235473	-2.92312066235473
2.65495766714573	3.27942502767294	-4.900690060432	-4.900690060432
2.65495766714573	3.28991400376944	-3.25597296640956	-3.25597296640956
2.65495766714573	3.29843413820363	-2.28668623390541	-2.28668623390541
2.65495766714573	3.30795598122601	-2.64378316027864	-2.64378316027864
2.65495766714573	3.32042353399918	-2.66406684117294	-2.66406684117294
2.65495766714573	3.32988808113066	-5.050868853704	-5.050868853704
2.65495766714573	3.34167171731797	-5.60424929854832	-5.60424929854832
2.65495766714573	3.34945522358469	-3.59363145303342	-3.59363145303342
2.65495766714573	3.3585212125853	-2.40435149978572	-2.40435149978572
2.65495766714573	3.36825225656232	-4.95994151399191	-4.95994151399191
2.65495766714573	3.37957340924158	-1.87513497563083	-1.87513497563083
2.65495766714573	3.388124757051	-2.84487847206219	-2.84487847206219
2.65495766714573	3.40006631133684	-3.52105272215715	-3.52105272215715
2.65495766714573	3.41031819784028	-2.00821241271933	-2.00821241271933
2.65495766714573	3.42124566193826	-1.55735878867665	-1.55735878867665
2.65495766714573	3.4282329791085	-1.31625831511417	-1.31625831511417
2.65495766714573	3.44003838428732	-2.48412610694544	-2.48412610694544
2.65495766714573	3.44978874723266	-3.86629030902225	-3.86629030902225
2.65495766714573	3.45844418684046	-3.29701181654349	-3.29701181654349
2.65495766714573	3.46995108331354	-1.77778996054934	-1.77778996054934
2.65495766714573	3.47930561178105	-4.55220015304008	-4.55220015304008
2.65495766714573	3.49068855748336	-2.05725228064807	-2.05725228064807
2.65495766714573	3.49945620723886	-3.27036684064086	-3.27036684064086
2.65495766714573	3.5102617296568	-5.16210730854988	-5.16210730854988
2.65495766714573	3.51971176077836	-4.03932039312065	-4.03932039312065
2.65495766714573	3.5297	-2.06876988072855	-2.06876988072855
2.66196489697116	2.5297	-1.05654381327514	-1.05654381327514
2.66196489697116	2.53930844129776	-0.620431621663215	-0.620431621663215
2.66196489697116	2.54779497192057	-0.991248400868471	-0.991248400868471
2.66196489697116	2.56041424082838	-1.03357244580798	-1.03357244580798
2.66196489697116	2.5688564932808	-0.772679005570694	-0.772679005570694
2.66196489697116	2.57878084645278	-1.74643768651129	-1.74643768651129
2.66196489697116	2.58790006453133	-0.786097982935303	-0.786097982935303
2.66196489697116	2.60044868121584	-1.33142562781626	-1.33142562781626
2.66196489697116	2.61142301668084	-1.25866244833958	-1.25866244833958
2.66196489697116	2.61891655477138	-0.945295388622242	-0.945295388622242
2.66196489697116	2.62821579381689	-1.48705586626346	-1.48705586626346
2.66196489697116	2.63990831305281	-1.74364112860144	-1.74364112860144
2.66196489697116	2.64816045660458	-1.2488178127328	-1.2488178127328
2.66196489697116	2.66105906661435	-1.86853434049732	-1.86853434049732
2.66196489697116	2.66962305468101	-1.83627090089493	-1.83627090089493
2.66196489697116	2.6785533057522	-1.24743742924113	-1.24743742924113
2.66196489697116	2.68809833521918	-0.967052851578217	-0.967052851578217
2.66196489697116	2.70151599859566	-1.02673379031762	-1.02673379031762
2.66196489697116	2.70905507632019	-1.32933272609029	-1.32933272609029
2.66196489697116	2.71998525917072	-1.60818276122018	-1.60818276122018
2.66196489697116	2.72922572197759	-1.08489286150132	-1.08489286150132
2.66196489697116	2.74114611746511	-2.33482364954858	-2.33482364954858
2.66196489697116	2.74860034865829	-1.86758752282037	-1.86758752282037
2.66196489697116	2.75935933954683	-2.11816713781496	-2.11816713781496
2.66196489697116	2.76773810666567	-3.2357877318089	-3.2357877318089
2.66196489697116	2.77804363128858	-3.72289947076638	-3.72289947076638
2.66196489697116	2.78988206968744	-2.18244734560574	-2.18244734560574
2.66196489697116	2.799643930492	-1.36925088642511	-1.36925088642511
2.66196489697116	2.81102918529108	-1.84426583753645	-1.84426583753645
2.66196489697116	2.81824838163769	-1.88946988438084	-1.88946988438084
2.66196489697116	2.82970215549013	-3.8165487682395	-3.8165487682395
2.66196489697116	2.83930568442423	-3.32192861179021	-3.32192861179021
2.66196489697116	2.84878869777475	-2.68852642328068	-2.68852642328068
2.66196489697116	2.85968028104831	-1.14474493696383	-1.14474493696383
2.66196489697116	2.86885162736121	-1.90719551947745	-1.90719551947745
2.66196489697116	2.88043509744726	-3.88843452489505	-3.88843452489505
2.66196489697116	2.89038702345778	-4.18952013568384	-4.18952013568384
2.66196489697116	2.90067886022027	-3.01822386902973	-3.01822386902973
2.66196489697116	2.90896284590012	-3.38571071484233	-3.38571071484233
2.66196489697116	2.92034801732973	-4.00055951052462	-4.00055951052462
2.66196489697116	2.93067093334228	-1.7932956859853	-1.7932956859853
2.66196489697116	2.93959327602965	-2.14840628832525	-2.14840628832525
2.66196489697116	2.95037368341503	-1.92719259422603	-1.92719259422603
2.66196489697116	2.95806641483584	-1.300821112687	-1.300821112687
2.66196489697116	2.96859975692854	-5.24770474619203	-5.24770474619203
2.66196489697116	2.98044547571505	-1.2821158859096	-1.2821158859096
2.66196489697116	2.98772143126024	-1.81797577920133	-1.81797577920133
2.66196489697116	3.00100233344648	-2.41331713361421	-2.41331713361421
2.66196489697116	3.01131809617829	-2.02876222176911	-2.02876222176911
2.66196489697116	3.0197116851039	-4.15249156287052	-4.15249156287052
2.66196489697116	3.03026099403746	-4.29887042067446	-4.29887042067446
2.66196489697116	3.03990760790565	-3.42793900105329	-3.42793900105329
2.66196489697116	3.05150515575847	-5.43010832398454	-5.43010832398454
2.66196489697116	3.05873576034268	-5.36796780537668	-5.36796780537668
2.66196489697116	3.06770301370292	-3.27601130438137	-3.27601130438137
2.66196489697116	3.07940591707879	-1.41708822885766	-1.41708822885766
2.66196489697116	3.09019597907842	-2.75047484681875	-2.75047484681875
2.66196489697116	3.09792004790723	-4.02812909268442	-4.02812909268442
2.66196489697116	3.110542189974	-7.32017811787881	-7.32017811787881
2.66196489697116	3.120908844404	-4.87353657872114	-4.87353657872114
2.66196489697116	3.12994958701076	-3.16374457045032	-3.16374457045032
2.66196489697116	3.13849390498568	-1.42610951685799	-1.42610951685799
2.66196489697116	3.1501869446091	-2.42428037738716	-2.42428037738716
2.66196489697116	3.16148064832368	-5.32341771528007	-5.32341771528007
2.66196489697116	3.17011103507498	-5.86362402989693	-5.86362402989693
2.66196489697116	3.17872314084609	-3.98036782176638	-3.98036782176638
2.66196489697116	3.18943427854929	-3.52962221728018	-3.52962221728018
2.66196489697116	3.20007270850667	-5.61155655828918	-5.61155655828918
2.66196489697116	3.21135729173775	-2.20448762521585	-2.20448762521585
2.66196489697116	3.21774495156264	-2.8203215922191	-2.8203215922191
2.66196489697116	3.22815211213431	-3.37639014502156	-3.37639014502156
2.66196489697116	3.23966270340771	-1.74406754541917	-1.74406754541917
2.66196489697116	3.2482633739793	-1.14834911821697	-1.14834911821697
2.66196489697116	3.26005447385254	-1.0631126534887	-1.0631126534887
2.66196489697116	3.2678375073655	-2.01767400137044	-2.01767400137044
2.66196489697116	3.27942502767294	-3.74858526878592	-3.74858526878592
2.66196489697116	3.28991400376944	-2.72741137181356	-2.72741137181356
2.66196489697116	3.29843413820363	-2.11711303923801	-2.11711303923801
2.66196489697116	3.30795598122601	-4.7459816245497	-4.7459816245497
2.66196489697116	3.32042353399918	-2.66866188855454	-2.66866188855454
2.66196489697116	3.32988808113066	-4.86246771094676	-4.86246771094676
2.66196489697116	3.34167171731797	-6.47242487652079	-6.47242487652079
2.66196489697116	3.34945522358469	-4.25276376981077	-4.25276376981077
2.66196489697116	3.3585212125853	-2.25049415233605	-2.25049415233605
2.66196489697116	3.36825225656232	-3.34727064628601	-3.34727064628601
2.66196489697116	3.37957340924158	-2.13016147322833	-2.13016147322833
2.66196489697116	3.388124757051	-3.32749733220805	-3.32749733220805
2.66196489697116	3.40006631133684	-4.40277217832988	-4.40277217832988
2.66196489697116	3.41031819784028	-2.3938430514246	-2.3938430514246
2.66196489697116	3.42124566193826	-0.886993638025729	-0.886993638025729
2.66196489697116	3.4282329791085	-0.826182741349555	-0.826182741349555
2.66196489697116	3.44003838428732	-2.23571866988647	-2.23571866988647
2.66196489697116	3.44978874723266	-3.95238532211164	-3.95238532211164
2.66196489697116	3.45844418684046	-3.70994237143094	-3.70994237143094
2.66196489697116	3.46995108331354	-2.03391069398577	-2.03391069398577
2.66196489697116	3.47930561178105	-4.36941141275224	-4.36941141275224
2.66196489697116	3.49068855748336	-2.43421640578458	-2.43421640578458
2.66196489697116	3.49945620723886	-2.88552517769222	-2.88552517769222
2.66196489697116	3.5102617296568	-5.07204147328224	-5.07204147328224
2.66196489697116	3.51971176077836	-4.46814697981273	-4.46814697981273
2.66196489697116	3.5297	-2.21858001396487	-2.21858001396487
2.67191682837521	2.5297	-1.0564661195566	-1.0564661195566
2.67191682837521	2.53930844129776	-0.563201347733809	-0.563201347733809
2.67191682837521	2.54779497192057	-0.806265861648342	-0.806265861648342
2.67191682837521	2.56041424082838	-1.15676444886458	-1.15676444886458
2.67191682837521	2.5688564932808	-1.41872634696773	-1.41872634696773
2.67191682837521	2.57878084645278	-0.912760778510801	-0.912760778510801
2.67191682837521	2.58790006453133	-1.32032560647008	-1.32032560647008
2.67191682837521	2.60044868121584	-1.60507004420811	-1.60507004420811
2.67191682837521	2.61142301668084	-1.25144616856335	-1.25144616856335
2.67191682837521	2.61891655477138	-0.857728252534002	-0.857728252534002
2.67191682837521	2.62821579381689	-0.79008116972733	-0.79008116972733
2.67191682837521	2.63990831305281	-1.68579616244483	-1.68579616244483
2.67191682837521	2.64816045660458	-0.695171953828094	-0.695171953828094
2.67191682837521	2.66105906661435	-0.95840536401181	-0.95840536401181
2.67191682837521	2.66962305468101	-1.41536834653857	-1.41536834653857
2.67191682837521	2.6785533057522	-1.69695004194807	-1.69695004194807
2.67191682837521	2.68809833521918	-2.15943056974595	-2.15943056974595
2.67191682837521	2.70151599859566	-1.84517342655141	-1.84517342655141
2.67191682837521	2.70905507632019	-1.73110140885444	-1.73110140885444
2.67191682837521	2.71998525917072	-1.39798487962275	-1.39798487962275
2.67191682837521	2.72922572197759	-0.933516807743274	-0.933516807743274
2.67191682837521	2.74114611746511	-2.05467090245253	-2.05467090245253
2.67191682837521	2.74860034865829	-2.66210628947755	-2.66210628947755
2.67191682837521	2.75935933954683	-1.58115957485541	-1.58115957485541
2.67191682837521	2.76773810666567	-1.96800584368304	-1.96800584368304
2.67191682837521	2.77804363128858	-2.64854103675657	-2.64854103675657
2.67191682837521	2.78988206968744	-2.32961084626186	-2.32961084626186
2.67191682837521	2.799643930492	-1.87910725482152	-1.87910725482152
2.67191682837521	2.81102918529108	-2.38409866316965	-2.38409866316965
2.67191682837521	2.81824838163769	-1.63611267696365	-1.63611267696365
2.67191682837521	2.82970215549013	-2.21111939941994	-2.21111939941994
2.67191682837521	2.83930568442423	-1.48607974078493	-1.48607974078493
2.67191682837521	2.84878869777475	-1.61201696014393	-1.61201696014393
2.67191682837521	2.85968028104831	-2.11963076717495	-2.11963076717495
2.67191682837521	2.86885162736121	-2.26092482307524	-2.26092482307524
2.67191682837521	2.88043509744726	-3.90782684220221	-3.90782684220221
2.67191682837521	2.89038702345778	-4.50771524313279	-4.50771524313279
2.67191682837521	2.90067886022027	-3.16328894561252	-3.16328894561252
2.67191682837521	2.90896284590012	-2.31148984554716	-2.31148984554716
2.67191682837521	2.92034801732973	-3.10504568381532	-3.10504568381532
2.67191682837521	2.93067093334228	-1.25317971227065	-1.25317971227065
2.67191682837521	2.93959327602965	-2.07751071516941	-2.07751071516941
2.67191682837521	2.95037368341503	-2.36938492617026	-2.36938492617026
2.67191682837521	2.95806641483584	-1.66853921125676	-1.66853921125676
2.67191682837521	2.96859975692854	-3.55936745920263	-3.55936745920263
2.67191682837521	2.98044547571505	-2.0871775378447	-2.0871775378447
2.67191682837521	2.98772143126024	-2.77210714254949	-2.77210714254949
2.67191682837521	3.00100233344648	-3.46785488932466	-3.46785488932466
2.67191682837521	3.01131809617829	-2.60976839150118	-2.60976839150118
2.67191682837521	3.0197116851039	-3.18849149290861	-3.18849149290861
2.67191682837521	3.03026099403746	-5.69534827122413	-5.69534827122413
2.67191682837521	3.03990760790565	-2.46864797165233	-2.46864797165233
2.67191682837521	3.05150515575847	-3.04457393547989	-3.04457393547989
2.67191682837521	3.05873576034268	-3.46725257842763	-3.46725257842763
2.67191682837521	3.06770301370292	-2.73132258130028	-2.73132258130028
2.67191682837521	3.07940591707879	-1.81317003845987	-1.81317003845987
2.67191682837521	3.09019597907842	-3.37357391219194	-3.37357391219194
2.67191682837521	3.09792004790723	-1.76335045038212	-1.76335045038212
2.67191682837521	3.110542189974	-3.24580956356181	-3.24580956356181
2.67191682837521	3.120908844404	-2.34028637320552	-2.34028637320552
2.67191682837521	3.12994958701076	-2.04521683603446	-2.04521683603446
2.67191682837521	3.13849390498568	-3.54888955142559	-3.54888955142559
2.67191682837521	3.1501869446091	-2.69873236921751	-2.69873236921751
2.67191682837521	3.16148064832368	-5.41644049946336	-5.41644049946336
2.67191682837521	3.17011103507498	-6.91357801534986	-6.91357801534986
2.67191682837521	3.17872314084609	-4.90124718376563	-4.90124718376563
2.67191682837521	3.18943427854929	-2.61910366407267	-2.61910366407267
2.67191682837521	3.20007270850667	-4.04691986691256	-4.04691986691256
2.67191682837521	3.21135729173775	-1.91974442014111	-1.91974442014111
2.67191682837521	3.21774495156264	-2.70547129108212	-2.70547129108212
2.67191682837521	3.22815211213431	-3.8275108370579	-3.8275108370579
2.67191682837521	3.23966270340771	-2.15474802306284	-2.15474802306284
2.67191682837521	3.2482633739793	-1.3949973103459	-1.3949973103459
2.67191682837521	3.26005447385254	-1.22930480786283	-1.22930480786283
2.67191682837521	3.2678375073655	-1.98915009203415	-1.98915009203415
2.67191682837521	3.27942502767294	-3.71001384926342	-3.71001384926342
2.67191682837521	3.28991400376944	-3.05533539912511	-3.05533539912511
2.67191682837521	3.29843413820363	-2.22179723688447	-2.22179723688447
2.67191682837521	3.30795598122601	-5.44268406444081	-5.44268406444081
2.67191682837521	3.32042353399918	-2.78695396224606	-2.78695396224606
2.67191682837521	3.32988808113066	-3.60724769340203	-3.60724769340203
2.67191682837521	3.34167171731797	-5.62442565164338	-5.62442565164338
2.67191682837521	3.34945522358469	-4.30093533429374	-4.30093533429374
2.67191682837521	3.3585212125853	-2.11394736492099	-2.11394736492099
2.67191682837521	3.36825225656232	-1.34452224244956	-1.34452224244956
2.67191682837521	3.37957340924158	-2.55873746166662	-2.55873746166662
2.67191682837521	3.388124757051	-4.25948333392603	-4.25948333392603
2.67191682837521	3.40006631133684	-6.33669629830308	-6.33669629830308
2.67191682837521	3.41031819784028	-3.69556720867052	-3.69556720867052
2.67191682837521	3.42124566193826	-3.37586763596261	-3.37586763596261
2.67191682837521	3.4282329791085	-1.06856670039991	-1.06856670039991
2.67191682837521	3.44003838428732	-2.19508835902155	-2.19508835902155
2.67191682837521	3.44978874723266	-4.38411530886856	-4.38411530886856
2.67191682837521	3.45844418684046	-4.7942474853653	-4.7942474853653
2.67191682837521	3.46995108331354	-2.64547400891502	-2.64547400891502
2.67191682837521	3.47930561178105	-3.11082665005074	-3.11082665005074
2.67191682837521	3.49068855748336	-3.62884865564234	-3.62884865564234
2.67191682837521	3.49945620723886	-2.32340478367303	-2.32340478367303
2.67191682837521	3.5102617296568	-4.18242883064124	-4.18242883064124
2.67191682837521	3.51971176077836	-4.39202265656888	-4.39202265656888
2.67191682837521	3.5297	-2.32270555336765	-2.32270555336765
2.68215933450389	2.5297	-0.515009105339175	-0.515009105339175
2.68215933450389	2.53930844129776	-1.32399267762827	-1.32399267762827
2.68215933450389	2.54779497192057	-1.55065054896374	-1.55065054896374
2.68215933450389	2.56041424082838	-0.835191284286111	-0.835191284286111
2.68215933450389	2.5688564932808	-1.31555338788434	-1.31555338788434
2.68215933450389	2.57878084645278	-0.730609191741337	-0.730609191741337
2.68215933450389	2.58790006453133	-1.65909255764745	-1.65909255764745
2.68215933450389	2.60044868121584	-1.60689031189071	-1.60689031189071
2.68215933450389	2.61142301668084	-1.13243552990548	-1.13243552990548
2.68215933450389	2.61891655477138	-1.03856266807492	-1.03856266807492
2.68215933450389	2.62821579381689	-1.16357980558143	-1.16357980558143
2.68215933450389	2.63990831305281	-1.65884470793452	-1.65884470793452
2.68215933450389	2.64816045660458	-1.43252961461837	-1.43252961461837
2.68215933450389	2.66105906661435	-0.513027570991767	-0.513027570991767
2.68215933450389	2.66962305468101	-1.37611365748421	-1.37611365748421
2.68215933450389	2.6785533057522	-1.82003692143815	-1.82003692143815
2.68215933450389	2.68809833521918	-1.31804591368746	-1.31804591368746
2.68215933450389	2.70151599859566	-2.72889165587645	-2.72889165587645
2.68215933450389	2.70905507632019	-2.82293751439914	-2.82293751439914
2.68215933450389	2.71998525917072	-1.85057509309559	-1.85057509309559
2.68215933450389	2.72922572197759	-1.07060101957205	-1.07060101957205
2.68215933450389	2.74114611746511	-1.11175651587422	-1.11175651587422
2.68215933450389	2.74860034865829	-2.20713299232591	-2.20713299232591
2.68215933450389	2.75935933954683	-1.01755119155939	-1.01755119155939
2.68215933450389	2.76773810666567	-0.777239520119053	-0.777239520119053
2.68215933450389	2.77804363128858	-1.68167461474297	-1.68167461474297
2.68215933450389	2.78988206968744	-2.95012022494222	-2.95012022494222
2.68215933450389	2.799643930492	-3.04803692650603	-3.04803692650603
2.68215933450389	2.81102918529108	-2.80609651921691	-2.80609651921691
2.68215933450389	2.81824838163769	-2.72346038880744	-2.72346038880744
2.68215933450389	2.82970215549013	-1.73467800146534	-1.73467800146534
2.68215933450389	2.83930568442423	-0.874221129122759	-0.874221129122759
2.68215933450389	2.84878869777475	-1.12554323225265	-1.12554323225265
2.68215933450389	2.85968028104831	-3.21357752294341	-3.21357752294341
2.68215933450389	2.86885162736121	-1.97201830484664	-1.97201830484664
2.68215933450389	2.88043509744726	-2.45503007722129	-2.45503007722129
2.68215933450389	2.89038702345778	-3.44731466695663	-3.44731466695663
2.68215933450389	2.90067886022027	-3.6416209486066	-3.6416209486066
2.68215933450389	2.90896284590012	-3.11820549095233	-3.11820549095233
2.68215933450389	2.92034801732973	-2.47359488924263	-2.47359488924263
2.68215933450389	2.93067093334228	-2.59934995052271	-2.59934995052271
2.68215933450389	2.93959327602965	-3.88221448004089	-3.88221448004089
2.68215933450389	2.95037368341503	-3.95716663593566	-3.95716663593566
2.68215933450389	2.95806641483584	-3.29579309449895	-3.29579309449895
2.68215933450389	2.96859975692854	-2.6739531011155	-2.6739531011155
2.68215933450389	2.98044547571505	-2.82546068316196	-2.82546068316196
2.68215933450389	2.98772143126024	-3.51433135189382	-3.51433135189382
2.68215933450389	3.00100233344648	-4.33122924972218	-4.33122924972218
2.68215933450389	3.01131809617829	-3.30794698068257	-3.30794698068257
2.68215933450389	3.0197116851039	-2.62025515305277	-2.62025515305277
2.68215933450389	3.03026099403746	-4.23153347893572	-4.23153347893572
2.68215933450389	3.03990760790565	-1.87480043888519	-1.87480043888519
2.68215933450389	3.05150515575847	-1.54125504611272	-1.54125504611272
2.68215933450389	3.05873576034268	-2.2178511372789	-2.2178511372789
2.68215933450389	3.06770301370292	-2.48569785844023	-2.48569785844023
2.68215933450389	3.07940591707879	-3.25159872537188	-3.25159872537188
2.68215933450389	3.09019597907842	-3.85323056562373	-3.85323056562373
2.68215933450389	3.09792004790723	-2.56121485448733	-2.56121485448733
2.68215933450389	3.110542189974	-2.54324077724135	-2.54324077724135
2.68215933450389	3.120908844404	-1.82041743919729	-1.82041743919729
2.68215933450389	3.12994958701076	-1.62246936525298	-1.62246936525298
2.68215933450389	3.13849390498568	-4.65918273445232	-4.65918273445232
2.68215933450389	3.1501869446091	-2.60935976064798	-2.60935976064798
2.68215933450389	3.16148064832368	-3.52528278787986	-3.52528278787986
2.68215933450389	3.17011103507498	-4.99604243886864	-4.99604243886864
2.68215933450389	3.17872314084609	-4.68166772514235	-4.68166772514235
2.68215933450389	3.18943427854929	-2.71315579442643	-2.71315579442643
2.68215933450389	3.20007270850667	-1.91723204064749	-1.91723204064749
2.68215933450389	3.21135729173775	-2.73930663926456	-2.73930663926456
2.68215933450389	3.21774495156264	-4.11223152885009	-4.11223152885009
2.68215933450389	3.22815211213431	-5.88242126222241	-5.88242126222241
2.68215933450389	3.23966270340771	-3.97177877262601	-3.97177877262601
2.68215933450389	3.2482633739793	-2.32869348386356	-2.32869348386356
2.68215933450389	3.26005447385254	-1.69476302819049	-1.69476302819049
2.68215933450389	3.2678375073655	-2.49306743038517	-2.49306743038517
2.68215933450389	3.27942502767294	-4.43951124471619	-4.43951124471619
2.68215933450389	3.28991400376944	-4.06148666445029	-4.06148666445029
2.68215933450389	3.29843413820363	-2.66623225937929	-2.66623225937929
2.68215933450389	3.30795598122601	-3.26198452964405	-3.26198452964405
2.68215933450389	3.32042353399918	-3.04379273190381	-3.04379273190381
2.68215933450389	3.32988808113066	-2.16851688660307	-2.16851688660307
2.68215933450389	3.34167171731797	-3.82100826360892	-3.82100826360892
2.68215933450389	3.34945522358469	-3.65212699882795	-3.65212699882795
2.68215933450389	3.3585212125853	-2.21014659191246	-2.21014659191246
2.68215933450389	3.36825225656232	-1.28555723454213	-1.28555723454213
2.68215933450389	3.37957340924158	-1.4912590553925	-1.4912590553925
2.68215933450389	3.388124757051	-2.99016384363557	-2.99016384363557
2.68215933450389	3.40006631133684	-4.72994891351846	-4.72994891351846
2.68215933450389	3.41031819784028	-3.16435386587204	-3.16435386587204
2.68215933450389	3.42124566193826	-2.62083545305217	-2.62083545305217
2.68215933450389	3.4282329791085	-2.674291568238	-2.674291568238
2.68215933450389	3.44003838428732	-2.16936107084263	-2.16936107084263
2.68215933450389	3.44978874723266	-4.31310832374498	-4.31310832374498
2.68215933450389	3.45844418684046	-5.52041156648153	-5.52041156648153
2.68215933450389	3.46995108331354	-3.35050588359081	-3.35050588359081
2.68215933450389	3.47930561178105	-2.21318579620265	-2.21318579620265
2.68215933450389	3.49068855748336	-4.75795937035173	-4.75795937035173
2.68215933450389	3.49945620723886	-1.90304092395058	-1.90304092395058
2.68215933450389	3.5102617296568	-3.28891477648244	-3.28891477648244
2.68215933450389	3.51971176077836	-4.07860329749224	-4.07860329749224
2.68215933450389	3.5297	-2.53785365501125	-2.53785365501125
2.69490689668568	2.5297	-0.668585916304323	-0.668585916304323
2.69490689668568	2.53930844129776	-1.09261216278969	-1.09261216278969
2.69490689668568	2.54779497192057	-1.51235569166317	-1.51235569166317
2.69490689668568	2.56041424082838	-0.562562660206595	-0.562562660206595
2.69490689668568	2.5688564932808	-0.236286817503697	-0.236286817503697
2.69490689668568	2.57878084645278	-0.372966883147399	-0.372966883147399
2.69490689668568	2.58790006453133	-1.49467723458167	-1.49467723458167
2.69490689668568	2.60044868121584	-1.11974426070691	-1.11974426070691
2.69490689668568	2.61142301668084	-1.0105758700247	-1.0105758700247
2.69490689668568	2.61891655477138	-2.02489172852023	-2.02489172852023
2.69490689668568	2.62821579381689	-2.85405970316594	-2.85405970316594
2.69490689668568	2.63990831305281	-1.18567680482261	-1.18567680482261
2.69490689668568	2.64816045660458	-0.381782873762177	-0.381782873762177
2.69490689668568	2.66105906661435	-0.852030735638493	-0.852030735638493
2.69490689668568	2.66962305468101	-1.68208078139827	-1.68208078139827
2.69490689668568	2.6785533057522	-0.221858571383564	-0.221858571383564
2.69490689668568	2.68809833521918	-0.587570281454759	-0.587570281454759
2.69490689668568	2.70151599859566	-2.85859044655791	-2.85859044655791
2.69490689668568	2.70905507632019	-3.09911566763947	-3.09911566763947
2.69490689668568	2.71998525917072	-1.91469219025493	-1.91469219025493
2.69490689668568	2.72922572197759	-1.6654238535836	-1.6654238535836
2.69490689668568	2.74114611746511	-2.34232418247205	-2.34232418247205
2.69490689668568	2.74860034865829	-2.33382622972192	-2.33382622972192
2.69490689668568	2.75935933954683	-2.39657148739207	-2.39657148739207
2.69490689668568	2.76773810666567	-2.7848412954292	-2.7848412954292
2.69490689668568	2.77804363128858	-1.58254825957351	-1.58254825957351
2.69490689668568	2.78988206968744	-2.01570777978236	-2.01570777978236
2.69490689668568	2.799643930492	-1.58680746864002	-1.58680746864002
2.69490689668568	2.81102918529108	-3.38808821809823	-3.38808821809823
2.69490689668568	2.81824838163769	-4.89608791870364	-4.89608791870364
2.69490689668568	2.82970215549013	-3.22332389385667	-3.22332389385667
2.69490689668568	2.83930568442423	-1.43284384810698	-1.43284384810698
2.69490689668568	2.84878869777475	-0.909894903342547	-0.909894903342547
2.69490689668568	2.85968028104831	-2.11522520740493	-2.11522520740493
2.69490689668568	2.86885162736121	-1.82876275452759	-1.82876275452759
2.69490689668568	2.88043509744726	-0.833457325285735	-0.833457325285735
2.69490689668568	2.89038702345778	-2.16297845815507	-2.16297845815507
2.69490689668568	2.90067886022027	-4.54642612611303	-4.54642612611303
2.69490689668568	2.90896284590012	-4.81068069046785	-4.81068069046785
2.69490689668568	2.92034801732973	-2.93941238122909	-2.93941238122909
2.69490689668568	2.93067093334228	-3.32925688228289	-3.32925688228289
2.69490689668568	2.93959327602965	-2.80601671526892	-2.80601671526892
2.69490689668568	2.95037368341503	-0.992773343483066	-0.992773343483066
2.69490689668568	2.95806641483584	-0.506740338759812	-0.506740338759812
2.69490689668568	2.96859975692854	-4.61337646052925	-4.61337646052925
2.69490689668568	2.98044547571505	-2.591818397552	-2.591818397552
2.69490689668568	2.98772143126024	-2.50689608807892	-2.50689608807892
2.69490689668568	3.00100233344648	-3.44184787418538	-3.44184787418538
2.69490689668568	3.01131809617829	-4.46296075222352	-4.46296075222352
2.69490689668568	3.0197116851039	-4.52183379936946	-4.52183379936946
2.69490689668568	3.03026099403746	-3.38894181046356	-3.38894181046356
2.69490689668568	3.03990760790565	-2.3840729463397	-2.3840729463397
2.69490689668568	3.05150515575847	-2.25591054460568	-2.25591054460568
2.69490689668568	3.05873576034268	-2.77295176912463	-2.77295176912463
2.69490689668568	3.06770301370292	-3.25787442454322	-3.25787442454322
2.69490689668568	3.07940591707879	-2.09695449835993	-2.09695449835993
2.69490689668568	3.09019597907842	-4.28452198218076	-4.28452198218076
2.69490689668568	3.09792004790723	-4.7608360468011	-4.7608360468011
2.69490689668568	3.110542189974	-3.80216105986835	-3.80216105986835
2.69490689668568	3.120908844404	-2.63927391499072	-2.63927391499072
2.69490689668568	3.12994958701076	-1.90122187339858	-1.90122187339858
2.69490689668568	3.13849390498568	-2.40109519757635	-2.40109519757635
2.69490689668568	3.1501869446091	-2.79742311527968	-2.79742311527968
2.69490689668568	3.16148064832368	-1.30265308498923	-1.30265308498923
2.69490689668568	3.17011103507498	-2.35081728355703	-2.35081728355703
2.69490689668568	3.17872314084609	-3.63157600354191	-3.63157600354191
2.69490689668568	3.18943427854929	-4.16160731866688	-4.16160731866688
2.69490689668568	3.20007270850667	-3.87445602823971	-3.87445602823971
2.69490689668568	3.21135729173775	-3.45419410007429	-3.45419410007429
2.69490689668568	3.21774495156264	-2.95093441025756	-2.95093441025756
2.69490689668568	3.22815211213431	-2.59308728482085	-2.59308728482085
2.69490689668568	3.23966270340771	-1.73479408130453	-1.73479408130453
2.69490689668568	3.2482633739793	-1.28124814604803	-1.28124814604803
2.69490689668568	3.26005447385254	-2.45523576584543	-2.45523576584543
2.69490689668568	3.2678375073655	-2.51178307773154	-2.51178307773154
2.69490689668568	3.27942502767294	-3.99128253644278	-3.99128253644278
2.69490689668568	3.28991400376944	-4.65789960518339	-4.65789960518339
2.69490689668568	3.29843413820363	-3.66796461926833	-3.66796461926833
2.69490689668568	3.30795598122601	-2.49096092088178	-2.49096092088178
2.69490689668568	3.32042353399918	-4.12971475255625	-4.12971475255625
2.69490689668568	3.32988808113066	-1.247303979158	-1.247303979158
2.69490689668568	3.34167171731797	-2.70614009461548	-2.70614009461548
2.69490689668568	3.34945522358469	-3.29694826386458	-3.29694826386458
2.69490689668568	3.3585212125853	-2.89080362070496	-2.89080362070496
2.69490689668568	3.36825225656232	-3.03617075216175	-3.03617075216175
2.69490689668568	3.37957340924158	-2.7716864219484	-2.7716864219484
2.69490689668568	3.388124757051	-2.63482437976916	-2.63482437976916
2.69490689668568	3.40006631133684	-3.0554974127628	-3.0554974127628
2.69490689668568	3.41031819784028	-2.20773036069698	-2.20773036069698
2.69490689668568	3.42124566193826	-1.55125119225971	-1.55125119225971
2.69490689668568	3.4282329791085	-4.01654694526997	-4.01654694526997
2.69490689668568	3.44003838428732	-1.85137554858937	-1.85137554858937
2.69490689668568	3.44978874723266	-2.91586166962207	-2.91586166962207
2.69490689668568	3.45844418684046	-4.34524755513809	-4.34524755513809
2.69490689668568	3.46995108331354	-3.84844283533096	-3.84844283533096
2.69490689668568	3.47930561178105	-2.27505673835481	-2.27505673835481
2.69490689668568	3.49068855748336	-2.3695931789153	-2.3695931789153
2.69490689668568	3.49945620723886	-1.70158352186985	-1.70158352186985
2.69490689668568	3.5102617296568	-2.98316007153358	-2.98316007153358
2.69490689668568	3.51971176077836	-4.13513680514217	-4.13513680514217
2.69490689668568	3.5297	-3.28662787350436	-3.28662787350436
2.70189858404164	2.5297	-0.864185618552824	-0.864185618552824
2.70189858404164	2.53930844129776	-1.23960566210746	-1.23960566210746
2.70189858404164	2.54779497192057	-1.48033725171871	-1.48033725171871
2.70189858404164	2.56041424082838	-0.721504710707677	-0.721504710707677
2.70189858404164	2.5688564932808	-1.0701151354512	-1.0701151354512
2.70189858404164	2.57878084645278	-0.619010451919507	-0.619010451919507
2.70189858404164	2.58790006453133	-1.33418647052895	-1.33418647052895
2.70189858404164	2.60044868121584	-0.965403380216287	-0.965403380216287
2.70189858404164	2.61142301668084	-1.08664396753773	-1.08664396753773
2.70189858404164	2.61891655477138	-2.29958171215839	-2.29958171215839
2.70189858404164	2.62821579381689	-2.53212583160189	-2.53212583160189
2.70189858404164	2.63990831305281	-1.26439658943337	-1.26439658943337
2.70189858404164	2.64816045660458	-0.828434961108883	-0.828434961108883
2.70189858404164	2.66105906661435	-1.16597857671883	-1.16597857671883
2.70189858404164	2.66962305468101	-1.92058300481426	-1.92058300481426
2.70189858404164	2.6785533057522	-1.23786522368243	-1.23786522368243
2.70189858404164	2.68809833521918	-0.468589205466969	-0.468589205466969
2.70189858404164	2.70151599859566	-2.3061033299814	-2.3061033299814
2.70189858404164	2.70905507632019	-2.5409511451814	-2.5409511451814
2.70189858404164	2.71998525917072	-1.67069640194268	-1.67069640194268
2.70189858404164	2.72922572197759	-2.33248565884014	-2.33248565884014
2.70189858404164	2.74114611746511	-3.64174752191644	-3.64174752191644
2.70189858404164	2.74860034865829	-2.51993091161563	-2.51993091161563
2.70189858404164	2.75935933954683	-0.689721190573835	-0.689721190573835
2.70189858404164	2.76773810666567	-0.472789079905453	-0.472789079905453
2.70189858404164	2.77804363128858	-2.38191808433919	-2.38191808433919
2.70189858404164	2.78988206968744	-0.850830843774588	-0.850830843774588
2.70189858404164	2.799643930492	-0.936101629090444	-0.936101629090444
2.70189858404164	2.81102918529108	-3.16564006509185	-3.16564006509185
2.70189858404164	2.81824838163769	-5.07805206751971	-5.07805206751971
2.70189858404164	2.82970215549013	-3.65144870765863	-3.65144870765863
2.70189858404164	2.83930568442423	-1.87818146388236	-1.87818146388236
2.70189858404164	2.84878869777475	-1.71440903989708	-1.71440903989708
2.70189858404164	2.85968028104831	-2.27269574640206	-2.27269574640206
2.70189858404164	2.86885162736121	-4.11069315597859	-4.11069315597859
2.70189858404164	2.88043509744726	-1.16333607641218	-1.16333607641218
2.70189858404164	2.89038702345778	-2.06610755078913	-2.06610755078913
2.70189858404164	2.90067886022027	-3.86536959251214	-3.86536959251214
2.70189858404164	2.90896284590012	-3.55392854944364	-3.55392854944364
2.70189858404164	2.92034801732973	-2.97415977367478	-2.97415977367478
2.70189858404164	2.93067093334228	-4.69239153672669	-4.69239153672669
2.70189858404164	2.93959327602965	-4.37770592976199	-4.37770592976199
2.70189858404164	2.95037368341503	-1.53275468475601	-1.53275468475601
2.70189858404164	2.95806641483584	-0.590558700408735	-0.590558700408735
2.70189858404164	2.96859975692854	-2.09156040609952	-2.09156040609952
2.70189858404164	2.98044547571505	-2.07395807799026	-2.07395807799026
2.70189858404164	2.98772143126024	-1.56008027987775	-1.56008027987775
2.70189858404164	3.00100233344648	-2.56754822609804	-2.56754822609804
2.70189858404164	3.01131809617829	-5.20809063512445	-5.20809063512445
2.70189858404164	3.0197116851039	-6.74161204918147	-6.74161204918147
2.70189858404164	3.03026099403746	-3.88837383571877	-3.88837383571877
2.70189858404164	3.03990760790565	-1.64694005584232	-1.64694005584232
2.70189858404164	3.05150515575847	-2.46909604071129	-2.46909604071129
2.70189858404164	3.05873576034268	-2.724041137661	-2.724041137661
2.70189858404164	3.06770301370292	-5.21038369210117	-5.21038369210117
2.70189858404164	3.07940591707879	-1.1069694508891	-1.1069694508891
2.70189858404164	3.09019597907842	-3.93753778196248	-3.93753778196248
2.70189858404164	3.09792004790723	-5.08275928877686	-5.08275928877686
2.70189858404164	3.110542189974	-4.08729391324454	-4.08729391324454
2.70189858404164	3.120908844404	-3.21953882795793	-3.21953882795793
2.70189858404164	3.12994958701076	-2.7956363413075	-2.7956363413075
2.70189858404164	3.13849390498568	-2.64854282852184	-2.64854282852184
2.70189858404164	3.1501869446091	-5.21004376365465	-5.21004376365465
2.70189858404164	3.16148064832368	-0.682201084745259	-0.682201084745259
2.70189858404164	3.17011103507498	-1.54289443257596	-1.54289443257596
2.70189858404164	3.17872314084609	-3.15828017790756	-3.15828017790756
2.70189858404164	3.18943427854929	-4.49057042117556	-4.49057042117556
2.70189858404164	3.20007270850667	-3.88262638938113	-3.88262638938113
2.70189858404164	3.21135729173775	-4.86729683897738	-4.86729683897738
2.70189858404164	3.21774495156264	-4.14792329860904	-4.14792329860904
2.70189858404164	3.22815211213431	-2.29349862662735	-2.29349862662735
2.70189858404164	3.23966270340771	-1.13402718897805	-1.13402718897805
2.70189858404164	3.2482633739793	-0.872345993120462	-0.872345993120462
2.70189858404164	3.26005447385254	-2.89240691188809	-2.89240691188809
2.70189858404164	3.2678375073655	-2.07851280663846	-2.07851280663846
2.70189858404164	3.27942502767294	-2.95233257714756	-2.95233257714756
2.70189858404164	3.28991400376944	-4.22268199311264	-4.22268199311264
2.70189858404164	3.29843413820363	-4.42679530390211	-4.42679530390211
2.70189858404164	3.30795598122601	-3.49572992192941	-3.49572992192941
2.70189858404164	3.32042353399918	-2.52825389875244	-2.52825389875244
2.70189858404164	3.32988808113066	-1.82772902593263	-1.82772902593263
2.70189858404164	3.34167171731797	-2.94647933685133	-2.94647933685133
2.70189858404164	3.34945522358469	-3.65333029030228	-3.65333029030228
2.70189858404164	3.3585212125853	-3.66280813758254	-3.66280813758254
2.70189858404164	3.36825225656232	-3.04260656442295	-3.04260656442295
2.70189858404164	3.37957340924158	-3.60085926703164	-3.60085926703164
2.70189858404164	3.388124757051	-3.32870682309908	-3.32870682309908
2.70189858404164	3.40006631133684	-3.09404571575124	-3.09404571575124
2.70189858404164	3.41031819784028	-2.27842179312699	-2.27842179312699
2.70189858404164	3.42124566193826	-1.44363244976216	-1.44363244976216
2.70189858404164	3.4282329791085	-2.59464198544799	-2.59464198544799
2.70189858404164	3.44003838428732	-1.63189284884021	-1.63189284884021
2.70189858404164	3.44978874723266	-1.99574334100441	-1.99574334100441
2.70189858404164	3.45844418684046	-3.23110906090477	-3.23110906090477
2.70189858404164	3.46995108331354	-3.8503505335122	-3.8503505335122
2.70189858404164	3.47930561178105	-2.89004686460925	-2.89004686460925
2.70189858404164	3.49068855748336	-1.86177154198521	-1.86177154198521
2.70189858404164	3.49945620723886	-1.99452016162121	-1.99452016162121
2.70189858404164	3.5102617296568	-3.01535305698673	-3.01535305698673
2.70189858404164	3.51971176077836	-3.9589288254333	-3.9589288254333
2.70189858404164	3.5297	-3.57105516864232	-3.57105516864232
2.71296002858715	2.5297	-1.18316284700478	-1.18316284700478
2.71296002858715	2.53930844129776	-1.33946981642077	-1.33946981642077
2.71296002858715	2.54779497192057	-1.1958464878312	-1.1958464878312
2.71296002858715	2.56041424082838	-0.902014820625027	-0.902014820625027
2.71296002858715	2.5688564932808	-1.49693877378871	-1.49693877378871
2.71296002858715	2.57878084645278	-1.45455756042634	-1.45455756042634
2.71296002858715	2.58790006453133	-1.18095921084614	-1.18095921084614
2.71296002858715	2.60044868121584	-0.458937997052089	-0.458937997052089
2.71296002858715	2.61142301668084	-1.29122715992162	-1.29122715992162
2.71296002858715	2.61891655477138	-1.17828851301078	-1.17828851301078
2.71296002858715	2.62821579381689	-1.41755289760681	-1.41755289760681
2.71296002858715	2.63990831305281	-1.69643822578928	-1.69643822578928
2.71296002858715	2.64816045660458	-1.71076051627784	-1.71076051627784
2.71296002858715	2.66105906661435	-1.5831635332529	-1.5831635332529
2.71296002858715	2.66962305468101	-1.63553528653881	-1.63553528653881
2.71296002858715	2.6785533057522	-2.5953833098489	-2.5953833098489
2.71296002858715	2.68809833521918	-0.510437718757885	-0.510437718757885
2.71296002858715	2.70151599859566	-1.6638949332422	-1.6638949332422
2.71296002858715	2.70905507632019	-1.78647072851709	-1.78647072851709
2.71296002858715	2.71998525917072	-1.32376428515624	-1.32376428515624
2.71296002858715	2.72922572197759	-2.73717926426923	-2.73717926426923
2.71296002858715	2.74114611746511	-3.30304463448653	-3.30304463448653
2.71296002858715	2.74860034865829	-2.57789854829105	-2.57789854829105
2.71296002858715	2.75935933954683	-1.48042016872313	-1.48042016872313
2.71296002858715	2.76773810666567	-1.15719009760903	-1.15719009760903
2.71296002858715	2.77804363128858	-1.87025487459999	-1.87025487459999
2.71296002858715	2.78988206968744	-1.46200153003525	-1.46200153003525
2.71296002858715	2.799643930492	-0.521846897701096	-0.521846897701096
2.71296002858715	2.81102918529108	-1.97858420896881	-1.97858420896881
2.71296002858715	2.81824838163769	-3.36439849715316	-3.36439849715316
2.71296002858715	2.82970215549013	-3.11516019979297	-3.11516019979297
2.71296002858715	2.83930568442423	-2.82115960759603	-2.82115960759603
2.71296002858715	2.84878869777475	-4.14063440716131	-4.14063440716131
2.71296002858715	2.85968028104831	-3.1493712819381	-3.1493712819381
2.71296002858715	2.86885162736121	-1.30989278520718	-1.30989278520718
2.71296002858715	2.88043509744726	-0.938829572472798	-0.938829572472798
2.71296002858715	2.89038702345778	-3.63128005409607	-3.63128005409607
2.71296002858715	2.90067886022027	-1.66716596321027	-1.66716596321027
2.71296002858715	2.90896284590012	-1.47931914962646	-1.47931914962646
2.71296002858715	2.92034801732973	-2.57037527031054	-2.57037527031054
2.71296002858715	2.93067093334228	-5.47804178618264	-5.47804178618264
2.71296002858715	2.93959327602965	-6.32634633979933	-6.32634633979933
2.71296002858715	2.95037368341503	-2.63186233277497	-2.63186233277497
2.71296002858715	2.95806641483584	-1.46940377375091	-1.46940377375091
2.71296002858715	2.96859975692854	-1.85590059006449	-1.85590059006449
2.71296002858715	2.98044547571505	-2.33906093971632	-2.33906093971632
2.71296002858715	2.98772143126024	-1.2246857291272	-1.2246857291272
2.71296002858715	3.00100233344648	-1.94869514066852	-1.94869514066852
2.71296002858715	3.01131809617829	-4.91354844979378	-4.91354844979378
2.71296002858715	3.0197116851039	-5.92676134032939	-5.92676134032939
2.71296002858715	3.03026099403746	-3.82345774121927	-3.82345774121927
2.71296002858715	3.03990760790565	-2.96304222984634	-2.96304222984634
2.71296002858715	3.05150515575847	-3.59485530214391	-3.59485530214391
2.71296002858715	3.05873576034268	-3.0047098145215	-3.0047098145215
2.71296002858715	3.06770301370292	-1.13667207786739	-1.13667207786739
2.71296002858715	3.07940591707879	-0.540628334766438	-0.540628334766438
2.71296002858715	3.09019597907842	-2.48204316793419	-2.48204316793419
2.71296002858715	3.09792004790723	-3.64587267204672	-3.64587267204672
2.71296002858715	3.110542189974	-3.08100449284439	-3.08100449284439
2.71296002858715	3.120908844404	-3.88321208877289	-3.88321208877289
2.71296002858715	3.12994958701076	-5.80272147349444	-5.80272147349444
2.71296002858715	3.13849390498568	-5.39998859409985	-5.39998859409985
2.71296002858715	3.1501869446091	-1.93605932603026	-1.93605932603026
2.71296002858715	3.16148064832368	-0.587816181066728	-0.587816181066728
2.71296002858715	3.17011103507498	-1.20108254349657	-1.20108254349657
2.71296002858715	3.17872314084609	-2.54981537421554	-2.54981537421554
2.71296002858715	3.18943427854929	-2.66973306399512	-2.66973306399512
2.71296002858715	3.20007270850667	-2.57067089859453	-2.57067089859453
2.71296002858715	3.21135729173775	-6.23794600667162	-6.23794600667162
2.71296002858715	3.21774495156264	-7.28447325172664	-7.28447325172664
2.71296002858715	3.22815211213431	-3.56704047786468	-3.56704047786468
2.71296002858715	3.23966270340771	-1.56568689284916	-1.56568689284916
2.71296002858715	3.2482633739793	-1.40439501335334	-1.40439501335334
2.71296002858715	3.26005447385254	-2.8226481638788	-2.8226481638788
2.71296002858715	3.2678375073655	-1.30481828527763	-1.30481828527763
2.71296002858715	3.27942502767294	-1.3505956932226	-1.3505956932226
2.71296002858715	3.28991400376944	-3.04903916418004	-3.04903916418004
2.71296002858715	3.29843413820363	-5.43578729849008	-5.43578729849008
2.71296002858715	3.30795598122601	-6.04826530817354	-6.04826530817354
2.71296002858715	3.32042353399918	-2.6282216876192	-2.6282216876192
2.71296002858715	3.32988808113066	-2.85737710536779	-2.85737710536779
2.71296002858715	3.34167171731797	-3.38312559816126	-3.38312559816126
2.71296002858715	3.34945522358469	-3.3504984373177	-3.3504984373177
2.71296002858715	3.3585212125853	-5.39474339471275	-5.39474339471275
2.71296002858715	3.36825225656232	-2.09385719441173	-2.09385719441173
2.71296002858715	3.37957340924158	-3.78809398502085	-3.78809398502085
2.71296002858715	3.388124757051	-4.2381646965236	-4.2381646965236
2.71296002858715	3.40006631133684	-3.33591283650344	-3.33591283650344
2.71296002858715	3.41031819784028	-2.83234776765249	-2.83234776765249
2.71296002858715	3.42124566193826	-2.36222818983333	-2.36222818983333
2.71296002858715	3.4282329791085	-2.11765744867557	-2.11765744867557
2.71296002858715	3.44003838428732	-2.02972960836314	-2.02972960836314
2.71296002858715	3.44978874723266	-0.984497344873716	-0.984497344873716
2.71296002858715	3.45844418684046	-1.83309683069541	-1.83309683069541
2.71296002858715	3.46995108331354	-3.5985601441717	-3.5985601441717
2.71296002858715	3.47930561178105	-4.25101851380686	-4.25101851380686
2.71296002858715	3.49068855748336	-3.06957770603174	-3.06957770603174
2.71296002858715	3.49945620723886	-3.53144778175357	-3.53144778175357
2.71296002858715	3.5102617296568	-3.22820002250887	-3.22820002250887
2.71296002858715	3.51971176077836	-2.77742539146169	-2.77742539146169
2.71296002858715	3.5297	-2.74847668714636	-2.74847668714636
2.72378467681792	2.5297	-1.46024715748689	-1.46024715748689
2.72378467681792	2.53930844129776	-1.33306776824691	-1.33306776824691
2.72378467681792	2.54779497192057	-0.770246282620292	-0.770246282620292
2.72378467681792	2.56041424082838	-1.94537271644043	-1.94537271644043
2.72378467681792	2.5688564932808	-0.793965715472496	-0.793965715472496
2.72378467681792	2.57878084645278	-1.32200274168463	-1.32200274168463
2.72378467681792	2.58790006453133	-1.40743354996056	-1.40743354996056
2.72378467681792	2.60044868121584	-0.742718940342456	-0.742718940342456
2.72378467681792	2.61142301668084	-2.02901717435805	-2.02901717435805
2.72378467681792	2.61891655477138	-1.32115275575973	-1.32115275575973
2.72378467681792	2.62821579381689	-1.13793890531991	-1.13793890531991
2.72378467681792	2.63990831305281	-2.00012935617792	-2.00012935617792
2.72378467681792	2.64816045660458	-2.15560412680952	-2.15560412680952
2.72378467681792	2.66105906661435	-1.44434971855247	-1.44434971855247
2.72378467681792	2.66962305468101	-1.20298962102362	-1.20298962102362
2.72378467681792	2.6785533057522	-1.55254231635871	-1.55254231635871
2.72378467681792	2.68809833521918	-1.96359833961691	-1.96359833961691
2.72378467681792	2.70151599859566	-1.8971480153262	-1.8971480153262
2.72378467681792	2.70905507632019	-1.08426353013783	-1.08426353013783
2.72378467681792	2.71998525917072	-2.243025097876	-2.243025097876
2.72378467681792	2.72922572197759	-1.59420764529818	-1.59420764529818
2.72378467681792	2.74114611746511	-2.29032664897727	-2.29032664897727
2.72378467681792	2.74860034865829	-2.87312412358131	-2.87312412358131
2.72378467681792	2.75935933954683	-2.84364729053027	-2.84364729053027
2.72378467681792	2.76773810666567	-2.23843885622421	-2.23843885622421
2.72378467681792	2.77804363128858	-1.88111752526214	-1.88111752526214
2.72378467681792	2.78988206968744	-2.93353918208345	-2.93353918208345
2.72378467681792	2.799643930492	-0.663816621862054	-0.663816621862054
2.72378467681792	2.81102918529108	-1.64036067747793	-1.64036067747793
2.72378467681792	2.81824838163769	-2.06391730982955	-2.06391730982955
2.72378467681792	2.82970215549013	-2.13302764016379	-2.13302764016379
2.72378467681792	2.83930568442423	-2.94388494367018	-2.94388494367018
2.72378467681792	2.84878869777475	-3.79817450952851	-3.79817450952851
2.72378467681792	2.85968028104831	-3.55759251834377	-3.55759251834377
2.72378467681792	2.86885162736121	-2.44135817896404	-2.44135817896404
2.72378467681792	2.88043509744726	-1.45230110204017	-1.45230110204017
2.72378467681792	2.89038702345778	-2.51709495439627	-2.51709495439627
2.72378467681792	2.90067886022027	-2.19941217369723	-2.19941217369723
2.72378467681792	2.90896284590012	-0.867005556519871	-0.867005556519871
2.72378467681792	2.92034801732973	-1.68618103354578	-1.68618103354578
2.72378467681792	2.93067093334228	-3.50965486003668	-3.50965486003668
2.72378467681792	2.93959327602965	-4.8683636722069	-4.8683636722069
2.72378467681792	2.95037368341503	-3.70507900446978	-3.70507900446978
2.72378467681792	2.95806641483584	-3.51816036337163	-3.51816036337163
2.72378467681792	2.96859975692854	-3.41942784420314	-3.41942784420314
2.72378467681792	2.98044547571505	-1.48106429098118	-1.48106429098118
2.72378467681792	2.98772143126024	-0.724789829994506	-0.724789829994506
2.72378467681792	3.00100233344648	-5.29258325233104	-5.29258325233104
2.72378467681792	3.01131809617829	-2.81516197400964	-2.81516197400964
2.72378467681792	3.0197116851039	-2.7599645248751	-2.7599645248751
2.72378467681792	3.03026099403746	-3.19099115465491	-3.19099115465491
2.72378467681792	3.03990760790565	-3.98917283937794	-3.98917283937794
2.72378467681792	3.05150515575847	-5.15667861090162	-5.15667861090162
2.72378467681792	3.05873576034268	-4.55129233568795	-4.55129233568795
2.72378467681792	3.06770301370292	-2.0318389543994	-2.0318389543994
2.72378467681792	3.07940591707879	-3.42103227890141	-3.42103227890141
2.72378467681792	3.09019597907842	-3.11434819018223	-3.11434819018223
2.72378467681792	3.09792004790723	-3.04403249898206	-3.04403249898206
2.72378467681792	3.110542189974	-1.66654310467209	-1.66654310467209
2.72378467681792	3.120908844404	-3.84765366729783	-3.84765366729783
2.72378467681792	3.12994958701076	-7.06513100249435	-7.06513100249435
2.72378467681792	3.13849390498568	-6.29921874928777	-6.29921874928777
2.72378467681792	3.1501869446091	-2.74168684562312	-2.74168684562312
2.72378467681792	3.16148064832368	-1.4844645868788	-1.4844645868788
2.72378467681792	3.17011103507498	-1.74263386273458	-1.74263386273458
2.72378467681792	3.17872314084609	-3.03546135047532	-3.03546135047532
2.72378467681792	3.18943427854929	-0.925618625627067	-0.925618625627067
2.72378467681792	3.20007270850667	-1.41119832524782	-1.41119832524782
2.72378467681792	3.21135729173775	-4.48127233545711	-4.48127233545711
2.72378467681792	3.21774495156264	-6.80469270078055	-6.80469270078055
2.72378467681792	3.22815211213431	-4.58661629910785	-4.58661629910785
2.72378467681792	3.23966270340771	-2.92687276734318	-2.92687276734318
2.72378467681792	3.2482633739793	-3.60163927887044	-3.60163927887044
2.72378467681792	3.26005447385254	-2.49431909564601	-2.49431909564601
2.72378467681792	3.2678375073655	-1.03809918824874	-1.03809918824874
2.72378467681792	3.27942502767294	-0.534621406762312	-0.534621406762312
2.72378467681792	3.28991400376944	-2.206966030665	-2.206966030665
2.72378467681792	3.29843413820363	-4.52672470962591	-4.52672470962591
2.72378467681792	3.30795598122601	-5.01512250375123	-5.01512250375123
2.72378467681792	3.32042353399918	-3.139674181467	-3.139674181467
2.72378467681792	3.32988808113066	-3.58484392112592	-3.58484392112592
2.72378467681792	3.34167171731797	-3.86385904745117	-3.86385904745117
2.72378467681792	3.34945522358469	-1.83203578557533	-1.83203578557533
2.72378467681792	3.3585212125853	-2.91991836263986	-2.91991836263986
2.72378467681792	3.36825225656232	-3.82418486864083	-3.82418486864083
2.72378467681792	3.37957340924158	-2.64188268078414	-2.64188268078414
2.72378467681792	3.388124757051	-3.93608902651607	-3.93608902651607
2.72378467681792	3.40006631133684	-2.89102761736149	-2.89102761736149
2.72378467681792	3.41031819784028	-3.37487960954093	-3.37487960954093
2.72378467681792	3.42124566193826	-4.66615498353747	-4.66615498353747
2.72378467681792	3.4282329791085	-4.0504440747419	-4.0504440747419
2.72378467681792	3.44003838428732	-1.39180353202761	-1.39180353202761
2.72378467681792	3.44978874723266	-5.08362571805839	-5.08362571805839
2.72378467681792	3.45844418684046	-1.3465530270272	-1.3465530270272
2.72378467681792	3.46995108331354	-3.22858258122869	-3.22858258122869
2.72378467681792	3.47930561178105	-4.33461627009081	-4.33461627009081
2.72378467681792	3.49068855748336	-2.80064357242804	-2.80064357242804
2.72378467681792	3.49945620723886	-3.4398000785352	-3.4398000785352
2.72378467681792	3.5102617296568	-4.75874730814945	-4.75874730814945
2.72378467681792	3.51971176077836	-2.60019031464566	-2.60019031464566
2.72378467681792	3.5297	-1.89106345024055	-1.89106345024055
2.73206145601239	2.5297	-1.75830444515179	-1.75830444515179
2.73206145601239	2.53930844129776	-1.53820217488521	-1.53820217488521
2.73206145601239	2.54779497192057	-0.664411159816268	-0.664411159816268
2.73206145601239	2.56041424082838	-0.648795025861659	-0.648795025861659
2.73206145601239	2.5688564932808	-0.410988801230644	-0.410988801230644
2.73206145601239	2.57878084645278	-1.39987592027137	-1.39987592027137
2.73206145601239	2.58790006453133	-1.91252227415083	-1.91252227415083
2.73206145601239	2.60044868121584	-1.23526050798313	-1.23526050798313
2.73206145601239	2.61142301668084	-2.13599431738419	-2.13599431738419
2.73206145601239	2.61891655477138	-2.42607309484146	-2.42607309484146
2.73206145601239	2.62821579381689	-1.29264474954704	-1.29264474954704
2.73206145601239	2.63990831305281	-1.93397581560379	-1.93397581560379
2.73206145601239	2.64816045660458	-2.04254207452942	-2.04254207452942
2.73206145601239	2.66105906661435	-1.06890309711139	-1.06890309711139
2.73206145601239	2.66962305468101	-1.24605283703369	-1.24605283703369
2.73206145601239	2.6785533057522	-1.71349077663695	-1.71349077663695
2.73206145601239	2.68809833521918	-1.33848402880159	-1.33848402880159
2.73206145601239	2.70151599859566	-1.60715992808991	-1.60715992808991
2.73206145601239	2.70905507632019	-1.09457495412443	-1.09457495412443
2.73206145601239	2.71998525917072	-2.27782576414626	-2.27782576414626
2.73206145601239	2.72922572197759	-2.191438237939	-2.191438237939
2.73206145601239	2.74114611746511	-2.05980149184222	-2.05980149184222
2.73206145601239	2.74860034865829	-2.95388950292687	-2.95388950292687
2.73206145601239	2.75935933954683	-3.43479797504733	-3.43479797504733
2.73206145601239	2.76773810666567	-2.57533908968804	-2.57533908968804
2.73206145601239	2.77804363128858	-1.57242574970076	-1.57242574970076
2.73206145601239	2.78988206968744	-1.82439074550967	-1.82439074550967
2.73206145601239	2.799643930492	-3.00853879476006	-3.00853879476006
2.73206145601239	2.81102918529108	-4.08270963155587	-4.08270963155587
2.73206145601239	2.81824838163769	-3.4942294595603	-3.4942294595603
2.73206145601239	2.82970215549013	-2.47583863772542	-2.47583863772542
2.73206145601239	2.83930568442423	-1.91259986750913	-1.91259986750913
2.73206145601239	2.84878869777475	-2.58903968444679	-2.58903968444679
2.73206145601239	2.85968028104831	-3.96043423920605	-3.96043423920605
2.73206145601239	2.86885162736121	-3.98334389936622	-3.98334389936622
2.73206145601239	2.88043509744726	-2.55579383316564	-2.55579383316564
2.73206145601239	2.89038702345778	-2.36545921671535	-2.36545921671535
2.73206145601239	2.90067886022027	-3.53065905831181	-3.53065905831181
2.73206145601239	2.90896284590012	-0.955006787172067	-0.955006787172067
2.73206145601239	2.92034801732973	-1.37947125412404	-1.37947125412404
2.73206145601239	2.93067093334228	-2.1977103706198	-2.1977103706198
2.73206145601239	2.93959327602965	-3.0142299738331	-3.0142299738331
2.73206145601239	2.95037368341503	-4.13130866361274	-4.13130866361274
2.73206145601239	2.95806641483584	-3.81467506050973	-3.81467506050973
2.73206145601239	2.96859975692854	-3.64640358155151	-3.64640358155151
2.73206145601239	2.98044547571505	-2.36973541244907	-2.36973541244907
2.73206145601239	2.98772143126024	-1.48298307315383	-1.48298307315383
2.73206145601239	3.00100233344648	-2.78710047138566	-2.78710047138566
2.73206145601239	3.01131809617829	-3.11445902174512	-3.11445902174512
2.73206145601239	3.0197116851039	-1.82168994083042	-1.82168994083042
2.73206145601239	3.03026099403746	-2.52756232793865	-2.52756232793865
2.73206145601239	3.03990760790565	-3.65729401566284	-3.65729401566284
2.73206145601239	3.05150515575847	-4.6966077848283	-4.6966077848283
2.73206145601239	3.05873576034268	-4.70369850158534	-4.70369850158534
2.73206145601239	3.06770301370292	-3.08370447871647	-3.08370447871647
2.73206145601239	3.07940591707879	-3.06639673206161	-3.06639673206161
2.73206145601239	3.09019597907842	-3.05818672364751	-3.05818672364751
2.73206145601239	3.09792004790723	-2.27950712786605	-2.27950712786605
2.73206145601239	3.110542189974	-3.01968603586829	-3.01968603586829
2.73206145601239	3.120908844404	-3.25787870442224	-3.25787870442224
2.73206145601239	3.12994958701076	-4.46927615085059	-4.46927615085059
2.73206145601239	3.13849390498568	-4.96837496288617	-4.96837496288617
2.73206145601239	3.1501869446091	-3.87308409620266	-3.87308409620266
2.73206145601239	3.16148064832368	-2.68531226232142	-2.68531226232142
2.73206145601239	3.17011103507498	-2.44477478112691	-2.44477478112691
2.73206145601239	3.17872314084609	-3.53899160192827	-3.53899160192827
2.73206145601239	3.18943427854929	-0.651294030829774	-0.651294030829774
2.73206145601239	3.20007270850667	-1.1691218845902	-1.1691218845902
2.73206145601239	3.21135729173775	-2.87135841506404	-2.87135841506404
2.73206145601239	3.21774495156264	-4.42915790894591	-4.42915790894591
2.73206145601239	3.22815211213431	-4.23803351997282	-4.23803351997282
2.73206145601239	3.23966270340771	-4.10051005490601	-4.10051005490601
2.73206145601239	3.2482633739793	-5.21181451980601	-5.21181451980601
2.73206145601239	3.26005447385254	-3.03430533680955	-3.03430533680955
2.73206145601239	3.2678375073655	-1.40255438664286	-1.40255438664286
2.73206145601239	3.27942502767294	-0.565974074414214	-0.565974074414214
2.73206145601239	3.28991400376944	-2.87945312517263	-2.87945312517263
2.73206145601239	3.29843413820363	-2.75828461853979	-2.75828461853979
2.73206145601239	3.30795598122601	-3.02885045193932	-3.02885045193932
2.73206145601239	3.32042353399918	-3.09783392389869	-3.09783392389869
2.73206145601239	3.32988808113066	-4.02932803914564	-4.02932803914564
2.73206145601239	3.34167171731797	-4.89948824405633	-4.89948824405633
2.73206145601239	3.34945522358469	-2.69483622992152	-2.69483622992152
2.73206145601239	3.3585212125853	-1.95157496672556	-1.95157496672556
2.73206145601239	3.36825225656232	-5.77107938030275	-5.77107938030275
2.73206145601239	3.37957340924158	-2.60756990973806	-2.60756990973806
2.73206145601239	3.388124757051	-3.83467620058525	-3.83467620058525
2.73206145601239	3.40006631133684	-2.23512753323666	-2.23512753323666
2.73206145601239	3.41031819784028	-3.43652194415461	-3.43652194415461
2.73206145601239	3.42124566193826	-6.02973751729962	-6.02973751729962
2.73206145601239	3.4282329791085	-5.00557051561651	-5.00557051561651
2.73206145601239	3.44003838428732	-1.86180676749154	-1.86180676749154
2.73206145601239	3.44978874723266	-1.21480560745903	-1.21480560745903
2.73206145601239	3.45844418684046	-3.94886708056731	-3.94886708056731
2.73206145601239	3.46995108331354	-2.83723667563697	-2.83723667563697
2.73206145601239	3.47930561178105	-3.16909287016716	-3.16909287016716
2.73206145601239	3.49068855748336	-2.21608989059104	-2.21608989059104
2.73206145601239	3.49945620723886	-2.9941513632873	-2.9941513632873
2.73206145601239	3.5102617296568	-5.48594060935852	-5.48594060935852
2.73206145601239	3.51971176077836	-3.33087426059461	-3.33087426059461
2.73206145601239	3.5297	-1.91673235488821	-1.91673235488821
2.74413256051148	2.5297	-2.17161190290904	-2.17161190290904
2.74413256051148	2.53930844129776	-2.13650525684113	-2.13650525684113
2.74413256051148	2.54779497192057	-1.17577816357658	-1.17577816357658
2.74413256051148	2.56041424082838	-0.376018219474986	-0.376018219474986
2.74413256051148	2.5688564932808	-0.373243865795644	-0.373243865795644
2.74413256051148	2.57878084645278	-1.61531850616177	-1.61531850616177
2.74413256051148	2.58790006453133	-2.6488302018667	-2.6488302018667
2.74413256051148	2.60044868121584	-1.86615339819389	-1.86615339819389
2.74413256051148	2.61142301668084	-1.40823216795599	-1.40823216795599
2.74413256051148	2.61891655477138	-2.62399927225766	-2.62399927225766
2.74413256051148	2.62821579381689	-1.53525689884356	-1.53525689884356
2.74413256051148	2.63990831305281	-1.75955908714974	-1.75955908714974
2.74413256051148	2.64816045660458	-1.96435828555792	-1.96435828555792
2.74413256051148	2.66105906661435	-0.728573566389286	-0.728573566389286
2.74413256051148	2.66962305468101	-2.88707516385534	-2.88707516385534
2.74413256051148	2.6785533057522	-0.59417702427163	-0.59417702427163
2.74413256051148	2.68809833521918	-1.30820879955854	-1.30820879955854
2.74413256051148	2.70151599859566	-2.50553130257498	-2.50553130257498
2.74413256051148	2.70905507632019	-2.12436590860978	-2.12436590860978
2.74413256051148	2.71998525917072	-2.34015873120865	-2.34015873120865
2.74413256051148	2.72922572197759	-4.45767610397456	-4.45767610397456
2.74413256051148	2.74114611746511	-2.11892808714759	-2.11892808714759
2.74413256051148	2.74860034865829	-2.37488784751412	-2.37488784751412
2.74413256051148	2.75935933954683	-2.85792274552438	-2.85792274552438
2.74413256051148	2.76773810666567	-2.0352993283517	-2.0352993283517
2.74413256051148	2.77804363128858	-1.07320847531446	-1.07320847531446
2.74413256051148	2.78988206968744	-3.70307749775736	-3.70307749775736
2.74413256051148	2.799643930492	-1.31069907628182	-1.31069907628182
2.74413256051148	2.81102918529108	-2.24956331398755	-2.24956331398755
2.74413256051148	2.81824838163769	-1.86357435201757	-1.86357435201757
2.74413256051148	2.82970215549013	-1.93622144689721	-1.93622144689721
2.74413256051148	2.83930568442423	-3.64275013866859	-3.64275013866859
2.74413256051148	2.84878869777475	-2.47924816138737	-2.47924816138737
2.74413256051148	2.85968028104831	-4.07875733132369	-4.07875733132369
2.74413256051148	2.86885162736121	-5.47796524776362	-5.47796524776362
2.74413256051148	2.88043509744726	-3.5721008761999	-3.5721008761999
2.74413256051148	2.89038702345778	-1.85189433840685	-1.85189433840685
2.74413256051148	2.90067886022027	-1.95088752189145	-1.95088752189145
2.74413256051148	2.90896284590012	-2.09799118076648	-2.09799118076648
2.74413256051148	2.92034801732973	-4.95412578020563	-4.95412578020563
2.74413256051148	2.93067093334228	-5.00195812207198	-5.00195812207198
2.74413256051148	2.93959327602965	-3.04051710667011	-3.04051710667011
2.74413256051148	2.95037368341503	-1.78299283228205	-1.78299283228205
2.74413256051148	2.95806641483584	-2.00844229582788	-2.00844229582788
2.74413256051148	2.96859975692854	-3.7008073635273	-3.7008073635273
2.74413256051148	2.98044547571505	-5.07422981517425	-5.07422981517425
2.74413256051148	2.98772143126024	-4.03743200438595	-4.03743200438595
2.74413256051148	3.00100233344648	-2.71957307602605	-2.71957307602605
2.74413256051148	3.01131809617829	-5.32838894234982	-5.32838894234982
2.74413256051148	3.0197116851039	-2.03181153353927	-2.03181153353927
2.74413256051148	3.03026099403746	-1.76251900633702	-1.76251900633702
2.74413256051148	3.03990760790565	-2.51553013362832	-2.51553013362832
2.74413256051148	3.05150515575847	-2.52804593426123	-2.52804593426123
2.74413256051148	3.05873576034268	-3.2733470434618	-3.2733470434618
2.74413256051148	3.06770301370292	-5.21521432066976	-5.21521432066976
2.74413256051148	3.07940591707879	-2.65190083792925	-2.65190083792925
2.74413256051148	3.09019597907842	-2.73376809054395	-2.73376809054395
2.74413256051148	3.09792004790723	-2.01656613788299	-2.01656613788299
2.74413256051148	3.110542189974	-1.47773051576587	-1.47773051576587
2.74413256051148	3.120908844404	-4.81980653872881	-4.81980653872881
2.74413256051148	3.12994958701076	-2.64575020884223	-2.64575020884223
2.74413256051148	3.13849390498568	-3.28904618351811	-3.28904618351811
2.74413256051148	3.1501869446091	-4.78353028984446	-4.78353028984446
2.74413256051148	3.16148064832368	-4.01347404552757	-4.01347404552757
2.74413256051148	3.17011103507498	-2.95685967777649	-2.95685967777649
2.74413256051148	3.17872314084609	-2.60043894920182	-2.60043894920182
2.74413256051148	3.18943427854929	-2.55481448606338	-2.55481448606338
2.74413256051148	3.20007270850667	-3.95750618555468	-3.95750618555468
2.74413256051148	3.21135729173775	-4.04215267584357	-4.04215267584357
2.74413256051148	3.21774495156264	-3.63637793325336	-3.63637793325336
2.74413256051148	3.22815211213431	-3.07787150005652	-3.07787150005652
2.74413256051148	3.23966270340771	-3.31272903810168	-3.31272903810168
2.74413256051148	3.2482633739793	-4.21388614134526	-4.21388614134526
2.74413256051148	3.26005447385254	-4.17056784825502	-4.17056784825502
2.74413256051148	3.2678375073655	-2.99210444917975	-2.99210444917975
2.74413256051148	3.27942502767294	-1.48053852452841	-1.48053852452841
2.74413256051148	3.28991400376944	-2.78402923017273	-2.78402923017273
2.74413256051148	3.29843413820363	-2.29731613790301	-2.29731613790301
2.74413256051148	3.30795598122601	-1.4781682896172	-1.4781682896172
2.74413256051148	3.32042353399918	-2.52612934170531	-2.52612934170531
2.74413256051148	3.32988808113066	-3.38064617718351	-3.38064617718351
2.74413256051148	3.34167171731797	-4.32768232382773	-4.32768232382773
2.74413256051148	3.34945522358469	-3.99634751554004	-3.99634751554004
2.74413256051148	3.3585212125853	-2.87304974147065	-2.87304974147065
2.74413256051148	3.36825225656232	-4.04945450765615	-4.04945450765615
2.74413256051148	3.37957340924158	-3.16960543816316	-3.16960543816316
2.74413256051148	3.388124757051	-2.45216370560763	-2.45216370560763
2.74413256051148	3.40006631133684	-3.28967185138549	-3.28967185138549
2.74413256051148	3.41031819784028	-2.65005502977021	-2.65005502977021
2.74413256051148	3.42124566193826	-4.11692821549514	-4.11692821549514
2.74413256051148	3.4282329791085	-4.22030113835325	-4.22030113835325
2.74413256051148	3.44003838428732	-2.95477797247554	-2.95477797247554
2.74413256051148	3.44978874723266	-1.99245985886631	-1.99245985886631
2.74413256051148	3.45844418684046	-1.7195009901028	-1.7195009901028
2.74413256051148	3.46995108331354	-2.56341151968252	-2.56341151968252
2.74413256051148	3.47930561178105	-1.71761170714717	-1.71761170714717
2.74413256051148	3.49068855748336	-1.80530736515584	-1.80530736515584
2.74413256051148	3.49945620723886	-2.28481712205667	-2.28481712205667
2.74413256051148	3.5102617296568	-4.02249566065581	-4.02249566065581
2.74413256051148	3.51971176077836	-4.13668003222364	-4.13668003222364
2.74413256051148	3.5297	-2.51337731694218	-2.51337731694218
2.7553003730089	2.5297	-1.65951623789169	-1.65951623789169
2.7553003730089	2.53930844129776	-1.67851231382224	-1.67851231382224
2.7553003730089	2.54779497192057	-0.985694577036554	-0.985694577036554
2.7553003730089	2.56041424082838	-1.63086250714997	-1.63086250714997
2.7553003730089	2.5688564932808	-0.667963634210082	-0.667963634210082
2.7553003730089	2.57878084645278	-1.45916130334456	-1.45916130334456
2.7553003730089	2.58790006453133	-2.51097636441045	-2.51097636441045
2.7553003730089	2.60044868121584	-2.00586608841417	-2.00586608841417
2.7553003730089	2.61142301668084	-0.802053197355519	-0.802053197355519
2.7553003730089	2.61891655477138	-0.889798236787442	-0.889798236787442
2.7553003730089	2.62821579381689	-1.5926169722606	-1.5926169722606
2.7553003730089	2.63990831305281	-2.34981356727894	-2.34981356727894
2.7553003730089	2.64816045660458	-3.06799179146708	-3.06799179146708
2.7553003730089	2.66105906661435	-1.66605413837698	-1.66605413837698
2.7553003730089	2.66962305468101	-0.574571641326315	-0.574571641326315
2.7553003730089	2.6785533057522	-0.527393865333238	-0.527393865333238
2.7553003730089	2.68809833521918	-1.63507283786333	-1.63507283786333
2.7553003730089	2.70151599859566	-3.62830280590038	-3.62830280590038
2.7553003730089	2.70905507632019	-3.24251642082783	-3.24251642082783
2.7553003730089	2.71998525917072	-2.08206572698151	-2.08206572698151
2.7553003730089	2.72922572197759	-3.17520412252793	-3.17520412252793
2.7553003730089	2.74114611746511	-2.06208504918715	-2.06208504918715
2.7553003730089	2.74860034865829	-1.60868451496884	-1.60868451496884
2.7553003730089	2.75935933954683	-2.1875164160009	-2.1875164160009
2.7553003730089	2.76773810666567	-1.62723855250124	-1.62723855250124
2.7553003730089	2.77804363128858	-1.00424201163975	-1.00424201163975
2.7553003730089	2.78988206968744	-1.48792466197011	-1.48792466197011
2.7553003730089	2.799643930492	-1.36530177681902	-1.36530177681902
2.7553003730089	2.81102918529108	-2.75064785362105	-2.75064785362105
2.7553003730089	2.81824838163769	-2.7386843819275	-2.7386843819275
2.7553003730089	2.82970215549013	-2.39575671377798	-2.39575671377798
2.7553003730089	2.83930568442423	-5.69751759643532	-5.69751759643532
2.7553003730089	2.84878869777475	-3.8263834446293	-3.8263834446293
2.7553003730089	2.85968028104831	-3.07783877252325	-3.07783877252325
2.7553003730089	2.86885162736121	-4.10391203276276	-4.10391203276276
2.7553003730089	2.88043509744726	-2.9638155298403	-2.9638155298403
2.7553003730089	2.89038702345778	-1.34257417105869	-1.34257417105869
2.7553003730089	2.90067886022027	-2.15260127334017	-2.15260127334017
2.7553003730089	2.90896284590012	-1.17119228058596	-1.17119228058596
2.7553003730089	2.92034801732973	-3.2083937069288	-3.2083937069288
2.7553003730089	2.93067093334228	-3.17115680655456	-3.17115680655456
2.7553003730089	2.93959327602965	-1.86782000283461	-1.86782000283461
2.7553003730089	2.95037368341503	-3.7353541254385	-3.7353541254385
2.7553003730089	2.95806641483584	-2.48774546698161	-2.48774546698161
2.7553003730089	2.96859975692854	-3.7590464027985	-3.7590464027985
2.7553003730089	2.98044547571505	-7.58000820325356	-7.58000820325356
2.7553003730089	2.98772143126024	-6.83571219439648	-6.83571219439648
2.7553003730089	3.00100233344648	-2.80994883347489	-2.80994883347489
2.7553003730089	3.01131809617829	-2.90937386450059	-2.90937386450059
2.7553003730089	3.0197116851039	-2.75792965143125	-2.75792965143125
2.7553003730089	3.03026099403746	-2.58636734019603	-2.58636734019603
2.7553003730089	3.03990760790565	-3.93086568870285	-3.93086568870285
2.7553003730089	3.05150515575847	-2.38586514589002	-2.38586514589002
2.7553003730089	3.05873576034268	-1.61195624633427	-1.61195624633427
2.7553003730089	3.06770301370292	-2.02175927852221	-2.02175927852221
2.7553003730089	3.07940591707879	-2.36182268715811	-2.36182268715811
2.7553003730089	3.09019597907842	-4.11796221730435	-4.11796221730435
2.7553003730089	3.09792004790723	-4.01733193473081	-4.01733193473081
2.7553003730089	3.110542189974	-2.46509946036048	-2.46509946036048
2.7553003730089	3.120908844404	-5.79691253277412	-5.79691253277412
2.7553003730089	3.12994958701076	-3.993012634156	-3.993012634156
2.7553003730089	3.13849390498568	-2.47466725450499	-2.47466725450499
2.7553003730089	3.1501869446091	-3.89133795451619	-3.89133795451619
2.7553003730089	3.16148064832368	-3.54642593731876	-3.54642593731876
2.7553003730089	3.17011103507498	-2.31523791885132	-2.31523791885132
2.7553003730089	3.17872314084609	-2.03894104842539	-2.03894104842539
2.7553003730089	3.18943427854929	-1.97522550672733	-1.97522550672733
2.7553003730089	3.20007270850667	-3.7725671610695	-3.7725671610695
2.7553003730089	3.21135729173775	-4.37073689981548	-4.37073689981548
2.7553003730089	3.21774495156264	-3.2031953648077	-3.2031953648077
2.7553003730089	3.22815211213431	-1.95818811879565	-1.95818811879565
2.7553003730089	3.23966270340771	-2.21640164662915	-2.21640164662915
2.7553003730089	3.2482633739793	-2.78060101387064	-2.78060101387064
2.7553003730089	3.26005447385254	-5.1110235195456	-5.1110235195456
2.7553003730089	3.2678375073655	-5.30534367784367	-5.30534367784367
2.7553003730089	3.27942502767294	-3.00057014492478	-3.00057014492478
2.7553003730089	3.28991400376944	-2.24303833537573	-2.24303833537573
2.7553003730089	3.29843413820363	-4.25640122456622	-4.25640122456622
2.7553003730089	3.30795598122601	-1.37488421404902	-1.37488421404902
2.7553003730089	3.32042353399918	-2.52727492102497	-2.52727492102497
2.7553003730089	3.32988808113066	-2.90319010003407	-2.90319010003407
2.7553003730089	3.34167171731797	-2.48508782563312	-2.48508782563312
2.7553003730089	3.34945522358469	-3.81197388633808	-3.81197388633808
2.7553003730089	3.3585212125853	-2.72566735976312	-2.72566735976312
2.7553003730089	3.36825225656232	-2.95287406379413	-2.95287406379413
2.7553003730089	3.37957340924158	-3.12457060464664	-3.12457060464664
2.7553003730089	3.388124757051	-2.1644351447635	-2.1644351447635
2.7553003730089	3.40006631133684	-1.17604531906636	-1.17604531906636
2.7553003730089	3.41031819784028	-3.39561028523639	-3.39561028523639
2.7553003730089	3.42124566193826	-2.26946655313799	-2.26946655313799
2.7553003730089	3.4282329791085	-2.99895927587738	-2.99895927587738
2.7553003730089	3.44003838428732	-3.77104415356035	-3.77104415356035
2.7553003730089	3.44978874723266	-2.99930321390406	-2.99930321390406
2.7553003730089	3.45844418684046	-2.12798243136444	-2.12798243136444
2.7553003730089	3.46995108331354	-2.18493140863114	-2.18493140863114
2.7553003730089	3.47930561178105	-1.61140098211058	-1.61140098211058
2.7553003730089	3.49068855748336	-2.44259285276473	-2.44259285276473
2.7553003730089	3.49945620723886	-2.72135036792884	-2.72135036792884
2.7553003730089	3.5102617296568	-2.69200950448334	-2.69200950448334
2.7553003730089	3.51971176077836	-3.15795346843242	-3.15795346843242
2.7553003730089	3.5297	-2.58491731214849	-2.58491731214849
2.76370733923759	2.5297	-1.33813971870109	-1.33813971870109
2.76370733923759	2.53930844129776	-1.18160889813208	-1.18160889813208
2.76370733923759	2.54779497192057	-0.662389704235522	-0.662389704235522
2.76370733923759	2.56041424082838	-1.72340957539495	-1.72340957539495
2.76370733923759	2.5688564932808	-0.8679481914603	-0.8679481914603
2.76370733923759	2.57878084645278	-1.01126422731465	-1.01126422731465
2.76370733923759	2.58790006453133	-1.83131243555317	-1.83131243555317
2.76370733923759	2.60044868121584	-1.91689955447043	-1.91689955447043
2.76370733923759	2.61142301668084	-0.98874654223664	-0.98874654223664
2.76370733923759	2.61891655477138	-0.649718427971152	-0.649718427971152
2.76370733923759	2.62821579381689	-1.2822675796412	-1.2822675796412
2.76370733923759	2.63990831305281	-2.14920445793018	-2.14920445793018
2.76370733923759	2.64816045660458	-2.55156562866034	-2.55156562866034
2.76370733923759	2.66105906661435	-1.2810932203393	-1.2810932203393
2.76370733923759	2.66962305468101	-1.88495466582953	-1.88495466582953
2.76370733923759	2.6785533057522	-0.991606853233918	-0.991606853233918
2.76370733923759	2.68809833521918	-1.68717807437963	-1.68717807437963
2.76370733923759	2.70151599859566	-3.6575892820635	-3.6575892820635
2.76370733923759	2.70905507632019	-3.49993469632062	-3.49993469632062
2.76370733923759	2.71998525917072	-1.93306684079874	-1.93306684079874
2.76370733923759	2.72922572197759	-1.58766135949776	-1.58766135949776
2.76370733923759	2.74114611746511	-1.98926633868177	-1.98926633868177
2.76370733923759	2.74860034865829	-1.51170112190118	-1.51170112190118
2.76370733923759	2.75935933954683	-2.8228168115952	-2.8228168115952
2.76370733923759	2.76773810666567	-2.45834641831573	-2.45834641831573
2.76370733923759	2.77804363128858	-1.20247545785207	-1.20247545785207
2.76370733923759	2.78988206968744	-1.02184645944277	-1.02184645944277
2.76370733923759	2.799643930492	-1.80158094155161	-1.80158094155161
2.76370733923759	2.81102918529108	-3.73009029537235	-3.73009029537235
2.76370733923759	2.81824838163769	-3.93689399955576	-3.93689399955576
2.76370733923759	2.82970215549013	-2.75141791781425	-2.75141791781425
2.76370733923759	2.83930568442423	-4.10276764352142	-4.10276764352142
2.76370733923759	2.84878869777475	-4.72708469307332	-4.72708469307332
2.76370733923759	2.85968028104831	-2.08818172567106	-2.08818172567106
2.76370733923759	2.86885162736121	-2.70247516228528	-2.70247516228528
2.76370733923759	2.88043509744726	-2.27854905074207	-2.27854905074207
2.76370733923759	2.89038702345778	-1.24665985726494	-1.24665985726494
2.76370733923759	2.90067886022027	-7.13853526666441	-7.13853526666441
2.76370733923759	2.90896284590012	-1.17614022427847	-1.17614022427847
2.76370733923759	2.92034801732973	-2.24265466920872	-2.24265466920872
2.76370733923759	2.93067093334228	-2.56081084699446	-2.56081084699446
2.76370733923759	2.93959327602965	-1.93320937110531	-1.93320937110531
2.76370733923759	2.95037368341503	-5.05664353880064	-5.05664353880064
2.76370733923759	2.95806641483584	-4.6798493535178	-4.6798493535178
2.76370733923759	2.96859975692854	-3.51183468971288	-3.51183468971288
2.76370733923759	2.98044547571505	-6.47613231360515	-6.47613231360515
2.76370733923759	2.98772143126024	-6.57882749313745	-6.57882749313745
2.76370733923759	3.00100233344648	-2.57804619253574	-2.57804619253574
2.76370733923759	3.01131809617829	-1.34653752996189	-1.34653752996189
2.76370733923759	3.0197116851039	-2.9843530774487	-2.9843530774487
2.76370733923759	3.03026099403746	-5.20496123742657	-5.20496123742657
2.76370733923759	3.03990760790565	-8.65383638384401	-8.65383638384401
2.76370733923759	3.05150515575847	-4.96834101336037	-4.96834101336037
2.76370733923759	3.05873576034268	-3.34428513733519	-3.34428513733519
2.76370733923759	3.06770301370292	-1.33373043724282	-1.33373043724282
2.76370733923759	3.07940591707879	-2.4297968791094	-2.4297968791094
2.76370733923759	3.09019597907842	-5.59974555428204	-5.59974555428204
2.76370733923759	3.09792004790723	-6.64841553756492	-6.64841553756492
2.76370733923759	3.110542189974	-3.6359474303639	-3.6359474303639
2.76370733923759	3.120908844404	-4.18997966878243	-4.18997966878243
2.76370733923759	3.12994958701076	-5.81257471395372	-5.81257471395372
2.76370733923759	3.13849390498568	-2.19504613443007	-2.19504613443007
2.76370733923759	3.1501869446091	-3.15155762749072	-3.15155762749072
2.76370733923759	3.16148064832368	-2.9931895892073	-2.9931895892073
2.76370733923759	3.17011103507498	-1.7036341934442	-1.7036341934442
2.76370733923759	3.17872314084609	-1.82593277157446	-1.82593277157446
2.76370733923759	3.18943427854929	-1.36198094074302	-1.36198094074302
2.76370733923759	3.20007270850667	-2.58973671690273	-2.58973671690273
2.76370733923759	3.21135729173775	-3.54217222322302	-3.54217222322302
2.76370733923759	3.21774495156264	-2.73293674083766	-2.73293674083766
2.76370733923759	3.22815211213431	-1.97601521605134	-1.97601521605134
2.76370733923759	3.23966270340771	-4.17941184246303	-4.17941184246303
2.76370733923759	3.2482633739793	-2.62628126555421	-2.62628126555421
2.76370733923759	3.26005447385254	-4.98897812231218	-4.98897812231218
2.76370733923759	3.2678375073655	-6.40477698341431	-6.40477698341431
2.76370733923759	3.27942502767294	-3.95274977295003	-3.95274977295003
2.76370733923759	3.28991400376944	-1.99718588422752	-1.99718588422752
2.76370733923759	3.29843413820363	-2.97531991453019	-2.97531991453019
2.76370733923759	3.30795598122601	-1.95511147238454	-1.95511147238454
2.76370733923759	3.32042353399918	-3.7544474818755	-3.7544474818755
2.76370733923759	3.32988808113066	-4.06128987088925	-4.06128987088925
2.76370733923759	3.34167171731797	-2.12498505484911	-2.12498505484911
2.76370733923759	3.34945522358469	-2.1410441083641	-2.1410441083641
2.76370733923759	3.3585212125853	-1.51579001225764	-1.51579001225764
2.76370733923759	3.36825225656232	-2.4509762236604	-2.4509762236604
2.76370733923759	3.37957340924158	-3.67940192146546	-3.67940192146546
2.76370733923759	3.388124757051	-3.01191886974186	-3.01191886974186
2.76370733923759	3.40006631133684	-1.6206229895356	-1.6206229895356
2.76370733923759	3.41031819784028	-4.51001423208896	-4.51001423208896
2.76370733923759	3.42124566193826	-2.05388649714519	-2.05388649714519
2.76370733923759	3.4282329791085	-2.39023046735332	-2.39023046735332
2.76370733923759	3.44003838428732	-3.8562872225404	-3.8562872225404
2.76370733923759	3.44978874723266	-3.40531281513819	-3.40531281513819
2.76370733923759	3.45844418684046	-2.20547158198855	-2.20547158198855
2.76370733923759	3.46995108331354	-1.52671632907243	-1.52671632907243
2.76370733923759	3.47930561178105	-1.94588387951336	-1.94588387951336
2.76370733923759	3.49068855748336	-3.21438370256743	-3.21438370256743
2.76370733923759	3.49945620723886	-3.78371968041796	-3.78371968041796
2.76370733923759	3.5102617296568	-2.88101107572413	-2.88101107572413
2.76370733923759	3.51971176077836	-1.86112871208275	-1.86112871208275
2.76370733923759	3.5297	-1.54837171083909	-1.54837171083909
2.77304974180346	2.5297	-1.41631325807856	-1.41631325807856
2.77304974180346	2.53930844129776	-0.941189963870045	-0.941189963870045
2.77304974180346	2.54779497192057	-0.541702235778757	-0.541702235778757
2.77304974180346	2.56041424082838	-0.786042674627197	-0.786042674627197
2.77304974180346	2.5688564932808	-1.00761074978692	-1.00761074978692
2.77304974180346	2.57878084645278	-0.410121827136948	-0.410121827136948
2.77304974180346	2.58790006453133	-0.972014573139859	-0.972014573139859
2.77304974180346	2.60044868121584	-1.872006909741	-1.872006909741
2.77304974180346	2.61142301668084	-1.89427444838896	-1.89427444838896
2.77304974180346	2.61891655477138	-1.72896971803851	-1.72896971803851
2.77304974180346	2.62821579381689	-1.98953972536719	-1.98953972536719
2.77304974180346	2.63990831305281	-1.68007810767256	-1.68007810767256
2.77304974180346	2.64816045660458	-1.34186272548743	-1.34186272548743
2.77304974180346	2.66105906661435	-0.56090985580505	-0.56090985580505
2.77304974180346	2.66962305468101	-1.74166633152549	-1.74166633152549
2.77304974180346	2.6785533057522	-1.67281666373043	-1.67281666373043
2.77304974180346	2.68809833521918	-1.31782030310376	-1.31782030310376
2.77304974180346	2.70151599859566	-2.65230221406705	-2.65230221406705
2.77304974180346	2.70905507632019	-3.04362076743843	-3.04362076743843
2.77304974180346	2.71998525917072	-2.26052358719767	-2.26052358719767
2.77304974180346	2.72922572197759	-1.47601019825782	-1.47601019825782
2.77304974180346	2.74114611746511	-1.60951902988364	-1.60951902988364
2.77304974180346	2.74860034865829	-2.54918299341318	-2.54918299341318
2.77304974180346	2.75935933954683	-3.77544099902042	-3.77544099902042
2.77304974180346	2.76773810666567	-3.30565452104764	-3.30565452104764
2.77304974180346	2.77804363128858	-1.52858499883524	-1.52858499883524
2.77304974180346	2.78988206968744	-1.45119726233145	-1.45119726233145
2.77304974180346	2.799643930492	-2.13996667037009	-2.13996667037009
2.77304974180346	2.81102918529108	-4.14694250664252	-4.14694250664252
2.77304974180346	2.81824838163769	-4.67312103355505	-4.67312103355505
2.77304974180346	2.82970215549013	-3.08301387735315	-3.08301387735315
2.77304974180346	2.83930568442423	-2.38706824431284	-2.38706824431284
2.77304974180346	2.84878869777475	-3.96224235589079	-3.96224235589079
2.77304974180346	2.85968028104831	-1.35627073614825	-1.35627073614825
2.77304974180346	2.86885162736121	-2.03492418436269	-2.03492418436269
2.77304974180346	2.88043509744726	-2.26513424490992	-2.26513424490992
2.77304974180346	2.89038702345778	-1.50902619921351	-1.50902619921351
2.77304974180346	2.90067886022027	-3.67323631518099	-3.67323631518099
2.77304974180346	2.90896284590012	-1.71701353700013	-1.71701353700013
2.77304974180346	2.92034801732973	-2.88734142448874	-2.88734142448874
2.77304974180346	2.93067093334228	-3.42146369484664	-3.42146369484664
2.77304974180346	2.93959327602965	-2.62097575639683	-2.62097575639683
2.77304974180346	2.95037368341503	-3.99488461744147	-3.99488461744147
2.77304974180346	2.95806641483584	-7.32192256849646	-7.32192256849646
2.77304974180346	2.96859975692854	-2.90892406189892	-2.90892406189892
2.77304974180346	2.98044547571505	-3.84090887168031	-3.84090887168031
2.77304974180346	2.98772143126024	-4.38881173918821	-4.38881173918821
2.77304974180346	3.00100233344648	-2.27420932983881	-2.27420932983881
2.77304974180346	3.01131809617829	-1.40325889125899	-1.40325889125899
2.77304974180346	3.0197116851039	-3.69000653256126	-3.69000653256126
2.77304974180346	3.03026099403746	-2.54725064299004	-2.54725064299004
2.77304974180346	3.03990760790565	-4.28415903932233	-4.28415903932233
2.77304974180346	3.05150515575847	-2.77943420925186	-2.77943420925186
2.77304974180346	3.05873576034268	-2.19200472021345	-2.19200472021345
2.77304974180346	3.06770301370292	-3.6731592556705	-3.6731592556705
2.77304974180346	3.07940591707879	-2.72181211447219	-2.72181211447219
2.77304974180346	3.09019597907842	-6.05627647366123	-6.05627647366123
2.77304974180346	3.09792004790723	-8.77504740238066	-8.77504740238066
2.77304974180346	3.110542189974	-4.68870584644532	-4.68870584644532
2.77304974180346	3.120908844404	-2.682052254913	-2.682052254913
2.77304974180346	3.12994958701076	-4.66979114740775	-4.66979114740775
2.77304974180346	3.13849390498568	-2.24042920848149	-2.24042920848149
2.77304974180346	3.1501869446091	-3.52406227672066	-3.52406227672066
2.77304974180346	3.16148064832368	-3.74221289528731	-3.74221289528731
2.77304974180346	3.17011103507498	-1.91342503978353	-1.91342503978353
2.77304974180346	3.17872314084609	-1.47686872418507	-1.47686872418507
2.77304974180346	3.18943427854929	-1.02258254991443	-1.02258254991443
2.77304974180346	3.20007270850667	-2.50606587224939	-2.50606587224939
2.77304974180346	3.21135729173775	-4.14288469158794	-4.14288469158794
2.77304974180346	3.21774495156264	-3.56554686629261	-3.56554686629261
2.77304974180346	3.22815211213431	-2.40010833315819	-2.40010833315819
2.77304974180346	3.23966270340771	-7.3280656567224	-7.3280656567224
2.77304974180346	3.2482633739793	-3.36872652096054	-3.36872652096054
2.77304974180346	3.26005447385254	-3.93319352611047	-3.93319352611047
2.77304974180346	3.2678375073655	-5.5912621942316	-5.5912621942316
2.77304974180346	3.27942502767294	-4.101638317702	-4.101638317702
2.77304974180346	3.28991400376944	-1.68121901654143	-1.68121901654143
2.77304974180346	3.29843413820363	-1.22811982838687	-1.22811982838687
2.77304974180346	3.30795598122601	-2.68198168516767	-2.68198168516767
2.77304974180346	3.32042353399918	-5.44908874063464	-5.44908874063464
2.77304974180346	3.32988808113066	-6.38688520559202	-6.38688520559202
2.77304974180346	3.34167171731797	-3.14458854934765	-3.14458854934765
2.77304974180346	3.34945522358469	-3.13506671133661	-3.13506671133661
2.77304974180346	3.3585212125853	-1.19882505971941	-1.19882505971941
2.77304974180346	3.36825225656232	-2.18897857917608	-2.18897857917608
2.77304974180346	3.37957340924158	-4.56497235897871	-4.56497235897871
2.77304974180346	3.388124757051	-4.60562007113003	-4.60562007113003
2.77304974180346	3.40006631133684	-2.43786501742164	-2.43786501742164
2.77304974180346	3.41031819784028	-3.58805772463165	-3.58805772463165
2.77304974180346	3.42124566193826	-2.85376060745523	-2.85376060745523
2.77304974180346	3.4282329791085	-2.07223130488438	-2.07223130488438
2.77304974180346	3.44003838428732	-3.57430284012946	-3.57430284012946
2.77304974180346	3.44978874723266	-3.49491124049507	-3.49491124049507
2.77304974180346	3.45844418684046	-2.11627399241252	-2.11627399241252
2.77304974180346	3.46995108331354	-0.953448377074551	-0.953448377074551
2.77304974180346	3.47930561178105	-1.58006907086582	-1.58006907086582
2.77304974180346	3.49068855748336	-3.06047954353602	-3.06047954353602
2.77304974180346	3.49945620723886	-4.20128437579689	-4.20128437579689
2.77304974180346	3.5102617296568	-3.22093497301285	-3.22093497301285
2.77304974180346	3.51971176077836	-1.86413653757234	-1.86413653757234
2.77304974180346	3.5297	-2.9700653473397	-2.9700653473397
2.78175918620477	2.5297	-1.60889777615284	-1.60889777615284
2.78175918620477	2.53930844129776	-0.887051558010569	-0.887051558010569
2.78175918620477	2.54779497192057	-0.789113079790525	-0.789113079790525
2.78175918620477	2.56041424082838	-0.976076878057825	-0.976076878057825
2.78175918620477	2.5688564932808	-1.65660676688475	-1.65660676688475
2.78175918620477	2.57878084645278	-0.0101640788845998	-0.0101640788845998
2.78175918620477	2.58790006453133	-0.405443985283739	-0.405443985283739
2.78175918620477	2.60044868121584	-1.94043766539255	-1.94043766539255
2.78175918620477	2.61142301668084	-2.26349163384475	-2.26349163384475
2.78175918620477	2.61891655477138	-1.58901007462998	-1.58901007462998
2.78175918620477	2.62821579381689	-2.32475976040604	-2.32475976040604
2.78175918620477	2.63990831305281	-2.43366015292753	-2.43366015292753
2.78175918620477	2.64816045660458	-1.44674803373601	-1.44674803373601
2.78175918620477	2.66105906661435	-0.430944747276101	-0.430944747276101
2.78175918620477	2.66962305468101	-0.771448637870151	-0.771448637870151
2.78175918620477	2.6785533057522	-2.04637706596674	-2.04637706596674
2.78175918620477	2.68809833521918	-0.776944255145679	-0.776944255145679
2.78175918620477	2.70151599859566	-1.50197472359548	-1.50197472359548
2.78175918620477	2.70905507632019	-2.40530307701488	-2.40530307701488
2.78175918620477	2.71998525917072	-3.13099539337537	-3.13099539337537
2.78175918620477	2.72922572197759	-2.69768068357149	-2.69768068357149
2.78175918620477	2.74114611746511	-2.27176697830635	-2.27176697830635
2.78175918620477	2.74860034865829	-2.28553824466167	-2.28553824466167
2.78175918620477	2.75935933954683	-1.64960284755409	-1.64960284755409
2.78175918620477	2.76773810666567	-0.9789701175348	-0.9789701175348
2.78175918620477	2.77804363128858	-0.923234135489452	-0.923234135489452
2.78175918620477	2.78988206968744	-2.34255737458335	-2.34255737458335
2.78175918620477	2.799643930492	-1.94131183631765	-1.94131183631765
2.78175918620477	2.81102918529108	-3.21354667873493	-3.21354667873493
2.78175918620477	2.81824838163769	-4.02843738639342	-4.02843738639342
2.78175918620477	2.82970215549013	-3.54270112088716	-3.54270112088716
2.78175918620477	2.83930568442423	-2.40616809784461	-2.40616809784461
2.78175918620477	2.84878869777475	-2.3097182429965	-2.3097182429965
2.78175918620477	2.85968028104831	-1.34907352893231	-1.34907352893231
2.78175918620477	2.86885162736121	-3.18323269748612	-3.18323269748612
2.78175918620477	2.88043509744726	-3.99960865090975	-3.99960865090975
2.78175918620477	2.89038702345778	-2.36179060166319	-2.36179060166319
2.78175918620477	2.90067886022027	-2.33660607997962	-2.33660607997962
2.78175918620477	2.90896284590012	-2.32912120324448	-2.32912120324448
2.78175918620477	2.92034801732973	-3.73646934676162	-3.73646934676162
2.78175918620477	2.93067093334228	-4.51157714424636	-4.51157714424636
2.78175918620477	2.93959327602965	-3.45227089683874	-3.45227089683874
2.78175918620477	2.95037368341503	-2.83657381527826	-2.83657381527826
2.78175918620477	2.95806641483584	-5.21711051154591	-5.21711051154591
2.78175918620477	2.96859975692854	-2.4415655847888	-2.4415655847888
2.78175918620477	2.98044547571505	-2.09304394958474	-2.09304394958474
2.78175918620477	2.98772143126024	-2.79880062025984	-2.79880062025984
2.78175918620477	3.00100233344648	-2.21828825152983	-2.21828825152983
2.78175918620477	3.01131809617829	-3.20948767743045	-3.20948767743045
2.78175918620477	3.0197116851039	-3.6322603889962	-3.6322603889962
2.78175918620477	3.03026099403746	-1.98142848913562	-1.98142848913562
2.78175918620477	3.03990760790565	-2.7620810995702	-2.7620810995702
2.78175918620477	3.05150515575847	-2.04918097139978	-2.04918097139978
2.78175918620477	3.05873576034268	-1.84912110332687	-1.84912110332687
2.78175918620477	3.06770301370292	-5.53189185429545	-5.53189185429545
2.78175918620477	3.07940591707879	-3.02349820458574	-3.02349820458574
2.78175918620477	3.09019597907842	-4.53961582580217	-4.53961582580217
2.78175918620477	3.09792004790723	-6.75761552147162	-6.75761552147162
2.78175918620477	3.110542189974	-4.78143140849585	-4.78143140849585
2.78175918620477	3.120908844404	-2.12975553392602	-2.12975553392602
2.78175918620477	3.12994958701076	-1.9330417754087	-1.9330417754087
2.78175918620477	3.13849390498568	-2.7994215391733	-2.7994215391733
2.78175918620477	3.1501869446091	-5.66376618302735	-5.66376618302735
2.78175918620477	3.16148064832368	-6.79439970867861	-6.79439970867861
2.78175918620477	3.17011103507498	-3.85919101201171	-3.85919101201171
2.78175918620477	3.17872314084609	-3.56543875617541	-3.56543875617541
2.78175918620477	3.18943427854929	-1.16573211672255	-1.16573211672255
2.78175918620477	3.20007270850667	-2.87363538789606	-2.87363538789606
2.78175918620477	3.21135729173775	-5.46512256319778	-5.46512256319778
2.78175918620477	3.21774495156264	-5.13458279385105	-5.13458279385105
2.78175918620477	3.22815211213431	-3.06537170960837	-3.06537170960837
2.78175918620477	3.23966270340771	-5.60789335482849	-5.60789335482849
2.78175918620477	3.2482633739793	-4.6249203691595	-4.6249203691595
2.78175918620477	3.26005447385254	-2.77602468273307	-2.77602468273307
2.78175918620477	3.2678375073655	-4.07204103339723	-4.07204103339723
2.78175918620477	3.27942502767294	-3.62965103109832	-3.62965103109832
2.78175918620477	3.28991400376944	-1.48206412736408	-1.48206412736408
2.78175918620477	3.29843413820363	-0.673141115215572	-0.673141115215572
2.78175918620477	3.30795598122601	-1.23107717671849	-1.23107717671849
2.78175918620477	3.32042353399918	-4.00002059499974	-4.00002059499974
2.78175918620477	3.32988808113066	-5.27482263291535	-5.27482263291535
2.78175918620477	3.34167171731797	-2.86242360481361	-2.86242360481361
2.78175918620477	3.34945522358469	-2.777064456804	-2.777064456804
2.78175918620477	3.3585212125853	-2.57393241917373	-2.57393241917373
2.78175918620477	3.36825225656232	-2.19432941863238	-2.19432941863238
2.78175918620477	3.37957340924158	-4.94520900261818	-4.94520900261818
2.78175918620477	3.388124757051	-6.02868104790161	-6.02868104790161
2.78175918620477	3.40006631133684	-3.2535284014474	-3.2535284014474
2.78175918620477	3.41031819784028	-2.58037340390956	-2.58037340390956
2.78175918620477	3.42124566193826	-4.04155393964533	-4.04155393964533
2.78175918620477	3.4282329791085	-2.0747706068039	-2.0747706068039
2.78175918620477	3.44003838428732	-3.44621506992405	-3.44621506992405
2.78175918620477	3.44978874723266	-3.73163109625909	-3.73163109625909
2.78175918620477	3.45844418684046	-2.25590543570854	-2.25590543570854
2.78175918620477	3.46995108331354	-0.771728528395045	-0.771728528395045
2.78175918620477	3.47930561178105	-0.974339121635353	-0.974339121635353
2.78175918620477	3.49068855748336	-2.36364776048191	-2.36364776048191
2.78175918620477	3.49945620723886	-3.8020292155897	-3.8020292155897
2.78175918620477	3.5102617296568	-3.30789747906795	-3.30789747906795
2.78175918620477	3.51971176077836	-2.00251840451733	-2.00251840451733
2.78175918620477	3.5297	-3.79747230095916	-3.79747230095916
2.79547474946756	2.5297	-1.75401641624444	-1.75401641624444
2.79547474946756	2.53930844129776	-0.942033099803723	-0.942033099803723
2.79547474946756	2.54779497192057	-1.89674370458943	-1.89674370458943
2.79547474946756	2.56041424082838	-2.21361130097341	-2.21361130097341
2.79547474946756	2.5688564932808	-0.876446585474355	-0.876446585474355
2.79547474946756	2.57878084645278	-0.0734848998033044	-0.0734848998033044
2.79547474946756	2.58790006453133	-0.41319035218396	-0.41319035218396
2.79547474946756	2.60044868121584	-1.32117959418156	-1.32117959418156
2.79547474946756	2.61142301668084	-0.667955029580867	-0.667955029580867
2.79547474946756	2.61891655477138	-0.710442651583378	-0.710442651583378
2.79547474946756	2.62821579381689	-2.27852400972193	-2.27852400972193
2.79547474946756	2.63990831305281	-3.43403705344502	-3.43403705344502
2.79547474946756	2.64816045660458	-1.96181626130419	-1.96181626130419
2.79547474946756	2.66105906661435	-1.18396932876686	-1.18396932876686
2.79547474946756	2.66962305468101	-1.59908456876167	-1.59908456876167
2.79547474946756	2.6785533057522	-1.78719084246609	-1.78719084246609
2.79547474946756	2.68809833521918	-3.78872991221237	-3.78872991221237
2.79547474946756	2.70151599859566	-0.678534951951121	-0.678534951951121
2.79547474946756	2.70905507632019	-1.85244613091788	-1.85244613091788
2.79547474946756	2.71998525917072	-2.97744358726669	-2.97744358726669
2.79547474946756	2.72922572197759	-2.14442831564941	-2.14442831564941
2.79547474946756	2.74114611746511	-3.14940582645329	-3.14940582645329
2.79547474946756	2.74860034865829	-4.53559610965959	-4.53559610965959
2.79547474946756	2.75935933954683	-2.70758260279024	-2.70758260279024
2.79547474946756	2.76773810666567	-1.07781738252243	-1.07781738252243
2.79547474946756	2.77804363128858	-0.468818482432653	-0.468818482432653
2.79547474946756	2.78988206968744	-2.53738223851065	-2.53738223851065
2.79547474946756	2.799643930492	-1.11160295474696	-1.11160295474696
2.79547474946756	2.81102918529108	-1.11409344780606	-1.11409344780606
2.79547474946756	2.81824838163769	-2.16530771625918	-2.16530771625918
2.79547474946756	2.82970215549013	-4.74938363798191	-4.74938363798191
2.79547474946756	2.83930568442423	-4.90695742927016	-4.90695742927016
2.79547474946756	2.84878869777475	-2.92699148996945	-2.92699148996945
2.79547474946756	2.85968028104831	-2.78880375695366	-2.78880375695366
2.79547474946756	2.86885162736121	-2.48420612943363	-2.48420612943363
2.79547474946756	2.88043509744726	-0.984361324073461	-0.984361324073461
2.79547474946756	2.89038702345778	-0.485114579812318	-0.485114579812318
2.79547474946756	2.90067886022027	-3.79312316812161	-3.79312316812161
2.79547474946756	2.90896284590012	-2.62694258232818	-2.62694258232818
2.79547474946756	2.92034801732973	-3.01561648773975	-3.01561648773975
2.79547474946756	2.93067093334228	-4.09485679763395	-4.09485679763395
2.79547474946756	2.93959327602965	-4.53738567015046	-4.53738567015046
2.79547474946756	2.95037368341503	-3.70605471815026	-3.70605471815026
2.79547474946756	2.95806641483584	-3.0843094152192	-3.0843094152192
2.79547474946756	2.96859975692854	-4.63264482450455	-4.63264482450455
2.79547474946756	2.98044547571505	-1.63210777341135	-1.63210777341135
2.79547474946756	2.98772143126024	-2.71062060823272	-2.71062060823272
2.79547474946756	3.00100233344648	-3.04712802070742	-3.04712802070742
2.79547474946756	3.01131809617829	-3.14671784805137	-3.14671784805137
2.79547474946756	3.0197116851039	-3.91467793297227	-3.91467793297227
2.79547474946756	3.03026099403746	-3.79865630198941	-3.79865630198941
2.79547474946756	3.03990760790565	-3.86954809102906	-3.86954809102906
2.79547474946756	3.05150515575847	-2.90716613920841	-2.90716613920841
2.79547474946756	3.05873576034268	-2.16876009426704	-2.16876009426704
2.79547474946756	3.06770301370292	-2.90277768234165	-2.90277768234165
2.79547474946756	3.07940591707879	-3.68002038581358	-3.68002038581358
2.79547474946756	3.09019597907842	-1.74975512601759	-1.74975512601759
2.79547474946756	3.09792004790723	-2.70536478557176	-2.70536478557176
2.79547474946756	3.110542189974	-3.74125151852888	-3.74125151852888
2.79547474946756	3.120908844404	-2.91632717959891	-2.91632717959891
2.79547474946756	3.12994958701076	-3.3605154761957	-3.3605154761957
2.79547474946756	3.13849390498568	-3.02746359985014	-3.02746359985014
2.79547474946756	3.1501869446091	-2.85243149721299	-2.85243149721299
2.79547474946756	3.16148064832368	-3.21825113781506	-3.21825113781506
2.79547474946756	3.17011103507498	-2.08017217888693	-2.08017217888693
2.79547474946756	3.17872314084609	-2.04927478217564	-2.04927478217564
2.79547474946756	3.18943427854929	-2.52984590559976	-2.52984590559976
2.79547474946756	3.20007270850667	-2.8402272040255	-2.8402272040255
2.79547474946756	3.21135729173775	-5.60129781059476	-5.60129781059476
2.79547474946756	3.21774495156264	-6.33452149234211	-6.33452149234211
2.79547474946756	3.22815211213431	-4.11208141598121	-4.11208141598121
2.79547474946756	3.23966270340771	-2.44334493367637	-2.44334493367637
2.79547474946756	3.2482633739793	-4.46991160145899	-4.46991160145899
2.79547474946756	3.26005447385254	-1.81806632070027	-1.81806632070027
2.79547474946756	3.2678375073655	-3.01926737479999	-3.01926737479999
2.79547474946756	3.27942502767294	-3.6845237281745	-3.6845237281745
2.79547474946756	3.28991400376944	-1.93662484397436	-1.93662484397436
2.79547474946756	3.29843413820363	-1.5192208652154	-1.5192208652154
2.79547474946756	3.30795598122601	-1.11833296068585	-1.11833296068585
2.79547474946756	3.32042353399918	-2.57464581093672	-2.57464581093672
2.79547474946756	3.32988808113066	-3.6957463235002	-3.6957463235002
2.79547474946756	3.34167171731797	-2.50857672656775	-2.50857672656775
2.79547474946756	3.34945522358469	-2.10117339797756	-2.10117339797756
2.79547474946756	3.3585212125853	-5.41787360566008	-5.41787360566008
2.79547474946756	3.36825225656232	-2.54074755741766	-2.54074755741766
2.79547474946756	3.37957340924158	-3.64402681049694	-3.64402681049694
2.79547474946756	3.388124757051	-5.33986767736121	-5.33986767736121
2.79547474946756	3.40006631133684	-3.77449730677387	-3.77449730677387
2.79547474946756	3.41031819784028	-1.74169439025025	-1.74169439025025
2.79547474946756	3.42124566193826	-3.35011773988532	-3.35011773988532
2.79547474946756	3.4282329791085	-2.44272154037134	-2.44272154037134
2.79547474946756	3.44003838428732	-3.93657514687982	-3.93657514687982
2.79547474946756	3.44978874723266	-5.06393299138153	-5.06393299138153
2.79547474946756	3.45844418684046	-3.51588074632286	-3.51588074632286
2.79547474946756	3.46995108331354	-1.97200753894333	-1.97200753894333
2.79547474946756	3.47930561178105	-1.13500537015199	-1.13500537015199
2.79547474946756	3.49068855748336	-1.83001926543142	-1.83001926543142
2.79547474946756	3.49945620723886	-3.43248304206998	-3.43248304206998
2.79547474946756	3.5102617296568	-3.82210078231913	-3.82210078231913
2.79547474946756	3.51971176077836	-2.48510249167566	-2.48510249167566
2.79547474946756	3.5297	-2.94571711635433	-2.94571711635433
2.80397614878371	2.5297	-1.92729057064355	-1.92729057064355
2.80397614878371	2.53930844129776	-0.955194610582623	-0.955194610582623
2.80397614878371	2.54779497192057	-1.94996614601706	-1.94996614601706
2.80397614878371	2.56041424082838	-2.03916345009497	-2.03916345009497
2.80397614878371	2.5688564932808	-1.20356548267142	-1.20356548267142
2.80397614878371	2.57878084645278	-0.502202069821521	-0.502202069821521
2.80397614878371	2.58790006453133	-0.468302401784058	-0.468302401784058
2.80397614878371	2.60044868121584	-0.988993878548115	-0.988993878548115
2.80397614878371	2.61142301668084	-0.161073231995886	-0.161073231995886
2.80397614878371	2.61891655477138	-0.454683059899196	-0.454683059899196
2.80397614878371	2.62821579381689	-1.74293677164087	-1.74293677164087
2.80397614878371	2.63990831305281	-3.11160654216116	-3.11160654216116
2.80397614878371	2.64816045660458	-1.94756142991741	-1.94756142991741
2.80397614878371	2.66105906661435	-2.33975613913748	-2.33975613913748
2.80397614878371	2.66962305468101	-3.13329180054143	-3.13329180054143
2.80397614878371	2.6785533057522	-1.95613367361943	-1.95613367361943
2.80397614878371	2.68809833521918	-0.473460829627243	-0.473460829627243
2.80397614878371	2.70151599859566	-2.93656141093567	-2.93656141093567
2.80397614878371	2.70905507632019	-1.90010822470697	-1.90010822470697
2.80397614878371	2.71998525917072	-1.28718424874893	-1.28718424874893
2.80397614878371	2.72922572197759	-1.14862282393301	-1.14862282393301
2.80397614878371	2.74114611746511	-3.10101988482432	-3.10101988482432
2.80397614878371	2.74860034865829	-5.23107388532782	-5.23107388532782
2.80397614878371	2.75935933954683	-3.61046593552817	-3.61046593552817
2.80397614878371	2.76773810666567	-1.64835725805722	-1.64835725805722
2.80397614878371	2.77804363128858	-1.25643182503802	-1.25643182503802
2.80397614878371	2.78988206968744	-1.91580331268017	-1.91580331268017
2.80397614878371	2.799643930492	-3.85230198701112	-3.85230198701112
2.80397614878371	2.81102918529108	-0.667824153259062	-0.667824153259062
2.80397614878371	2.81824838163769	-1.6456251584367	-1.6456251584367
2.80397614878371	2.82970215549013	-4.39015477498651	-4.39015477498651
2.80397614878371	2.83930568442423	-4.14697280547648	-4.14697280547648
2.80397614878371	2.84878869777475	-2.93008586286805	-2.93008586286805
2.80397614878371	2.85968028104831	-4.27413490054334	-4.27413490054334
2.80397614878371	2.86885162736121	-4.16060377734442	-4.16060377734442
2.80397614878371	2.88043509744726	-1.15786555811235	-1.15786555811235
2.80397614878371	2.89038702345778	-0.311670393878444	-0.311670393878444
2.80397614878371	2.90067886022027	-3.70996772601342	-3.70996772601342
2.80397614878371	2.90896284590012	-2.28076828184589	-2.28076828184589
2.80397614878371	2.92034801732973	-1.69027904994778	-1.69027904994778
2.80397614878371	2.93067093334228	-2.81198442872227	-2.81198442872227
2.80397614878371	2.93959327602965	-4.93570552097867	-4.93570552097867
2.80397614878371	2.95037368341503	-6.40409371724627	-6.40409371724627
2.80397614878371	2.95806641483584	-4.52420833221794	-4.52420833221794
2.80397614878371	2.96859975692854	-1.81017081434857	-1.81017081434857
2.80397614878371	2.98044547571505	-3.36023843809471	-3.36023843809471
2.80397614878371	2.98772143126024	-3.62243199027751	-3.62243199027751
2.80397614878371	3.00100233344648	-5.75354875953747	-5.75354875953747
2.80397614878371	3.01131809617829	-1.76450653193712	-1.76450653193712
2.80397614878371	3.0197116851039	-3.83174196371897	-3.83174196371897
2.80397614878371	3.03026099403746	-4.42647562111779	-4.42647562111779
2.80397614878371	3.03990760790565	-4.28247011243855	-4.28247011243855
2.80397614878371	3.05150515575847	-3.69933482612555	-3.69933482612555
2.80397614878371	3.05873576034268	-3.08164052001655	-3.08164052001655
2.80397614878371	3.06770301370292	-2.64666005895612	-2.64666005895612
2.80397614878371	3.07940591707879	-5.25326715025233	-5.25326715025233
2.80397614878371	3.09019597907842	-0.846482936446364	-0.846482936446364
2.80397614878371	3.09792004790723	-1.44098376659309	-1.44098376659309
2.80397614878371	3.110542189974	-3.22898288661469	-3.22898288661469
2.80397614878371	3.120908844404	-3.68028542010575	-3.68028542010575
2.80397614878371	3.12994958701076	-4.45553231039412	-4.45553231039412
2.80397614878371	3.13849390498568	-4.65696756975302	-4.65696756975302
2.80397614878371	3.1501869446091	-3.00030936688728	-3.00030936688728
2.80397614878371	3.16148064832368	-2.21711672174729	-2.21711672174729
2.80397614878371	3.17011103507498	-1.4148049818192	-1.4148049818192
2.80397614878371	3.17872314084609	-1.33163880901253	-1.33163880901253
2.80397614878371	3.18943427854929	-3.92486189591574	-3.92486189591574
2.80397614878371	3.20007270850667	-2.17150988538668	-2.17150988538668
2.80397614878371	3.21135729173775	-3.81149175994187	-3.81149175994187
2.80397614878371	3.21774495156264	-4.88704575062974	-4.88704575062974
2.80397614878371	3.22815211213431	-4.47628047508414	-4.47628047508414
2.80397614878371	3.23966270340771	-2.53424894356635	-2.53424894356635
2.80397614878371	3.2482633739793	-2.26157966088925	-2.26157966088925
2.80397614878371	3.26005447385254	-2.17882381484162	-2.17882381484162
2.80397614878371	3.2678375073655	-3.62489058833086	-3.62489058833086
2.80397614878371	3.27942502767294	-4.7517643780601	-4.7517643780601
2.80397614878371	3.28991400376944	-3.10291291265082	-3.10291291265082
2.80397614878371	3.29843413820363	-2.1498900525271	-2.1498900525271
2.80397614878371	3.30795598122601	-1.65571632656031	-1.65571632656031
2.80397614878371	3.32042353399918	-2.75928407256561	-2.75928407256561
2.80397614878371	3.32988808113066	-3.81045020095183	-3.81045020095183
2.80397614878371	3.34167171731797	-2.88124254811657	-2.88124254811657
2.80397614878371	3.34945522358469	-2.04814831704317	-2.04814831704317
2.80397614878371	3.3585212125853	-3.86976285899249	-3.86976285899249
2.80397614878371	3.36825225656232	-2.91121849358444	-2.91121849358444
2.80397614878371	3.37957340924158	-2.4110507305989	-2.4110507305989
2.80397614878371	3.388124757051	-3.75819907694677	-3.75819907694677
2.80397614878371	3.40006631133684	-3.51662136120342	-3.51662136120342
2.80397614878371	3.41031819784028	-1.75648775351431	-1.75648775351431
2.80397614878371	3.42124566193826	-1.33646510470652	-1.33646510470652
2.80397614878371	3.4282329791085	-2.00566212947371	-2.00566212947371
2.80397614878371	3.44003838428732	-3.51949951588853	-3.51949951588853
2.80397614878371	3.44978874723266	-4.83908240328367	-4.83908240328367
2.80397614878371	3.45844418684046	-3.75746727172611	-3.75746727172611
2.80397614878371	3.46995108331354	-2.26245116116297	-2.26245116116297
2.80397614878371	3.47930561178105	-1.98116381696155	-1.98116381696155
2.80397614878371	3.49068855748336	-1.77863267125974	-1.77863267125974
2.80397614878371	3.49945620723886	-3.26388411898125	-3.26388411898125
2.80397614878371	3.5102617296568	-4.13414722817072	-4.13414722817072
2.80397614878371	3.51971176077836	-2.86695173188048	-2.86695173188048
2.80397614878371	3.5297	-2.32121658846762	-2.32121658846762
2.81392698231069	2.5297	-0.708766711705948	-0.708766711705948
2.81392698231069	2.53930844129776	-0.658328542443087	-0.658328542443087
2.81392698231069	2.54779497192057	-0.931614607786116	-0.931614607786116
2.81392698231069	2.56041424082838	-1.74155653012747	-1.74155653012747
2.81392698231069	2.5688564932808	-1.8033511977834	-1.8033511977834
2.81392698231069	2.57878084645278	-1.25355301896548	-1.25355301896548
2.81392698231069	2.58790006453133	-0.801819194272866	-0.801819194272866
2.81392698231069	2.60044868121584	-1.62091061541349	-1.62091061541349
2.81392698231069	2.61142301668084	-0.337626575776824	-0.337626575776824
2.81392698231069	2.61891655477138	-0.730730562014116	-0.730730562014116
2.81392698231069	2.62821579381689	-1.38380909565274	-1.38380909565274
2.81392698231069	2.63990831305281	-2.30958014976557	-2.30958014976557
2.81392698231069	2.64816045660458	-1.6600202804604	-1.6600202804604
2.81392698231069	2.66105906661435	-2.75850852984212	-2.75850852984212
2.81392698231069	2.66962305468101	-3.21532516045471	-3.21532516045471
2.81392698231069	2.6785533057522	-2.32817004012855	-2.32817004012855
2.81392698231069	2.68809833521918	-1.09107848159283	-1.09107848159283
2.81392698231069	2.70151599859566	-0.782732486804548	-0.782732486804548
2.81392698231069	2.70905507632019	-2.14196280699144	-2.14196280699144
2.81392698231069	2.71998525917072	-0.538671157422812	-0.538671157422812
2.81392698231069	2.72922572197759	-0.55442916388364	-0.55442916388364
2.81392698231069	2.74114611746511	-2.21537939233309	-2.21537939233309
2.81392698231069	2.74860034865829	-3.96691627556828	-3.96691627556828
2.81392698231069	2.75935933954683	-3.63830596067021	-3.63830596067021
2.81392698231069	2.76773810666567	-2.45822794967023	-2.45822794967023
2.81392698231069	2.77804363128858	-3.36853397494713	-3.36853397494713
2.81392698231069	2.78988206968744	-2.69879927553643	-2.69879927553643
2.81392698231069	2.799643930492	-0.952673604610482	-0.952673604610482
2.81392698231069	2.81102918529108	-2.4488129978979	-2.4488129978979
2.81392698231069	2.81824838163769	-3.81942847772842	-3.81942847772842
2.81392698231069	2.82970215549013	-2.19402165000827	-2.19402165000827
2.81392698231069	2.83930568442423	-1.97997458785471	-1.97997458785471
2.81392698231069	2.84878869777475	-2.47681068582654	-2.47681068582654
2.81392698231069	2.85968028104831	-5.32957760394811	-5.32957760394811
2.81392698231069	2.86885162736121	-6.51508665704154	-6.51508665704154
2.81392698231069	2.88043509744726	-2.16462870590067	-2.16462870590067
2.81392698231069	2.89038702345778	-0.99435356280452	-0.99435356280452
2.81392698231069	2.90067886022027	-1.51199147572726	-1.51199147572726
2.81392698231069	2.90896284590012	-3.60251618934927	-3.60251618934927
2.81392698231069	2.92034801732973	-0.652221828922052	-0.652221828922052
2.81392698231069	2.93067093334228	-1.77877015744019	-1.77877015744019
2.81392698231069	2.93959327602965	-4.71915490720284	-4.71915490720284
2.81392698231069	2.95037368341503	-7.20690552438845	-7.20690552438845
2.81392698231069	2.95806641483584	-4.75321907815641	-4.75321907815641
2.81392698231069	2.96859975692854	-2.79777481284759	-2.79777481284759
2.81392698231069	2.98044547571505	-3.61158307936432	-3.61158307936432
2.81392698231069	2.98772143126024	-2.74164790704737	-2.74164790704737
2.81392698231069	3.00100233344648	-0.374747054982265	-0.374747054982265
2.81392698231069	3.01131809617829	-2.09365019746923	-2.09365019746923
2.81392698231069	3.0197116851039	-3.10451029232729	-3.10451029232729
2.81392698231069	3.03026099403746	-3.44454942387102	-3.44454942387102
2.81392698231069	3.03990760790565	-3.21830855785055	-3.21830855785055
2.81392698231069	3.05150515575847	-4.25580086595772	-4.25580086595772
2.81392698231069	3.05873576034268	-5.31240693700215	-5.31240693700215
2.81392698231069	3.06770301370292	-5.1293176278586	-5.1293176278586
2.81392698231069	3.07940591707879	-2.7225350396107	-2.7225350396107
2.81392698231069	3.09019597907842	-7.03125209518197	-7.03125209518197
2.81392698231069	3.09792004790723	-1.20227137677148	-1.20227137677148
2.81392698231069	3.110542189974	-3.12716354295094	-3.12716354295094
2.81392698231069	3.120908844404	-3.0383157560583	-3.0383157560583
2.81392698231069	3.12994958701076	-2.92932735513523	-2.92932735513523
2.81392698231069	3.13849390498568	-5.64086229593124	-5.64086229593124
2.81392698231069	3.1501869446091	-5.01739037713986	-5.01739037713986
2.81392698231069	3.16148064832368	-2.74913855881783	-2.74913855881783
2.81392698231069	3.17011103507498	-1.7962689486431	-1.7962689486431
2.81392698231069	3.17872314084609	-1.37339978515632	-1.37339978515632
2.81392698231069	3.18943427854929	-3.64486735667583	-3.64486735667583
2.81392698231069	3.20007270850667	-1.37871971299228	-1.37871971299228
2.81392698231069	3.21135729173775	-1.83053215546255	-1.83053215546255
2.81392698231069	3.21774495156264	-2.87129982665067	-2.87129982665067
2.81392698231069	3.22815211213431	-4.53598104806144	-4.53598104806144
2.81392698231069	3.23966270340771	-4.18335158126865	-4.18335158126865
2.81392698231069	3.2482633739793	-3.06914896363816	-3.06914896363816
2.81392698231069	3.26005447385254	-3.44019895607494	-3.44019895607494
2.81392698231069	3.2678375073655	-3.3359896884931	-3.3359896884931
2.81392698231069	3.27942502767294	-3.6449471043457	-3.6449471043457
2.81392698231069	3.28991400376944	-3.17501062098916	-3.17501062098916
2.81392698231069	3.29843413820363	-2.03134246655446	-2.03134246655446
2.81392698231069	3.30795598122601	-2.25983042447535	-2.25983042447535
2.81392698231069	3.32042353399918	-2.85651732072682	-2.85651732072682
2.81392698231069	3.32988808113066	-3.7492112639269	-3.7492112639269
2.81392698231069	3.34167171731797	-3.45273449415259	-3.45273449415259
2.81392698231069	3.34945522358469	-2.49856375197152	-2.49856375197152
2.81392698231069	3.3585212125853	-2.24286052460195	-2.24286052460195
2.81392698231069	3.36825225656232	-3.6453667270107	-3.6453667270107
2.81392698231069	3.37957340924158	-1.35434043410095	-1.35434043410095
2.81392698231069	3.388124757051	-2.33822674419025	-2.33822674419025
2.81392698231069	3.40006631133684	-3.12616059081694	-3.12616059081694
2.81392698231069	3.41031819784028	-2.25174284508034	-2.25174284508034
2.81392698231069	3.42124566193826	-1.90803312177712	-1.90803312177712
2.81392698231069	3.4282329791085	-1.71056029133229	-1.71056029133229
2.81392698231069	3.44003838428732	-2.38639573878231	-2.38639573878231
2.81392698231069	3.44978874723266	-3.20355204641976	-3.20355204641976
2.81392698231069	3.45844418684046	-2.76657829217822	-2.76657829217822
2.81392698231069	3.46995108331354	-1.6740477920186	-1.6740477920186
2.81392698231069	3.47930561178105	-3.10132022011192	-3.10132022011192
2.81392698231069	3.49068855748336	-1.71438459388537	-1.71438459388537
2.81392698231069	3.49945620723886	-2.7254716709607	-2.7254716709607
2.81392698231069	3.5102617296568	-3.8906534792626	-3.8906534792626
2.81392698231069	3.51971176077836	-3.13599084364165	-3.13599084364165
2.81392698231069	3.5297	-1.96570082378167	-1.96570082378167
2.82167536569175	2.5297	-0.667837481007894	-0.667837481007894
2.82167536569175	2.53930844129776	-1.92425663173708	-1.92425663173708
2.82167536569175	2.54779497192057	-0.682848029849765	-0.682848029849765
2.82167536569175	2.56041424082838	-1.62710909264592	-1.62710909264592
2.82167536569175	2.5688564932808	-2.22950626586663	-2.22950626586663
2.82167536569175	2.57878084645278	-1.79257851290782	-1.79257851290782
2.82167536569175	2.58790006453133	-0.965747253434643	-0.965747253434643
2.82167536569175	2.60044868121584	-0.901521630613956	-0.901521630613956
2.82167536569175	2.61142301668084	-1.08211735940637	-1.08211735940637
2.82167536569175	2.61891655477138	-1.8945133578855	-1.8945133578855
2.82167536569175	2.62821579381689	-2.28999670379903	-2.28999670379903
2.82167536569175	2.63990831305281	-1.91881041227407	-1.91881041227407
2.82167536569175	2.64816045660458	-1.13805646334026	-1.13805646334026
2.82167536569175	2.66105906661435	-1.75586802128129	-1.75586802128129
2.82167536569175	2.66962305468101	-2.53743186392558	-2.53743186392558
2.82167536569175	2.6785533057522	-2.79428039624634	-2.79428039624634
2.82167536569175	2.68809833521918	-2.06216981711731	-2.06216981711731
2.82167536569175	2.70151599859566	-1.16344755488342	-1.16344755488342
2.82167536569175	2.70905507632019	-1.82976330796697	-1.82976330796697
2.82167536569175	2.71998525917072	-1.14763621232237	-1.14763621232237
2.82167536569175	2.72922572197759	-0.488883021926199	-0.488883021926199
2.82167536569175	2.74114611746511	-1.56531628254743	-1.56531628254743
2.82167536569175	2.74860034865829	-2.56484922062845	-2.56484922062845
2.82167536569175	2.75935933954683	-3.04348703628295	-3.04348703628295
2.82167536569175	2.76773810666567	-2.88475120529466	-2.88475120529466
2.82167536569175	2.77804363128858	-4.08370012531765	-4.08370012531765
2.82167536569175	2.78988206968744	-3.15295814884968	-3.15295814884968
2.82167536569175	2.799643930492	-1.43133479849178	-1.43133479849178
2.82167536569175	2.81102918529108	-0.82506528965348	-0.82506528965348
2.82167536569175	2.81824838163769	-2.48767542450713	-2.48767542450713
2.82167536569175	2.82970215549013	-1.48052484042432	-1.48052484042432
2.82167536569175	2.83930568442423	-1.0619943436933	-1.0619943436933
2.82167536569175	2.84878869777475	-1.90130894163701	-1.90130894163701
2.82167536569175	2.85968028104831	-4.46368286415321	-4.46368286415321
2.82167536569175	2.86885162736121	-6.3928033462962	-6.3928033462962
2.82167536569175	2.88043509744726	-3.0492393016313	-3.0492393016313
2.82167536569175	2.89038702345778	-2.50515428545151	-2.50515428545151
2.82167536569175	2.90067886022027	-2.80161735016475	-2.80161735016475
2.82167536569175	2.90896284590012	-1.57939410955817	-1.57939410955817
2.82167536569175	2.92034801732973	-3.91414377901214	-3.91414377901214
2.82167536569175	2.93067093334228	-2.66861519762057	-2.66861519762057
2.82167536569175	2.93959327602965	-3.65160813905334	-3.65160813905334
2.82167536569175	2.95037368341503	-4.34065804760229	-4.34065804760229
2.82167536569175	2.95806641483584	-3.72276049025453	-3.72276049025453
2.82167536569175	2.96859975692854	-3.6251027777534	-3.6251027777534
2.82167536569175	2.98044547571505	-5.28492615767033	-5.28492615767033
2.82167536569175	2.98772143126024	-4.36408882704518	-4.36408882704518
2.82167536569175	3.00100233344648	-0.600797153454721	-0.600797153454721
2.82167536569175	3.01131809617829	-1.44661531592322	-1.44661531592322
2.82167536569175	3.0197116851039	-1.94951913835183	-1.94951913835183
2.82167536569175	3.03026099403746	-2.28896383101818	-2.28896383101818
2.82167536569175	3.03990760790565	-1.97895143958812	-1.97895143958812
2.82167536569175	3.05150515575847	-4.24970411308232	-4.24970411308232
2.82167536569175	3.05873576034268	-7.47845934906479	-7.47845934906479
2.82167536569175	3.06770301370292	-7.87854304654229	-7.87854304654229
2.82167536569175	3.07940591707879	-2.6788771521658	-2.6788771521658
2.82167536569175	3.09019597907842	-1.10926911162528	-1.10926911162528
2.82167536569175	3.09792004790723	-2.04503054076849	-2.04503054076849
2.82167536569175	3.110542189974	-3.60128693329312	-3.60128693329312
2.82167536569175	3.120908844404	-1.75034701591437	-1.75034701591437
2.82167536569175	3.12994958701076	-1.73119712171899	-1.73119712171899
2.82167536569175	3.13849390498568	-4.83964829422786	-4.83964829422786
2.82167536569175	3.1501869446091	-6.17745735105177	-6.17745735105177
2.82167536569175	3.16148064832368	-3.33373803074994	-3.33373803074994
2.82167536569175	3.17011103507498	-2.59367499667655	-2.59367499667655
2.82167536569175	3.17872314084609	-2.43813133234011	-2.43813133234011
2.82167536569175	3.18943427854929	-2.57578066423014	-2.57578066423014
2.82167536569175	3.20007270850667	-1.9093351953461	-1.9093351953461
2.82167536569175	3.21135729173775	-0.876106352649686	-0.876106352649686
2.82167536569175	3.21774495156264	-1.80464007429066	-1.80464007429066
2.82167536569175	3.22815211213431	-4.27429475379239	-4.27429475379239
2.82167536569175	3.23966270340771	-5.02144669686783	-5.02144669686783
2.82167536569175	3.2482633739793	-3.48721286222627	-3.48721286222627
2.82167536569175	3.26005447385254	-4.3272587470737	-4.3272587470737
2.82167536569175	3.2678375073655	-3.5120148334903	-3.5120148334903
2.82167536569175	3.27942502767294	-1.98933592493188	-1.98933592493188
2.82167536569175	3.28991400376944	-1.6895718867749	-1.6895718867749
2.82167536569175	3.29843413820363	-1.235265242335	-1.235265242335
2.82167536569175	3.30795598122601	-2.58892143424725	-2.58892143424725
2.82167536569175	3.32042353399918	-2.45299509408625	-2.45299509408625
2.82167536569175	3.32988808113066	-3.100013769123	-3.100013769123
2.82167536569175	3.34167171731797	-3.70213519721051	-3.70213519721051
2.82167536569175	3.34945522358469	-3.32790197846066	-3.32790197846066
2.82167536569175	3.3585212125853	-2.55860236405897	-2.55860236405897
2.82167536569175	3.36825225656232	-3.36069592388213	-3.36069592388213
2.82167536569175	3.37957340924158	-0.998850550390216	-0.998850550390216
2.82167536569175	3.388124757051	-1.82876870713233	-1.82876870713233
2.82167536569175	3.40006631133684	-3.03398761958056	-3.03398761958056
2.82167536569175	3.41031819784028	-2.90588158392484	-2.90588158392484
2.82167536569175	3.42124566193826	-2.83010746052895	-2.83010746052895
2.82167536569175	3.4282329791085	-3.01486148895822	-3.01486148895822
2.82167536569175	3.44003838428732	-2.33069030671885	-2.33069030671885
2.82167536569175	3.44978874723266	-2.50060304646092	-2.50060304646092
2.82167536569175	3.45844418684046	-2.19192588761047	-2.19192588761047
2.82167536569175	3.46995108331354	-1.3778456198051	-1.3778456198051
2.82167536569175	3.47930561178105	-2.79368468531987	-2.79368468531987
2.82167536569175	3.49068855748336	-1.58992644653165	-1.58992644653165
2.82167536569175	3.49945620723886	-2.06932510754086	-2.06932510754086
2.82167536569175	3.5102617296568	-3.20167207534104	-3.20167207534104
2.82167536569175	3.51971176077836	-3.10941953550889	-3.10941953550889
2.82167536569175	3.5297	-2.06807072786086	-2.06807072786086
2.83504113361823	2.5297	-1.1422817337737	-1.1422817337737
2.83504113361823	2.53930844129776	-1.90473686086989	-1.90473686086989
2.83504113361823	2.54779497192057	-2.00970493191676	-2.00970493191676
2.83504113361823	2.56041424082838	-1.46659591582511	-1.46659591582511
2.83504113361823	2.5688564932808	-2.37144109822594	-2.37144109822594
2.83504113361823	2.57878084645278	-2.16053598330274	-2.16053598330274
2.83504113361823	2.58790006453133	-0.951766971926702	-0.951766971926702
2.83504113361823	2.60044868121584	-0.474447595208858	-0.474447595208858
2.83504113361823	2.61142301668084	-0.87872662741006	-0.87872662741006
2.83504113361823	2.61891655477138	-1.89860504204404	-1.89860504204404
2.83504113361823	2.62821579381689	-2.46883107629736	-2.46883107629736
2.83504113361823	2.63990831305281	-1.2789396929565	-1.2789396929565
2.83504113361823	2.64816045660458	-2.06227799145063	-2.06227799145063
2.83504113361823	2.66105906661435	-1.38284412568441	-1.38284412568441
2.83504113361823	2.66962305468101	-1.91451050475763	-1.91451050475763
2.83504113361823	2.6785533057522	-3.31635017335248	-3.31635017335248
2.83504113361823	2.68809833521918	-3.57622521947815	-3.57622521947815
2.83504113361823	2.70151599859566	-1.59488339696372	-1.59488339696372
2.83504113361823	2.70905507632019	-1.03446960556994	-1.03446960556994
2.83504113361823	2.71998525917072	-2.01207010860298	-2.01207010860298
2.83504113361823	2.72922572197759	-2.56583829522344	-2.56583829522344
2.83504113361823	2.74114611746511	-4.04571626567844	-4.04571626567844
2.83504113361823	2.74860034865829	-3.32026165539622	-3.32026165539622
2.83504113361823	2.75935933954683	-1.73789540614189	-1.73789540614189
2.83504113361823	2.76773810666567	-1.48924654376458	-1.48924654376458
2.83504113361823	2.77804363128858	-2.36889802216643	-2.36889802216643
2.83504113361823	2.78988206968744	-4.090800273171	-4.090800273171
2.83504113361823	2.799643930492	-3.77115567667408	-3.77115567667408
2.83504113361823	2.81102918529108	-2.13235354291749	-2.13235354291749
2.83504113361823	2.81824838163769	-1.96580383096011	-1.96580383096011
2.83504113361823	2.82970215549013	-3.50247644780882	-3.50247644780882
2.83504113361823	2.83930568442423	-0.806884497544331	-0.806884497544331
2.83504113361823	2.84878869777475	-1.29342372215177	-1.29342372215177
2.83504113361823	2.85968028104831	-2.2015475207192	-2.2015475207192
2.83504113361823	2.86885162736121	-3.196750619672	-3.196750619672
2.83504113361823	2.88043509744726	-4.04904759605336	-4.04904759605336
2.83504113361823	2.89038702345778	-3.93834354353731	-3.93834354353731
2.83504113361823	2.90067886022027	-3.78410059850546	-3.78410059850546
2.83504113361823	2.90896284590012	-2.62295862076564	-2.62295862076564
2.83504113361823	2.92034801732973	-1.15532111240054	-1.15532111240054
2.83504113361823	2.93067093334228	-2.62187285698093	-2.62187285698093
2.83504113361823	2.93959327602965	-3.55756330876909	-3.55756330876909
2.83504113361823	2.95037368341503	-1.66031049700138	-1.66031049700138
2.83504113361823	2.95806641483584	-2.09726944359306	-2.09726944359306
2.83504113361823	2.96859975692854	-3.38415268927724	-3.38415268927724
2.83504113361823	2.98044547571505	-5.42426566625255	-5.42426566625255
2.83504113361823	2.98772143126024	-5.7620801086473	-5.7620801086473
2.83504113361823	3.00100233344648	-2.38711293742074	-2.38711293742074
2.83504113361823	3.01131809617829	-3.14975162155059	-3.14975162155059
2.83504113361823	3.0197116851039	-2.6722815172019	-2.6722815172019
2.83504113361823	3.03026099403746	-1.18975632172487	-1.18975632172487
2.83504113361823	3.03990760790565	-2.87989459383186	-2.87989459383186
2.83504113361823	3.05150515575847	-3.47251268516538	-3.47251268516538
2.83504113361823	3.05873576034268	-4.8874500586856	-4.8874500586856
2.83504113361823	3.06770301370292	-5.42018087308406	-5.42018087308406
2.83504113361823	3.07940591707879	-3.84691893032323	-3.84691893032323
2.83504113361823	3.09019597907842	-3.04200984109468	-3.04200984109468
2.83504113361823	3.09792004790723	-3.14966209132655	-3.14966209132655
2.83504113361823	3.110542189974	-2.81019328965976	-2.81019328965976
2.83504113361823	3.120908844404	-1.46807284372159	-1.46807284372159
2.83504113361823	3.12994958701076	-0.939912218573454	-0.939912218573454
2.83504113361823	3.13849390498568	-2.26184579728181	-2.26184579728181
2.83504113361823	3.1501869446091	-4.44576695207115	-4.44576695207115
2.83504113361823	3.16148064832368	-3.14434436865815	-3.14434436865815
2.83504113361823	3.17011103507498	-4.39435479284651	-4.39435479284651
2.83504113361823	3.17872314084609	-6.36482799375938	-6.36482799375938
2.83504113361823	3.18943427854929	-3.95609741621121	-3.95609741621121
2.83504113361823	3.20007270850667	-1.1254962949273	-1.1254962949273
2.83504113361823	3.21135729173775	-0.624300039813591	-0.624300039813591
2.83504113361823	3.21774495156264	-1.6458209068947	-1.6458209068947
2.83504113361823	3.22815211213431	-2.85612811605512	-2.85612811605512
2.83504113361823	3.23966270340771	-2.73673533781397	-2.73673533781397
2.83504113361823	3.2482633739793	-2.48205046178919	-2.48205046178919
2.83504113361823	3.26005447385254	-5.37186415380512	-5.37186415380512
2.83504113361823	3.2678375073655	-6.6605997378424	-6.6605997378424
2.83504113361823	3.27942502767294	-2.37017775634087	-2.37017775634087
2.83504113361823	3.28991400376944	-1.44020242762383	-1.44020242762383
2.83504113361823	3.29843413820363	-2.04323514780583	-2.04323514780583
2.83504113361823	3.30795598122601	-2.26000720599802	-2.26000720599802
2.83504113361823	3.32042353399918	-1.4007934634522	-1.4007934634522
2.83504113361823	3.32988808113066	-1.49340487356432	-1.49340487356432
2.83504113361823	3.34167171731797	-3.46295979792114	-3.46295979792114
2.83504113361823	3.34945522358469	-5.30471161986804	-5.30471161986804
2.83504113361823	3.3585212125853	-5.01549680764231	-5.01549680764231
2.83504113361823	3.36825225656232	-2.39130259359808	-2.39130259359808
2.83504113361823	3.37957340924158	-2.37073214733181	-2.37073214733181
2.83504113361823	3.388124757051	-3.20872825695278	-3.20872825695278
2.83504113361823	3.40006631133684	-3.1752623758876	-3.1752623758876
2.83504113361823	3.41031819784028	-4.30135188706629	-4.30135188706629
2.83504113361823	3.42124566193826	-1.86127849388771	-1.86127849388771
2.83504113361823	3.4282329791085	-3.17579225139377	-3.17579225139377
2.83504113361823	3.44003838428732	-3.43809824215509	-3.43809824215509
2.83504113361823	3.44978874723266	-2.43590227418809	-2.43590227418809
2.83504113361823	3.45844418684046	-2.05843143053886	-2.05843143053886
2.83504113361823	3.46995108331354	-1.7977546495851	-1.7977546495851
2.83504113361823	3.47930561178105	-1.72663079533282	-1.72663079533282
2.83504113361823	3.49068855748336	-1.51119473968237	-1.51119473968237
2.83504113361823	3.49945620723886	-0.994859608815204	-0.994859608815204
2.83504113361823	3.5102617296568	-1.80190796642842	-1.80190796642842
2.83504113361823	3.51971176077836	-2.72677692180622	-2.72677692180622
2.83504113361823	3.5297	-2.97747819053274	-2.97747819053274
2.84418520746166	2.5297	-1.41262518788585	-1.41262518788585
2.84418520746166	2.53930844129776	-1.22291689839528	-1.22291689839528
2.84418520746166	2.54779497192057	-2.84633966904613	-2.84633966904613
2.84418520746166	2.56041424082838	-1.25229147737002	-1.25229147737002
2.84418520746166	2.5688564932808	-2.09658667351266	-2.09658667351266
2.84418520746166	2.57878084645278	-2.15903470324969	-2.15903470324969
2.84418520746166	2.58790006453133	-0.968848281643886	-0.968848281643886
2.84418520746166	2.60044868121584	-2.0286959199608	-2.0286959199608
2.84418520746166	2.61142301668084	-0.556684698872459	-0.556684698872459
2.84418520746166	2.61891655477138	-1.49138585353558	-1.49138585353558
2.84418520746166	2.62821579381689	-2.38441688098953	-2.38441688098953
2.84418520746166	2.63990831305281	-1.6148401556311	-1.6148401556311
2.84418520746166	2.64816045660458	-1.92744457954228	-1.92744457954228
2.84418520746166	2.66105906661435	-2.79330557602941	-2.79330557602941
2.84418520746166	2.66962305468101	-1.88017872905965	-1.88017872905965
2.84418520746166	2.6785533057522	-2.91561669097217	-2.91561669097217
2.84418520746166	2.68809833521918	-3.50195665845388	-3.50195665845388
2.84418520746166	2.70151599859566	-1.47656532245088	-1.47656532245088
2.84418520746166	2.70905507632019	-0.707068495929718	-0.707068495929718
2.84418520746166	2.71998525917072	-3.27731085316532	-3.27731085316532
2.84418520746166	2.72922572197759	-1.96506336981372	-1.96506336981372
2.84418520746166	2.74114611746511	-3.31330948865457	-3.31330948865457
2.84418520746166	2.74860034865829	-2.38732083848237	-2.38732083848237
2.84418520746166	2.75935933954683	-1.92634391106208	-1.92634391106208
2.84418520746166	2.76773810666567	-2.56797296531244	-2.56797296531244
2.84418520746166	2.77804363128858	-2.00778079068385	-2.00778079068385
2.84418520746166	2.78988206968744	-4.38640363610455	-4.38640363610455
2.84418520746166	2.799643930492	-5.44115064721274	-5.44115064721274
2.84418520746166	2.81102918529108	-3.04604746306637	-3.04604746306637
2.84418520746166	2.81824838163769	-1.89491053364878	-1.89491053364878
2.84418520746166	2.82970215549013	-2.53773050458295	-2.53773050458295
2.84418520746166	2.83930568442423	-1.47486072449954	-1.47486072449954
2.84418520746166	2.84878869777475	-3.07553147949909	-3.07553147949909
2.84418520746166	2.85968028104831	-3.49126902877123	-3.49126902877123
2.84418520746166	2.86885162736121	-2.21696257817598	-2.21696257817598
2.84418520746166	2.88043509744726	-2.26801557551983	-2.26801557551983
2.84418520746166	2.89038702345778	-2.61670291383359	-2.61670291383359
2.84418520746166	2.90067886022027	-4.19556789909836	-4.19556789909836
2.84418520746166	2.90896284590012	-4.47897714229498	-4.47897714229498
2.84418520746166	2.92034801732973	-2.72117021784919	-2.72117021784919
2.84418520746166	2.93067093334228	-2.3802638319919	-2.3802638319919
2.84418520746166	2.93959327602965	-5.14344832659964	-5.14344832659964
2.84418520746166	2.95037368341503	-1.52140300545261	-1.52140300545261
2.84418520746166	2.95806641483584	-1.47128391591559	-1.47128391591559
2.84418520746166	2.96859975692854	-2.44204074982684	-2.44204074982684
2.84418520746166	2.98044547571505	-3.30216223806787	-3.30216223806787
2.84418520746166	2.98772143126024	-4.34953638301414	-4.34953638301414
2.84418520746166	3.00100233344648	-3.88015510635466	-3.88015510635466
2.84418520746166	3.01131809617829	-3.27027132996409	-3.27027132996409
2.84418520746166	3.0197116851039	-2.70562381009921	-2.70562381009921
2.84418520746166	3.03026099403746	-1.27856545145499	-1.27856545145499
2.84418520746166	3.03990760790565	-1.19361447562079	-1.19361447562079
2.84418520746166	3.05150515575847	-4.11306590695438	-4.11306590695438
2.84418520746166	3.05873576034268	-2.78290250410572	-2.78290250410572
2.84418520746166	3.06770301370292	-3.26091691741988	-3.26091691741988
2.84418520746166	3.07940591707879	-4.14435230543472	-4.14435230543472
2.84418520746166	3.09019597907842	-4.12173352386606	-4.12173352386606
2.84418520746166	3.09792004790723	-3.95504627272169	-3.95504627272169
2.84418520746166	3.110542189974	-3.24318567251902	-3.24318567251902
2.84418520746166	3.120908844404	-5.18159636613325	-5.18159636613325
2.84418520746166	3.12994958701076	-4.28468064765696	-4.28468064765696
2.84418520746166	3.13849390498568	-3.28193478101082	-3.28193478101082
2.84418520746166	3.1501869446091	-3.67673546073013	-3.67673546073013
2.84418520746166	3.16148064832368	-2.35437343008789	-2.35437343008789
2.84418520746166	3.17011103507498	-4.42813148913945	-4.42813148913945
2.84418520746166	3.17872314084609	-6.43776494724386	-6.43776494724386
2.84418520746166	3.18943427854929	-4.60887578953009	-4.60887578953009
2.84418520746166	3.20007270850667	-2.05101639785255	-2.05101639785255
2.84418520746166	3.21135729173775	-1.09490704739909	-1.09490704739909
2.84418520746166	3.21774495156264	-1.53243230677617	-1.53243230677617
2.84418520746166	3.22815211213431	-1.64139897629076	-1.64139897629076
2.84418520746166	3.23966270340771	-1.35273409003958	-1.35273409003958
2.84418520746166	3.2482633739793	-1.6742461820661	-1.6742461820661
2.84418520746166	3.26005447385254	-4.08537831656554	-4.08537831656554
2.84418520746166	3.2678375073655	-6.56351403902397	-6.56351403902397
2.84418520746166	3.27942502767294	-3.31932270445799	-3.31932270445799
2.84418520746166	3.28991400376944	-2.45651942136021	-2.45651942136021
2.84418520746166	3.29843413820363	-3.48066985443154	-3.48066985443154
2.84418520746166	3.30795598122601	-2.60796475450161	-2.60796475450161
2.84418520746166	3.32042353399918	-3.53169153668864	-3.53169153668864
2.84418520746166	3.32988808113066	-0.751891983603571	-0.751891983603571
2.84418520746166	3.34167171731797	-2.98983174900718	-2.98983174900718
2.84418520746166	3.34945522358469	-5.07586071831827	-5.07586071831827
2.84418520746166	3.3585212125853	-4.82756687314969	-4.82756687314969
2.84418520746166	3.36825225656232	-2.65557763194931	-2.65557763194931
2.84418520746166	3.37957340924158	-2.23928592679522	-2.23928592679522
2.84418520746166	3.388124757051	-3.42659198900202	-3.42659198900202
2.84418520746166	3.40006631133684	-1.97981657496359	-1.97981657496359
2.84418520746166	3.41031819784028	-5.18650851851748	-5.18650851851748
2.84418520746166	3.42124566193826	-1.59917166398174	-1.59917166398174
2.84418520746166	3.4282329791085	-2.10615630645179	-2.10615630645179
2.84418520746166	3.44003838428732	-3.88731573409706	-3.88731573409706
2.84418520746166	3.44978874723266	-2.42323890235843	-2.42323890235843
2.84418520746166	3.45844418684046	-2.15782111363683	-2.15782111363683
2.84418520746166	3.46995108331354	-2.85990873894116	-2.85990873894116
2.84418520746166	3.47930561178105	-2.80240095374404	-2.80240095374404
2.84418520746166	3.49068855748336	-2.08162950833253	-2.08162950833253
2.84418520746166	3.49945620723886	-0.648960172186207	-0.648960172186207
2.84418520746166	3.5102617296568	-1.15427806698676	-1.15427806698676
2.84418520746166	3.51971176077836	-2.45170275983617	-2.45170275983617
2.84418520746166	3.5297	-3.63193816898092	-3.63193816898092
2.85308599703698	2.5297	-1.59262521628415	-1.59262521628415
2.85308599703698	2.53930844129776	-0.753369876799809	-0.753369876799809
2.85308599703698	2.54779497192057	-1.93767789496758	-1.93767789496758
2.85308599703698	2.56041424082838	-0.992500542462835	-0.992500542462835
2.85308599703698	2.5688564932808	-1.8704752025829	-1.8704752025829
2.85308599703698	2.57878084645278	-2.34404070053165	-2.34404070053165
2.85308599703698	2.58790006453133	-1.30522691895504	-1.30522691895504
2.85308599703698	2.60044868121584	-2.67178970261239	-2.67178970261239
2.85308599703698	2.61142301668084	-0.566023783391302	-0.566023783391302
2.85308599703698	2.61891655477138	-1.52382884716337	-1.52382884716337
2.85308599703698	2.62821579381689	-2.71069641751586	-2.71069641751586
2.85308599703698	2.63990831305281	-2.1413627439116	-2.1413627439116
2.85308599703698	2.64816045660458	-1.74135833179116	-1.74135833179116
2.85308599703698	2.66105906661435	-4.14897298554069	-4.14897298554069
2.85308599703698	2.66962305468101	-1.89497759585498	-1.89497759585498
2.85308599703698	2.6785533057522	-2.12003639257779	-2.12003639257779
2.85308599703698	2.68809833521918	-2.7902989733164	-2.7902989733164
2.85308599703698	2.70151599859566	-1.28664188745233	-1.28664188745233
2.85308599703698	2.70905507632019	-0.811543967867919	-0.811543967867919
2.85308599703698	2.71998525917072	-2.01571163365838	-2.01571163365838
2.85308599703698	2.72922572197759	-1.20890893572778	-1.20890893572778
2.85308599703698	2.74114611746511	-2.5111580205085	-2.5111580205085
2.85308599703698	2.74860034865829	-2.15634501942088	-2.15634501942088
2.85308599703698	2.75935933954683	-1.98588806123098	-1.98588806123098
2.85308599703698	2.76773810666567	-4.89498607025143	-4.89498607025143
2.85308599703698	2.77804363128858	-2.6960736618251	-2.6960736618251
2.85308599703698	2.78988206968744	-3.8078510685915	-3.8078510685915
2.85308599703698	2.799643930492	-5.31260613458636	-5.31260613458636
2.85308599703698	2.81102918529108	-3.15262731656895	-3.15262731656895
2.85308599703698	2.81824838163769	-1.63681481661581	-1.63681481661581
2.85308599703698	2.82970215549013	-1.01154079308492	-1.01154079308492
2.85308599703698	2.83930568442423	-2.67785393875323	-2.67785393875323
2.85308599703698	2.84878869777475	-5.26955334378522	-5.26955334378522
2.85308599703698	2.85968028104831	-5.33831982884692	-5.33831982884692
2.85308599703698	2.86885162736121	-2.61220963709769	-2.61220963709769
2.85308599703698	2.88043509744726	-2.14576540715672	-2.14576540715672
2.85308599703698	2.89038702345778	-2.04698564032304	-2.04698564032304
2.85308599703698	2.90067886022027	-4.45245170590812	-4.45245170590812
2.85308599703698	2.90896284590012	-6.73522390489097	-6.73522390489097
2.85308599703698	2.92034801732973	-4.83729022384267	-4.83729022384267
2.85308599703698	2.93067093334228	-2.65831733407526	-2.65831733407526
2.85308599703698	2.93959327602965	-3.55406707545933	-3.55406707545933
2.85308599703698	2.95037368341503	-2.02868829753209	-2.02868829753209
2.85308599703698	2.95806641483584	-1.53802868931973	-1.53802868931973
2.85308599703698	2.96859975692854	-2.57568424102675	-2.57568424102675
2.85308599703698	2.98044547571505	-2.12272251214495	-2.12272251214495
2.85308599703698	2.98772143126024	-2.53365797849955	-2.53365797849955
2.85308599703698	3.00100233344648	-2.82300432393106	-2.82300432393106
2.85308599703698	3.01131809617829	-3.0935804486694	-3.0935804486694
2.85308599703698	3.0197116851039	-3.59450440127387	-3.59450440127387
2.85308599703698	3.03026099403746	-2.54577139124666	-2.54577139124666
2.85308599703698	3.03990760790565	-1.71996947781525	-1.71996947781525
2.85308599703698	3.05150515575847	-5.89513331892243	-5.89513331892243
2.85308599703698	3.05873576034268	-3.29557031414862	-3.29557031414862
2.85308599703698	3.06770301370292	-2.27389449335129	-2.27389449335129
2.85308599703698	3.07940591707879	-3.55944289478992	-3.55944289478992
2.85308599703698	3.09019597907842	-3.87141832577737	-3.87141832577737
2.85308599703698	3.09792004790723	-3.47901124601287	-3.47901124601287
2.85308599703698	3.110542189974	-3.62935807233538	-3.62935807233538
2.85308599703698	3.120908844404	-2.81147993576553	-2.81147993576553
2.85308599703698	3.12994958701076	-4.15868723691608	-4.15868723691608
2.85308599703698	3.13849390498568	-3.98573436122479	-3.98573436122479
2.85308599703698	3.1501869446091	-2.40927105400357	-2.40927105400357
2.85308599703698	3.16148064832368	-3.03020524119381	-3.03020524119381
2.85308599703698	3.17011103507498	-3.0118036841202	-3.0118036841202
2.85308599703698	3.17872314084609	-4.071327430483	-4.071327430483
2.85308599703698	3.18943427854929	-4.76410877954157	-4.76410877954157
2.85308599703698	3.20007270850667	-3.51141142492719	-3.51141142492719
2.85308599703698	3.21135729173775	-2.1008680093156	-2.1008680093156
2.85308599703698	3.21774495156264	-1.95190608128371	-1.95190608128371
2.85308599703698	3.22815211213431	-3.43743225436208	-3.43743225436208
2.85308599703698	3.23966270340771	-0.968773945870055	-0.968773945870055
2.85308599703698	3.2482633739793	-1.44961489074529	-1.44961489074529
2.85308599703698	3.26005447385254	-2.68449793899947	-2.68449793899947
2.85308599703698	3.2678375073655	-4.21247426214967	-4.21247426214967
2.85308599703698	3.27942502767294	-3.73761641807869	-3.73761641807869
2.85308599703698	3.28991400376944	-3.549895041696	-3.549895041696
2.85308599703698	3.29843413820363	-4.21143179255847	-4.21143179255847
2.85308599703698	3.30795598122601	-2.83924059139088	-2.83924059139088
2.85308599703698	3.32042353399918	-0.881996436277291	-0.881996436277291
2.85308599703698	3.32988808113066	-0.790036176892215	-0.790036176892215
2.85308599703698	3.34167171731797	-2.59006725024545	-2.59006725024545
2.85308599703698	3.34945522358469	-3.16387216354849	-3.16387216354849
2.85308599703698	3.3585212125853	-3.26115068969131	-3.26115068969131
2.85308599703698	3.36825225656232	-2.67190781272802	-2.67190781272802
2.85308599703698	3.37957340924158	-2.66897025524651	-2.66897025524651
2.85308599703698	3.388124757051	-3.42913861989291	-3.42913861989291
2.85308599703698	3.40006631133684	-1.91502011328157	-1.91502011328157
2.85308599703698	3.41031819784028	-4.61269240261805	-4.61269240261805
2.85308599703698	3.42124566193826	-2.62227103930627	-2.62227103930627
2.85308599703698	3.4282329791085	-1.72815278420171	-1.72815278420171
2.85308599703698	3.44003838428732	-3.74135026338996	-3.74135026338996
2.85308599703698	3.44978874723266	-2.17387398515922	-2.17387398515922
2.85308599703698	3.45844418684046	-2.14442380587104	-2.14442380587104
2.85308599703698	3.46995108331354	-4.01700917159451	-4.01700917159451
2.85308599703698	3.47930561178105	-3.72940113139566	-3.72940113139566
2.85308599703698	3.49068855748336	-1.43989944659523	-1.43989944659523
2.85308599703698	3.49945620723886	-0.689657103789216	-0.689657103789216
2.85308599703698	3.5102617296568	-0.89289510951869	-0.89289510951869
2.85308599703698	3.51971176077836	-2.27976838160163	-2.27976838160163
2.85308599703698	3.5297	-3.40117402492831	-3.40117402492831
2.86196253125487	2.5297	-1.75858674806102	-1.75858674806102
2.86196253125487	2.53930844129776	-0.886365460570687	-0.886365460570687
2.86196253125487	2.54779497192057	-0.604447204873225	-0.604447204873225
2.86196253125487	2.56041424082838	-0.754049623437311	-0.754049623437311
2.86196253125487	2.5688564932808	-1.79309590974526	-1.79309590974526
2.86196253125487	2.57878084645278	-2.59409023322183	-2.59409023322183
2.86196253125487	2.58790006453133	-1.91621644484002	-1.91621644484002
2.86196253125487	2.60044868121584	-0.616849758313322	-0.616849758313322
2.86196253125487	2.61142301668084	-0.713770215823672	-0.713770215823672
2.86196253125487	2.61891655477138	-1.57243200424847	-1.57243200424847
2.86196253125487	2.62821579381689	-2.85931560602603	-2.85931560602603
2.86196253125487	2.63990831305281	-2.57968823726878	-2.57968823726878
2.86196253125487	2.64816045660458	-1.63926424451171	-1.63926424451171
2.86196253125487	2.66105906661435	-3.09359281676234	-3.09359281676234
2.86196253125487	2.66962305468101	-1.91926795062517	-1.91926795062517
2.86196253125487	2.6785533057522	-1.44876295229898	-1.44876295229898
2.86196253125487	2.68809833521918	-2.32793108814394	-2.32793108814394
2.86196253125487	2.70151599859566	-1.39346201037341	-1.39346201037341
2.86196253125487	2.70905507632019	-1.29811873751163	-1.29811873751163
2.86196253125487	2.71998525917072	-1.29740140407733	-1.29740140407733
2.86196253125487	2.72922572197759	-1.39444237707005	-1.39444237707005
2.86196253125487	2.74114611746511	-2.94941970967653	-2.94941970967653
2.86196253125487	2.74860034865829	-2.86547110409833	-2.86547110409833
2.86196253125487	2.75935933954683	-2.18574518078509	-2.18574518078509
2.86196253125487	2.76773810666567	-4.42522957901389	-4.42522957901389
2.86196253125487	2.77804363128858	-3.99985257879348	-3.99985257879348
2.86196253125487	2.78988206968744	-2.66347733465238	-2.66347733465238
2.86196253125487	2.799643930492	-3.76331924246028	-3.76331924246028
2.86196253125487	2.81102918529108	-2.62304730767914	-2.62304730767914
2.86196253125487	2.81824838163769	-1.3998311031296	-1.3998311031296
2.86196253125487	2.82970215549013	-2.71258847757542	-2.71258847757542
2.86196253125487	2.83930568442423	-1.04729700757599	-1.04729700757599
2.86196253125487	2.84878869777475	-2.46508349816128	-2.46508349816128
2.86196253125487	2.85968028104831	-2.91471641808238	-2.91471641808238
2.86196253125487	2.86885162736121	-1.81199029842264	-1.81199029842264
2.86196253125487	2.88043509744726	-4.70826523024112	-4.70826523024112
2.86196253125487	2.89038702345778	-2.81157009053538	-2.81157009053538
2.86196253125487	2.90067886022027	-4.18497439916814	-4.18497439916814
2.86196253125487	2.90896284590012	-7.15914086388244	-7.15914086388244
2.86196253125487	2.92034801732973	-6.14010050280922	-6.14010050280922
2.86196253125487	2.93067093334228	-2.67692425414782	-2.67692425414782
2.86196253125487	2.93959327602965	-1.75457358264771	-1.75457358264771
2.86196253125487	2.95037368341503	-2.73547898050367	-2.73547898050367
2.86196253125487	2.95806641483584	-3.31856454231354	-3.31856454231354
2.86196253125487	2.96859975692854	-6.3889935032463	-6.3889935032463
2.86196253125487	2.98044547571505	-4.1753652226547	-4.1753652226547
2.86196253125487	2.98772143126024	-2.21837386099048	-2.21837386099048
2.86196253125487	3.00100233344648	-1.45427913893872	-1.45427913893872
2.86196253125487	3.01131809617829	-3.01233866571255	-3.01233866571255
2.86196253125487	3.0197116851039	-5.07339325713627	-5.07339325713627
2.86196253125487	3.03026099403746	-4.98630888456546	-4.98630888456546
2.86196253125487	3.03990760790565	-3.04097712202304	-3.04097712202304
2.86196253125487	3.05150515575847	-4.79719610958961	-4.79719610958961
2.86196253125487	3.05873576034268	-5.66038803679243	-5.66038803679243
2.86196253125487	3.06770301370292	-1.99650420806364	-1.99650420806364
2.86196253125487	3.07940591707879	-2.78329582427136	-2.78329582427136
2.86196253125487	3.09019597907842	-3.00823284349747	-3.00823284349747
2.86196253125487	3.09792004790723	-2.35536672713056	-2.35536672713056
2.86196253125487	3.110542189974	-4.41255676324408	-4.41255676324408
2.86196253125487	3.120908844404	-2.10616128737684	-2.10616128737684
2.86196253125487	3.12994958701076	-2.77317216467361	-2.77317216467361
2.86196253125487	3.13849390498568	-3.07415188441803	-3.07415188441803
2.86196253125487	3.1501869446091	-1.65338143204474	-1.65338143204474
2.86196253125487	3.16148064832368	-3.0067365769271	-3.0067365769271
2.86196253125487	3.17011103507498	-3.214937214153	-3.214937214153
2.86196253125487	3.17872314084609	-2.76063941608089	-2.76063941608089
2.86196253125487	3.18943427854929	-4.39630614226871	-4.39630614226871
2.86196253125487	3.20007270850667	-4.82802435326334	-4.82802435326334
2.86196253125487	3.21135729173775	-3.04318229599147	-3.04318229599147
2.86196253125487	3.21774495156264	-2.30109366540091	-2.30109366540091
2.86196253125487	3.22815211213431	-2.80550083703747	-2.80550083703747
2.86196253125487	3.23966270340771	-1.59830351814668	-1.59830351814668
2.86196253125487	3.2482633739793	-2.51817995431475	-2.51817995431475
2.86196253125487	3.26005447385254	-2.85986183343653	-2.85986183343653
2.86196253125487	3.2678375073655	-2.77253007517101	-2.77253007517101
2.86196253125487	3.27942502767294	-3.46975891100567	-3.46975891100567
2.86196253125487	3.28991400376944	-3.17143270531903	-3.17143270531903
2.86196253125487	3.29843413820363	-3.70420924109396	-3.70420924109396
2.86196253125487	3.30795598122601	-3.28726102167349	-3.28726102167349
2.86196253125487	3.32042353399918	-1.57711044260958	-1.57711044260958
2.86196253125487	3.32988808113066	-0.955252649661588	-0.955252649661588
2.86196253125487	3.34167171731797	-3.37455983435086	-3.37455983435086
2.86196253125487	3.34945522358469	-1.85472358840047	-1.85472358840047
2.86196253125487	3.3585212125853	-2.05379174839999	-2.05379174839999
2.86196253125487	3.36825225656232	-2.44878492728589	-2.44878492728589
2.86196253125487	3.37957340924158	-2.73768673036869	-2.73768673036869
2.86196253125487	3.388124757051	-3.11828292048614	-3.11828292048614
2.86196253125487	3.40006631133684	-2.85336335056246	-2.85336335056246
2.86196253125487	3.41031819784028	-3.32225486665936	-3.32225486665936
2.86196253125487	3.42124566193826	-3.54740928229933	-3.54740928229933
2.86196253125487	3.4282329791085	-2.63389667243115	-2.63389667243115
2.86196253125487	3.44003838428732	-2.72141206921901	-2.72141206921901
2.86196253125487	3.44978874723266	-2.19436361243021	-2.19436361243021
2.86196253125487	3.45844418684046	-2.00392237729795	-2.00392237729795
2.86196253125487	3.46995108331354	-3.9152643733089	-3.9152643733089
2.86196253125487	3.47930561178105	-3.59197097235585	-3.59197097235585
2.86196253125487	3.49068855748336	-1.78909187421903	-1.78909187421903
2.86196253125487	3.49945620723886	-0.974049521609004	-0.974049521609004
2.86196253125487	3.5102617296568	-0.986533424237734	-0.986533424237734
2.86196253125487	3.51971176077836	-2.15661466013944	-2.15661466013944
2.86196253125487	3.5297	-2.30665169037809	-2.30665169037809
2.87507841156607	2.5297	-2.12862047462306	-2.12862047462306
2.87507841156607	2.53930844129776	-2.1714512445397	-2.1714512445397
2.87507841156607	2.54779497192057	-1.32126553760423	-1.32126553760423
2.87507841156607	2.56041424082838	-2.25328914774286	-2.25328914774286
2.87507841156607	2.5688564932808	-1.74421700582127	-1.74421700582127
2.87507841156607	2.57878084645278	-1.30067271262271	-1.30067271262271
2.87507841156607	2.58790006453133	-0.926753247228476	-0.926753247228476
2.87507841156607	2.60044868121584	-1.78967713982007	-1.78967713982007
2.87507841156607	2.61142301668084	-0.842864680094749	-0.842864680094749
2.87507841156607	2.61891655477138	-1.09507526225019	-1.09507526225019
2.87507841156607	2.62821579381689	-1.99618025298707	-1.99618025298707
2.87507841156607	2.63990831305281	-2.74834777067588	-2.74834777067588
2.87507841156607	2.64816045660458	-2.26036931300666	-2.26036931300666
2.87507841156607	2.66105906661435	-1.26605456156693	-1.26605456156693
2.87507841156607	2.66962305468101	-2.01827043498201	-2.01827043498201
2.87507841156607	2.6785533057522	-1.68762722935469	-1.68762722935469
2.87507841156607	2.68809833521918	-3.12603518762967	-3.12603518762967
2.87507841156607	2.70151599859566	-2.97761118902389	-2.97761118902389
2.87507841156607	2.70905507632019	-1.90390449630178	-1.90390449630178
2.87507841156607	2.71998525917072	-1.30439362039971	-1.30439362039971
2.87507841156607	2.72922572197759	-1.87503237808852	-1.87503237808852
2.87507841156607	2.74114611746511	-3.64040098442138	-3.64040098442138
2.87507841156607	2.74860034865829	-3.97810794787762	-3.97810794787762
2.87507841156607	2.75935933954683	-2.65341718727757	-2.65341718727757
2.87507841156607	2.76773810666567	-2.19217544711933	-2.19217544711933
2.87507841156607	2.77804363128858	-4.295921158922	-4.295921158922
2.87507841156607	2.78988206968744	-1.30180290635951	-1.30180290635951
2.87507841156607	2.799643930492	-2.15028618132533	-2.15028618132533
2.87507841156607	2.81102918529108	-2.24547208368506	-2.24547208368506
2.87507841156607	2.81824838163769	-1.54827673191585	-1.54827673191585
2.87507841156607	2.82970215549013	-5.28431302696146	-5.28431302696146
2.87507841156607	2.83930568442423	-1.59501969798328	-1.59501969798328
2.87507841156607	2.84878869777475	-2.49442779898868	-2.49442779898868
2.87507841156607	2.85968028104831	-3.29466239431019	-3.29466239431019
2.87507841156607	2.86885162736121	-2.50960021608154	-2.50960021608154
2.87507841156607	2.88043509744726	-4.09908736050824	-4.09908736050824
2.87507841156607	2.89038702345778	-5.98630872606486	-5.98630872606486
2.87507841156607	2.90067886022027	-2.82634654202411	-2.82634654202411
2.87507841156607	2.90896284590012	-3.82993451567074	-3.82993451567074
2.87507841156607	2.92034801732973	-4.38748547322274	-4.38748547322274
2.87507841156607	2.93067093334228	-2.25859315972451	-2.25859315972451
2.87507841156607	2.93959327602965	-1.18910242941422	-1.18910242941422
2.87507841156607	2.95037368341503	-2.26163626585026	-2.26163626585026
2.87507841156607	2.95806641483584	-2.00316423057518	-2.00316423057518
2.87507841156607	2.96859975692854	-4.23659305978265	-4.23659305978265
2.87507841156607	2.98044547571505	-2.96613609952465	-2.96613609952465
2.87507841156607	2.98772143126024	-2.10460813315558	-2.10460813315558
2.87507841156607	3.00100233344648	-3.00081235899847	-3.00081235899847
2.87507841156607	3.01131809617829	-3.14853690687983	-3.14853690687983
2.87507841156607	3.0197116851039	-6.08469078735124	-6.08469078735124
2.87507841156607	3.03026099403746	-9.27133275052489	-9.27133275052489
2.87507841156607	3.03990760790565	-5.06494714029748	-5.06494714029748
2.87507841156607	3.05150515575847	-2.53624629654126	-2.53624629654126
2.87507841156607	3.05873576034268	-3.8063906113955	-3.8063906113955
2.87507841156607	3.06770301370292	-2.39085979940779	-2.39085979940779
2.87507841156607	3.07940591707879	-3.53181442157086	-3.53181442157086
2.87507841156607	3.09019597907842	-4.13840928171925	-4.13840928171925
2.87507841156607	3.09792004790723	-2.49936957344494	-2.49936957344494
2.87507841156607	3.110542189974	-6.4594946663459	-6.4594946663459
2.87507841156607	3.120908844404	-1.24970441877571	-1.24970441877571
2.87507841156607	3.12994958701076	-2.65356504702805	-2.65356504702805
2.87507841156607	3.13849390498568	-4.10665338821707	-4.10665338821707
2.87507841156607	3.1501869446091	-3.20748619964007	-3.20748619964007
2.87507841156607	3.16148064832368	-2.76962096739112	-2.76962096739112
2.87507841156607	3.17011103507498	-7.07857849173706	-7.07857849173706
2.87507841156607	3.17872314084609	-3.29496899478983	-3.29496899478983
2.87507841156607	3.18943427854929	-3.18871427346562	-3.18871427346562
2.87507841156607	3.20007270850667	-4.58378783471312	-4.58378783471312
2.87507841156607	3.21135729173775	-3.14887159612658	-3.14887159612658
2.87507841156607	3.21774495156264	-1.99358491825433	-1.99358491825433
2.87507841156607	3.22815211213431	-1.20224075541608	-1.20224075541608
2.87507841156607	3.23966270340771	-2.44059958667538	-2.44059958667538
2.87507841156607	3.2482633739793	-4.24079257436472	-4.24079257436472
2.87507841156607	3.26005447385254	-4.9333452201347	-4.9333452201347
2.87507841156607	3.2678375073655	-3.33731762685153	-3.33731762685153
2.87507841156607	3.27942502767294	-2.84526451257443	-2.84526451257443
2.87507841156607	3.28991400376944	-1.73531839745112	-1.73531839745112
2.87507841156607	3.29843413820363	-2.59171843019868	-2.59171843019868
2.87507841156607	3.30795598122601	-4.07678093892383	-4.07678093892383
2.87507841156607	3.32042353399918	-3.60669444914674	-3.60669444914674
2.87507841156607	3.32988808113066	-2.16242020474709	-2.16242020474709
2.87507841156607	3.34167171731797	-2.93712590561722	-2.93712590561722
2.87507841156607	3.34945522358469	-2.78598175436849	-2.78598175436849
2.87507841156607	3.3585212125853	-1.46956266881682	-1.46956266881682
2.87507841156607	3.36825225656232	-2.2084721726726	-2.2084721726726
2.87507841156607	3.37957340924158	-2.48178192642598	-2.48178192642598
2.87507841156607	3.388124757051	-2.06655370500039	-2.06655370500039
2.87507841156607	3.40006631133684	-2.35144780070561	-2.35144780070561
2.87507841156607	3.41031819784028	-1.98598807142844	-1.98598807142844
2.87507841156607	3.42124566193826	-2.74907341834779	-2.74907341834779
2.87507841156607	3.4282329791085	-2.78303458508697	-2.78303458508697
2.87507841156607	3.44003838428732	-1.78435427987245	-1.78435427987245
2.87507841156607	3.44978874723266	-1.09558110560636	-1.09558110560636
2.87507841156607	3.45844418684046	-2.7839759476675	-2.7839759476675
2.87507841156607	3.46995108331354	-2.15080245474371	-2.15080245474371
2.87507841156607	3.47930561178105	-2.63459020592938	-2.63459020592938
2.87507841156607	3.49068855748336	-2.51399687963556	-2.51399687963556
2.87507841156607	3.49945620723886	-1.87582289953059	-1.87582289953059
2.87507841156607	3.5102617296568	-1.33242546222431	-1.33242546222431
2.87507841156607	3.51971176077836	-1.83811067719762	-1.83811067719762
2.87507841156607	3.5297	-1.27679181077508	-1.27679181077508
2.88463020742605	2.5297	-2.25080499351566	-2.25080499351566
2.88463020742605	2.53930844129776	-2.43491491359083	-2.43491491359083
2.88463020742605	2.54779497192057	-1.32488969047733	-1.32488969047733
2.88463020742605	2.56041424082838	-2.42432845395081	-2.42432845395081
2.88463020742605	2.5688564932808	-2.56029867193348	-2.56029867193348
2.88463020742605	2.57878084645278	-0.99246235212081	-0.99246235212081
2.88463020742605	2.58790006453133	-0.472440264786997	-0.472440264786997
2.88463020742605	2.60044868121584	-0.496405922816564	-0.496405922816564
2.88463020742605	2.61142301668084	-0.772593612010269	-0.772593612010269
2.88463020742605	2.61891655477138	-0.472468718731761	-0.472468718731761
2.88463020742605	2.62821579381689	-0.999151145394364	-0.999151145394364
2.88463020742605	2.63990831305281	-2.63760109109398	-2.63760109109398
2.88463020742605	2.64816045660458	-3.40516259689809	-3.40516259689809
2.88463020742605	2.66105906661435	-2.10956608878359	-2.10956608878359
2.88463020742605	2.66962305468101	-1.47689074730363	-1.47689074730363
2.88463020742605	2.6785533057522	-2.51360520105237	-2.51360520105237
2.88463020742605	2.68809833521918	-1.78399482070671	-1.78399482070671
2.88463020742605	2.70151599859566	-0.936870082334622	-0.936870082334622
2.88463020742605	2.70905507632019	-0.794089985710229	-0.794089985710229
2.88463020742605	2.71998525917072	-1.81619936066573	-1.81619936066573
2.88463020742605	2.72922572197759	-1.67904392047177	-1.67904392047177
2.88463020742605	2.74114611746511	-2.86894849150087	-2.86894849150087
2.88463020742605	2.74860034865829	-3.67129769183748	-3.67129769183748
2.88463020742605	2.75935933954683	-3.38374355808691	-3.38374355808691
2.88463020742605	2.76773810666567	-2.42386529451085	-2.42386529451085
2.88463020742605	2.77804363128858	-2.22355008482043	-2.22355008482043
2.88463020742605	2.78988206968744	-1.07869574785883	-1.07869574785883
2.88463020742605	2.799643930492	-2.75991360052069	-2.75991360052069
2.88463020742605	2.81102918529108	-3.62818179351444	-3.62818179351444
2.88463020742605	2.81824838163769	-2.64058107278845	-2.64058107278845
2.88463020742605	2.82970215549013	-2.55697724595893	-2.55697724595893
2.88463020742605	2.83930568442423	-2.23426668526326	-2.23426668526326
2.88463020742605	2.84878869777475	-3.27609624173658	-3.27609624173658
2.88463020742605	2.85968028104831	-4.37936166317553	-4.37936166317553
2.88463020742605	2.86885162736121	-3.48620886393365	-3.48620886393365
2.88463020742605	2.88043509744726	-2.7446738674908	-2.7446738674908
2.88463020742605	2.89038702345778	-5.97038585566247	-5.97038585566247
2.88463020742605	2.90067886022027	-1.94100944007243	-1.94100944007243
2.88463020742605	2.90896284590012	-1.93373718449004	-1.93373718449004
2.88463020742605	2.92034801732973	-2.9196064887646	-2.9196064887646
2.88463020742605	2.93067093334228	-2.1209672279719	-2.1209672279719
2.88463020742605	2.93959327602965	-2.2567552048601	-2.2567552048601
2.88463020742605	2.95037368341503	-2.88108810542087	-2.88108810542087
2.88463020742605	2.95806641483584	-1.68579349406644	-1.68579349406644
2.88463020742605	2.96859975692854	-2.74327470966273	-2.74327470966273
2.88463020742605	2.98044547571505	-2.31728440457056	-2.31728440457056
2.88463020742605	2.98772143126024	-1.91979511542769	-1.91979511542769
2.88463020742605	3.00100233344648	-6.52901776925813	-6.52901776925813
2.88463020742605	3.01131809617829	-3.19365035749854	-3.19365035749854
2.88463020742605	3.0197116851039	-4.3926887424069	-4.3926887424069
2.88463020742605	3.03026099403746	-7.12687656975561	-7.12687656975561
2.88463020742605	3.03990760790565	-4.98454854690215	-4.98454854690215
2.88463020742605	3.05150515575847	-1.84495285636501	-1.84495285636501
2.88463020742605	3.05873576034268	-1.3601363715639	-1.3601363715639
2.88463020742605	3.06770301370292	-3.44040357777851	-3.44040357777851
2.88463020742605	3.07940591707879	-6.28334438479408	-6.28334438479408
2.88463020742605	3.09019597907842	-8.49068636384715	-8.49068636384715
2.88463020742605	3.09792004790723	-5.20691467330175	-5.20691467330175
2.88463020742605	3.110542189974	-2.78940321319294	-2.78940321319294
2.88463020742605	3.120908844404	-1.36120870728797	-1.36120870728797
2.88463020742605	3.12994958701076	-3.02843511969928	-3.02843511969928
2.88463020742605	3.13849390498568	-5.64190735633639	-5.64190735633639
2.88463020742605	3.1501869446091	-5.47481981145313	-5.47481981145313
2.88463020742605	3.16148064832368	-3.15125518086705	-3.15125518086705
2.88463020742605	3.17011103507498	-5.13195989141116	-5.13195989141116
2.88463020742605	3.17872314084609	-4.79047680691184	-4.79047680691184
2.88463020742605	3.18943427854929	-2.38464616000471	-2.38464616000471
2.88463020742605	3.20007270850667	-3.6552547464081	-3.6552547464081
2.88463020742605	3.21135729173775	-2.7559451608447	-2.7559451608447
2.88463020742605	3.21774495156264	-1.59512070192	-1.59512070192
2.88463020742605	3.22815211213431	-0.7596089086814	-0.7596089086814
2.88463020742605	3.23966270340771	-1.08830748203269	-1.08830748203269
2.88463020742605	3.2482633739793	-2.64267144200613	-2.64267144200613
2.88463020742605	3.26005447385254	-3.87203049084746	-3.87203049084746
2.88463020742605	3.2678375073655	-2.79288014539543	-2.79288014539543
2.88463020742605	3.27942502767294	-2.50779525131497	-2.50779525131497
2.88463020742605	3.28991400376944	-2.96241947881776	-2.96241947881776
2.88463020742605	3.29843413820363	-2.42793772536135	-2.42793772536135
2.88463020742605	3.30795598122601	-4.15741698488853	-4.15741698488853
2.88463020742605	3.32042353399918	-5.06740605223268	-5.06740605223268
2.88463020742605	3.32988808113066	-3.08573446246174	-3.08573446246174
2.88463020742605	3.34167171731797	-2.11864952802574	-2.11864952802574
2.88463020742605	3.34945522358469	-3.5867086671492	-3.5867086671492
2.88463020742605	3.3585212125853	-1.78594982820317	-1.78594982820317
2.88463020742605	3.36825225656232	-2.68998563632499	-2.68998563632499
2.88463020742605	3.37957340924158	-3.09006538387712	-3.09006538387712
2.88463020742605	3.388124757051	-2.09059613646764	-2.09059613646764
2.88463020742605	3.40006631133684	-0.950316948920658	-0.950316948920658
2.88463020742605	3.41031819784028	-1.11432702146266	-1.11432702146266
2.88463020742605	3.42124566193826	-2.20941045367147	-2.20941045367147
2.88463020742605	3.4282329791085	-2.77664239984114	-2.77664239984114
2.88463020742605	3.44003838428732	-2.22162304273263	-2.22162304273263
2.88463020742605	3.44978874723266	-1.44534471406928	-1.44534471406928
2.88463020742605	3.45844418684046	-2.68706311978195	-2.68706311978195
2.88463020742605	3.46995108331354	-1.96249554372935	-1.96249554372935
2.88463020742605	3.47930561178105	-2.18182116963817	-2.18182116963817
2.88463020742605	3.49068855748336	-2.86017242782953	-2.86017242782953
2.88463020742605	3.49945620723886	-2.487733983098	-2.487733983098
2.88463020742605	3.5102617296568	-1.57912467405089	-1.57912467405089
2.88463020742605	3.51971176077836	-1.5668622807043	-1.5668622807043
2.88463020742605	3.5297	-1.61663373390172	-1.61663373390172
2.89535628924107	2.5297	-1.53864559768562	-1.53864559768562
2.89535628924107	2.53930844129776	-1.42440958616504	-1.42440958616504
2.89535628924107	2.54779497192057	-1.00291742970325	-1.00291742970325
2.89535628924107	2.56041424082838	-2.28887819268317	-2.28887819268317
2.89535628924107	2.5688564932808	-3.2503700573202	-3.2503700573202
2.89535628924107	2.57878084645278	-1.40576097749926	-1.40576097749926
2.89535628924107	2.58790006453133	-0.906278021983724	-0.906278021983724
2.89535628924107	2.60044868121584	-1.69625247678363	-1.69625247678363
2.89535628924107	2.61142301668084	-1.25820779010701	-1.25820779010701
2.89535628924107	2.61891655477138	-0.055397833942493	-0.055397833942493
2.89535628924107	2.62821579381689	-0.275759084449192	-0.275759084449192
2.89535628924107	2.63990831305281	-2.34467285003456	-2.34467285003456
2.89535628924107	2.64816045660458	-3.57509426916658	-3.57509426916658
2.89535628924107	2.66105906661435	-2.1108636363241	-2.1108636363241
2.89535628924107	2.66962305468101	-2.11754924695964	-2.11754924695964
2.89535628924107	2.6785533057522	-3.58699307411416	-3.58699307411416
2.89535628924107	2.68809833521918	-2.31313607548856	-2.31313607548856
2.89535628924107	2.70151599859566	-0.289687373109132	-0.289687373109132
2.89535628924107	2.70905507632019	-0.190274622103288	-0.190274622103288
2.89535628924107	2.71998525917072	-2.43719933255636	-2.43719933255636
2.89535628924107	2.72922572197759	-0.988247605987738	-0.988247605987738
2.89535628924107	2.74114611746511	-1.37464942459087	-1.37464942459087
2.89535628924107	2.74860034865829	-2.55440022839264	-2.55440022839264
2.89535628924107	2.75935933954683	-4.68705594150589	-4.68705594150589
2.89535628924107	2.76773810666567	-4.57313667372057	-4.57313667372057
2.89535628924107	2.77804363128858	-2.45702264272057	-2.45702264272057
2.89535628924107	2.78988206968744	-2.21417005672748	-2.21417005672748
2.89535628924107	2.799643930492	-2.41868442706902	-2.41868442706902
2.89535628924107	2.81102918529108	-1.87534083685716	-1.87534083685716
2.89535628924107	2.81824838163769	-1.33342155623768	-1.33342155623768
2.89535628924107	2.82970215549013	-3.08652872068046	-3.08652872068046
2.89535628924107	2.83930568442423	-2.47669387774937	-2.47669387774937
2.89535628924107	2.84878869777475	-2.98577764451937	-2.98577764451937
2.89535628924107	2.85968028104831	-4.21406027531833	-4.21406027531833
2.89535628924107	2.86885162736121	-4.40256643119892	-4.40256643119892
2.89535628924107	2.88043509744726	-3.10321739712822	-3.10321739712822
2.89535628924107	2.89038702345778	-3.00799041909914	-3.00799041909914
2.89535628924107	2.90067886022027	-2.3610406247991	-2.3610406247991
2.89535628924107	2.90896284590012	-1.22403662317276	-1.22403662317276
2.89535628924107	2.92034801732973	-2.8252409007589	-2.8252409007589
2.89535628924107	2.93067093334228	-2.7154559926463	-2.7154559926463
2.89535628924107	2.93959327602965	-2.95908150245509	-2.95908150245509
2.89535628924107	2.95037368341503	-3.32098541820903	-3.32098541820903
2.89535628924107	2.95806641483584	-2.96316220958778	-2.96316220958778
2.89535628924107	2.96859975692854	-3.62648008041782	-3.62648008041782
2.89535628924107	2.98044547571505	-3.17179420630237	-3.17179420630237
2.89535628924107	2.98772143126024	-2.3872207732079	-2.3872207732079
2.89535628924107	3.00100233344648	-5.37961898968791	-5.37961898968791
2.89535628924107	3.01131809617829	-3.24609307887476	-3.24609307887476
2.89535628924107	3.0197116851039	-2.19416218094756	-2.19416218094756
2.89535628924107	3.03026099403746	-3.59452962767978	-3.59452962767978
2.89535628924107	3.03990760790565	-3.71726764611947	-3.71726764611947
2.89535628924107	3.05150515575847	-2.06936700407221	-2.06936700407221
2.89535628924107	3.05873576034268	-2.03193939954292	-2.03193939954292
2.89535628924107	3.06770301370292	-2.24463056650734	-2.24463056650734
2.89535628924107	3.07940591707879	-2.7908545867831	-2.7908545867831
2.89535628924107	3.09019597907842	-3.80958168939048	-3.80958168939048
2.89535628924107	3.09792004790723	-2.72185831860679	-2.72185831860679
2.89535628924107	3.110542189974	-3.25089922792631	-3.25089922792631
2.89535628924107	3.120908844404	-2.54410768596659	-2.54410768596659
2.89535628924107	3.12994958701076	-3.064945121449	-3.064945121449
2.89535628924107	3.13849390498568	-5.64391930480178	-5.64391930480178
2.89535628924107	3.1501869446091	-7.15839111944064	-7.15839111944064
2.89535628924107	3.16148064832368	-3.49336424520976	-3.49336424520976
2.89535628924107	3.17011103507498	-2.56787009258505	-2.56787009258505
2.89535628924107	3.17872314084609	-4.51962799033828	-4.51962799033828
2.89535628924107	3.18943427854929	-2.12842919010916	-2.12842919010916
2.89535628924107	3.20007270850667	-3.84088282795966	-3.84088282795966
2.89535628924107	3.21135729173775	-3.49337278298566	-3.49337278298566
2.89535628924107	3.21774495156264	-2.12143495974863	-2.12143495974863
2.89535628924107	3.22815211213431	-0.579541098937852	-0.579541098937852
2.89535628924107	3.23966270340771	-0.800407860114319	-0.800407860114319
2.89535628924107	3.2482633739793	-2.10452522090145	-2.10452522090145
2.89535628924107	3.26005447385254	-3.8317731243867	-3.8317731243867
2.89535628924107	3.2678375073655	-3.2323034786512	-3.2323034786512
2.89535628924107	3.27942502767294	-2.4786762816185	-2.4786762816185
2.89535628924107	3.28991400376944	-5.83378836813068	-5.83378836813068
2.89535628924107	3.29843413820363	-2.9472149904326	-2.9472149904326
2.89535628924107	3.30795598122601	-3.41622884944763	-3.41622884944763
2.89535628924107	3.32042353399918	-5.05044482923887	-5.05044482923887
2.89535628924107	3.32988808113066	-3.40219001641196	-3.40219001641196
2.89535628924107	3.34167171731797	-1.4102224020603	-1.4102224020603
2.89535628924107	3.34945522358469	-2.20576077623758	-2.20576077623758
2.89535628924107	3.3585212125853	-2.55980681721496	-2.55980681721496
2.89535628924107	3.36825225656232	-3.73469493956304	-3.73469493956304
2.89535628924107	3.37957340924158	-4.81374979689053	-4.81374979689053
2.89535628924107	3.388124757051	-3.36598361831636	-3.36598361831636
2.89535628924107	3.40006631133684	-2.81359634795371	-2.81359634795371
2.89535628924107	3.41031819784028	-1.13243057910336	-1.13243057910336
2.89535628924107	3.42124566193826	-2.018661078457	-2.018661078457
2.89535628924107	3.4282329791085	-3.05168280585201	-3.05168280585201
2.89535628924107	3.44003838428732	-3.26938203876693	-3.26938203876693
2.89535628924107	3.44978874723266	-2.20516806521681	-2.20516806521681
2.89535628924107	3.45844418684046	-2.51971897862654	-2.51971897862654
2.89535628924107	3.46995108331354	-3.04018307820456	-3.04018307820456
2.89535628924107	3.47930561178105	-2.05193545414619	-2.05193545414619
2.89535628924107	3.49068855748336	-2.88912445992764	-2.88912445992764
2.89535628924107	3.49945620723886	-2.8549963584237	-2.8549963584237
2.89535628924107	3.5102617296568	-1.7330524790641	-1.7330524790641
2.89535628924107	3.51971176077836	-1.28081066044467	-1.28081066044467
2.89535628924107	3.5297	-2.50907223006988	-2.50907223006988
2.90250626204152	2.5297	-0.823513055634464	-0.823513055634464
2.90250626204152	2.53930844129776	-0.877313426936951	-0.877313426936951
2.90250626204152	2.54779497192057	-0.904992086397613	-0.904992086397613
2.90250626204152	2.56041424082838	-1.93656938039283	-1.93656938039283
2.90250626204152	2.5688564932808	-3.08513779810568	-3.08513779810568
2.90250626204152	2.57878084645278	-1.71866016364191	-1.71866016364191
2.90250626204152	2.58790006453133	-1.54272807385468	-1.54272807385468
2.90250626204152	2.60044868121584	-2.48455652997086	-2.48455652997086
2.90250626204152	2.61142301668084	-0.909811356390946	-0.909811356390946
2.90250626204152	2.61891655477138	-0.143974055241074	-0.143974055241074
2.90250626204152	2.62821579381689	-1.78200031787605	-1.78200031787605
2.90250626204152	2.63990831305281	-1.88914983678825	-1.88914983678825
2.90250626204152	2.64816045660458	-2.31043783349782	-2.31043783349782
2.90250626204152	2.66105906661435	-1.67331376419537	-1.67331376419537
2.90250626204152	2.66962305468101	-2.2937982193813	-2.2937982193813
2.90250626204152	2.6785533057522	-4.2296923919327	-4.2296923919327
2.90250626204152	2.68809833521918	-3.22925826410426	-3.22925826410426
2.90250626204152	2.70151599859566	-0.631857049789005	-0.631857049789005
2.90250626204152	2.70905507632019	-0.670201672386895	-0.670201672386895
2.90250626204152	2.71998525917072	-1.57787435031787	-1.57787435031787
2.90250626204152	2.72922572197759	-0.809539544975223	-0.809539544975223
2.90250626204152	2.74114611746511	-0.667798636171142	-0.667798636171142
2.90250626204152	2.74860034865829	-1.94417356330507	-1.94417356330507
2.90250626204152	2.75935933954683	-4.96616094517884	-4.96616094517884
2.90250626204152	2.76773810666567	-5.0675441244523	-5.0675441244523
2.90250626204152	2.77804363128858	-2.7117741898719	-2.7117741898719
2.90250626204152	2.78988206968744	-3.11615801038727	-3.11615801038727
2.90250626204152	2.799643930492	-2.87145155419421	-2.87145155419421
2.90250626204152	2.81102918529108	-0.680213497591126	-0.680213497591126
2.90250626204152	2.81824838163769	-0.18731163410223	-0.18731163410223
2.90250626204152	2.82970215549013	-4.32886753280161	-4.32886753280161
2.90250626204152	2.83930568442423	-2.22734595867661	-2.22734595867661
2.90250626204152	2.84878869777475	-2.06522259756719	-2.06522259756719
2.90250626204152	2.85968028104831	-3.19290498491165	-3.19290498491165
2.90250626204152	2.86885162736121	-4.70991218388872	-4.70991218388872
2.90250626204152	2.88043509744726	-4.81514541553491	-4.81514541553491
2.90250626204152	2.89038702345778	-3.15711806284276	-3.15711806284276
2.90250626204152	2.90067886022027	-1.74257164330714	-1.74257164330714
2.90250626204152	2.90896284590012	-3.44021314262545	-3.44021314262545
2.90250626204152	2.92034801732973	-4.22724614666492	-4.22724614666492
2.90250626204152	2.93067093334228	-4.45877003972339	-4.45877003972339
2.90250626204152	2.93959327602965	-1.85380296174594	-1.85380296174594
2.90250626204152	2.95037368341503	-3.51900426735051	-3.51900426735051
2.90250626204152	2.95806641483584	-3.65848573175435	-3.65848573175435
2.90250626204152	2.96859975692854	-4.18377173769511	-4.18377173769511
2.90250626204152	2.98044547571505	-3.91534676881724	-3.91534676881724
2.90250626204152	2.98772143126024	-3.04632166975148	-3.04632166975148
2.90250626204152	3.00100233344648	-3.29939908203323	-3.29939908203323
2.90250626204152	3.01131809617829	-3.86018550694536	-3.86018550694536
2.90250626204152	3.0197116851039	-1.26983470321215	-1.26983470321215
2.90250626204152	3.03026099403746	-2.22217201583885	-2.22217201583885
2.90250626204152	3.03990760790565	-3.05057070914722	-3.05057070914722
2.90250626204152	3.05150515575847	-2.58524710477576	-2.58524710477576
2.90250626204152	3.05873576034268	-3.7570467221355	-3.7570467221355
2.90250626204152	3.06770301370292	-3.52800388725575	-3.52800388725575
2.90250626204152	3.07940591707879	-2.31640989274047	-2.31640989274047
2.90250626204152	3.09019597907842	-2.62691988739124	-2.62691988739124
2.90250626204152	3.09792004790723	-1.98851714872785	-1.98851714872785
2.90250626204152	3.110542189974	-2.48369808679456	-2.48369808679456
2.90250626204152	3.120908844404	-3.91295071016572	-3.91295071016572
2.90250626204152	3.12994958701076	-2.69460835492805	-2.69460835492805
2.90250626204152	3.13849390498568	-4.22361232089861	-4.22361232089861
2.90250626204152	3.1501869446091	-6.18313638967771	-6.18313638967771
2.90250626204152	3.16148064832368	-3.58426691629722	-3.58426691629722
2.90250626204152	3.17011103507498	-1.97806306173152	-1.97806306173152
2.90250626204152	3.17872314084609	-2.45025128900892	-2.45025128900892
2.90250626204152	3.18943427854929	-2.50730834375474	-2.50730834375474
2.90250626204152	3.20007270850667	-4.9705184126646	-4.9705184126646
2.90250626204152	3.21135729173775	-5.11152476334331	-5.11152476334331
2.90250626204152	3.21774495156264	-3.46262066078168	-3.46262066078168
2.90250626204152	3.22815211213431	-3.19162234643346	-3.19162234643346
2.90250626204152	3.23966270340771	-1.01999253914596	-1.01999253914596
2.90250626204152	3.2482633739793	-2.23814282454282	-2.23814282454282
2.90250626204152	3.26005447385254	-4.33938300442105	-4.33938300442105
2.90250626204152	3.2678375073655	-3.99008518549562	-3.99008518549562
2.90250626204152	3.27942502767294	-2.59766021823725	-2.59766021823725
2.90250626204152	3.28991400376944	-5.60049029202793	-5.60049029202793
2.90250626204152	3.29843413820363	-3.52444895953283	-3.52444895953283
2.90250626204152	3.30795598122601	-2.70298970833039	-2.70298970833039
2.90250626204152	3.32042353399918	-4.2012882113695	-4.2012882113695
2.90250626204152	3.32988808113066	-3.19408638717505	-3.19408638717505
2.90250626204152	3.34167171731797	-1.15046534223347	-1.15046534223347
2.90250626204152	3.34945522358469	-1.20528666819291	-1.20528666819291
2.90250626204152	3.3585212125853	-2.3724026437302	-2.3724026437302
2.90250626204152	3.36825225656232	-3.41534296824653	-3.41534296824653
2.90250626204152	3.37957340924158	-4.85616794165242	-4.85616794165242
2.90250626204152	3.388124757051	-3.60753954021095	-3.60753954021095
2.90250626204152	3.40006631133684	-2.75154243380945	-2.75154243380945
2.90250626204152	3.41031819784028	-1.87307592921621	-1.87307592921621
2.90250626204152	3.42124566193826	-2.06241056678277	-2.06241056678277
2.90250626204152	3.4282329791085	-3.20382453600359	-3.20382453600359
2.90250626204152	3.44003838428732	-4.00471457587321	-4.00471457587321
2.90250626204152	3.44978874723266	-2.77106890027068	-2.77106890027068
2.90250626204152	3.45844418684046	-2.41412941741538	-2.41412941741538
2.90250626204152	3.46995108331354	-3.73387019366987	-3.73387019366987
2.90250626204152	3.47930561178105	-2.12600365998469	-2.12600365998469
2.90250626204152	3.49068855748336	-2.79823859639339	-2.79823859639339
2.90250626204152	3.49945620723886	-2.98818582635312	-2.98818582635312
2.90250626204152	3.5102617296568	-1.8761154343789	-1.8761154343789
2.90250626204152	3.51971176077836	-1.27242534590675	-1.27242534590675
2.90250626204152	3.5297	-3.05964333107801	-3.05964333107801
2.91311095700956	2.5297	-1.31870925149587	-1.31870925149587
2.91311095700956	2.53930844129776	-0.715268240030014	-0.715268240030014
2.91311095700956	2.54779497192057	-1.16760012398004	-1.16760012398004
2.91311095700956	2.56041424082838	-1.50535594234532	-1.50535594234532
2.91311095700956	2.5688564932808	-2.07277285918406	-2.07277285918406
2.91311095700956	2.57878084645278	-1.98235372077346	-1.98235372077346
2.91311095700956	2.58790006453133	-1.93291316076414	-1.93291316076414
2.91311095700956	2.60044868121584	-2.68557192343542	-2.68557192343542
2.91311095700956	2.61142301668084	-1.48865425350641	-1.48865425350641
2.91311095700956	2.61891655477138	-0.570175742784045	-0.570175742784045
2.91311095700956	2.62821579381689	-0.427035510924782	-0.427035510924782
2.91311095700956	2.63990831305281	-1.75097706720703	-1.75097706720703
2.91311095700956	2.64816045660458	-0.808434483703707	-0.808434483703707
2.91311095700956	2.66105906661435	-1.10494365402195	-1.10494365402195
2.91311095700956	2.66962305468101	-1.97576134518494	-1.97576134518494
2.91311095700956	2.6785533057522	-3.75501839299091	-3.75501839299091
2.91311095700956	2.68809833521918	-3.88682567096629	-3.88682567096629
2.91311095700956	2.70151599859566	-1.83379747248352	-1.83379747248352
2.91311095700956	2.70905507632019	-2.53825610934769	-2.53825610934769
2.91311095700956	2.71998525917072	-2.07665712239083	-2.07665712239083
2.91311095700956	2.72922572197759	-0.828062706235301	-0.828062706235301
2.91311095700956	2.74114611746511	-4.23337093840519	-4.23337093840519
2.91311095700956	2.74860034865829	-2.18145177196743	-2.18145177196743
2.91311095700956	2.75935933954683	-2.9636300783115	-2.9636300783115
2.91311095700956	2.76773810666567	-2.84143660135129	-2.84143660135129
2.91311095700956	2.77804363128858	-2.49712965788024	-2.49712965788024
2.91311095700956	2.78988206968744	-4.53382591312476	-4.53382591312476
2.91311095700956	2.799643930492	-5.1509778739939	-5.1509778739939
2.91311095700956	2.81102918529108	-1.39178494732562	-1.39178494732562
2.91311095700956	2.81824838163769	-0.548512567028695	-0.548512567028695
2.91311095700956	2.82970215549013	-0.946021921134616	-0.946021921134616
2.91311095700956	2.83930568442423	-2.07361191537268	-2.07361191537268
2.91311095700956	2.84878869777475	-0.765676687723897	-0.765676687723897
2.91311095700956	2.85968028104831	-1.73927462993919	-1.73927462993919
2.91311095700956	2.86885162736121	-4.55826546403227	-4.55826546403227
2.91311095700956	2.88043509744726	-7.51511808232181	-7.51511808232181
2.91311095700956	2.89038702345778	-3.97338353481143	-3.97338353481143
2.91311095700956	2.90067886022027	-2.28522262747452	-2.28522262747452
2.91311095700956	2.90896284590012	-3.04721541940143	-3.04721541940143
2.91311095700956	2.92034801732973	-1.65809945563007	-1.65809945563007
2.91311095700956	2.93067093334228	-1.02408875954336	-1.02408875954336
2.91311095700956	2.93959327602965	-4.60471081019398	-4.60471081019398
2.91311095700956	2.95037368341503	-3.37689850042256	-3.37689850042256
2.91311095700956	2.95806641483584	-3.30586695549943	-3.30586695549943
2.91311095700956	2.96859975692854	-3.39119249703543	-3.39119249703543
2.91311095700956	2.98044547571505	-4.32591785120968	-4.32591785120968
2.91311095700956	2.98772143126024	-4.69891041226776	-4.69891041226776
2.91311095700956	3.00100233344648	-3.68132749653148	-3.68132749653148
2.91311095700956	3.01131809617829	-3.96922298424067	-3.96922298424067
2.91311095700956	3.0197116851039	-1.15205924272755	-1.15205924272755
2.91311095700956	3.03026099403746	-1.63368733870021	-1.63368733870021
2.91311095700956	3.03990760790565	-2.9918995064574	-2.9918995064574
2.91311095700956	3.05150515575847	-2.94820523953445	-2.94820523953445
2.91311095700956	3.05873576034268	-3.24828353325768	-3.24828353325768
2.91311095700956	3.06770301370292	-4.72511290797604	-4.72511290797604
2.91311095700956	3.07940591707879	-3.69246574603005	-3.69246574603005
2.91311095700956	3.09019597907842	-3.01406707082486	-3.01406707082486
2.91311095700956	3.09792004790723	-2.32554571480904	-2.32554571480904
2.91311095700956	3.110542189974	-1.76313434896019	-1.76313434896019
2.91311095700956	3.120908844404	-5.02503870958901	-5.02503870958901
2.91311095700956	3.12994958701076	-2.03177665659598	-2.03177665659598
2.91311095700956	3.13849390498568	-2.00756446827796	-2.00756446827796
2.91311095700956	3.1501869446091	-3.68350152387052	-3.68350152387052
2.91311095700956	3.16148064832368	-3.61578346017194	-3.61578346017194
2.91311095700956	3.17011103507498	-2.52531264657847	-2.52531264657847
2.91311095700956	3.17872314084609	-2.12141066977949	-2.12141066977949
2.91311095700956	3.18943427854929	-2.12446402525927	-2.12446402525927
2.91311095700956	3.20007270850667	-3.69689868407812	-3.69689868407812
2.91311095700956	3.21135729173775	-4.08781247621806	-4.08781247621806
2.91311095700956	3.21774495156264	-3.07401594423811	-3.07401594423811
2.91311095700956	3.22815211213431	-2.31820902434941	-2.31820902434941
2.91311095700956	3.23966270340771	-1.71568191512915	-1.71568191512915
2.91311095700956	3.2482633739793	-2.38151249034763	-2.38151249034763
2.91311095700956	3.26005447385254	-4.56798903674428	-4.56798903674428
2.91311095700956	3.2678375073655	-4.80857508721743	-4.80857508721743
2.91311095700956	3.27942502767294	-2.89446429470695	-2.89446429470695
2.91311095700956	3.28991400376944	-3.03399590136883	-3.03399590136883
2.91311095700956	3.29843413820363	-4.03735292273871	-4.03735292273871
2.91311095700956	3.30795598122601	-1.84890424054709	-1.84890424054709
2.91311095700956	3.32042353399918	-3.09021763541938	-3.09021763541938
2.91311095700956	3.32988808113066	-2.93501618950251	-2.93501618950251
2.91311095700956	3.34167171731797	-1.21907260841664	-1.21907260841664
2.91311095700956	3.34945522358469	-0.666246263005746	-0.666246263005746
2.91311095700956	3.3585212125853	-0.887238112081093	-0.887238112081093
2.91311095700956	3.36825225656232	-2.03720505141189	-2.03720505141189
2.91311095700956	3.37957340924158	-3.45246186689144	-3.45246186689144
2.91311095700956	3.388124757051	-2.95000680718834	-2.95000680718834
2.91311095700956	3.40006631133684	-2.20613993198577	-2.20613993198577
2.91311095700956	3.41031819784028	-3.45738608952053	-3.45738608952053
2.91311095700956	3.42124566193826	-2.20789383570479	-2.20789383570479
2.91311095700956	3.4282329791085	-3.01348985632922	-3.01348985632922
2.91311095700956	3.44003838428732	-4.34592367014068	-4.34592367014068
2.91311095700956	3.44978874723266	-3.27287552514412	-3.27287552514412
2.91311095700956	3.45844418684046	-2.1870373673226	-2.1870373673226
2.91311095700956	3.46995108331354	-3.30316188590439	-3.30316188590439
2.91311095700956	3.47930561178105	-2.34966155567406	-2.34966155567406
2.91311095700956	3.49068855748336	-2.73324779201363	-2.73324779201363
2.91311095700956	3.49945620723886	-3.27469599017519	-3.27469599017519
2.91311095700956	3.5102617296568	-2.36551862594854	-2.36551862594854
2.91311095700956	3.51971176077836	-1.6905227557636	-1.6905227557636
2.91311095700956	3.5297	-3.33176592415583	-3.33176592415583
2.92443747202834	2.5297	-1.55539552583951	-1.55539552583951
2.92443747202834	2.53930844129776	-1.06680196327682	-1.06680196327682
2.92443747202834	2.54779497192057	-2.11325854431925	-2.11325854431925
2.92443747202834	2.56041424082838	-2.18632530378648	-2.18632530378648
2.92443747202834	2.5688564932808	-1.24391148158566	-1.24391148158566
2.92443747202834	2.57878084645278	-0.836131965177628	-0.836131965177628
2.92443747202834	2.58790006453133	-0.838946449570415	-0.838946449570415
2.92443747202834	2.60044868121584	-2.36747841876098	-2.36747841876098
2.92443747202834	2.61142301668084	-2.65486901818059	-2.65486901818059
2.92443747202834	2.61891655477138	-1.78427398469222	-1.78427398469222
2.92443747202834	2.62821579381689	-0.870260515625716	-0.870260515625716
2.92443747202834	2.63990831305281	-2.24794891417787	-2.24794891417787
2.92443747202834	2.64816045660458	-1.09451400575108	-1.09451400575108
2.92443747202834	2.66105906661435	-0.980815088898623	-0.980815088898623
2.92443747202834	2.66962305468101	-1.53748575382781	-1.53748575382781
2.92443747202834	2.6785533057522	-2.17837805932857	-2.17837805932857
2.92443747202834	2.68809833521918	-3.25138892328437	-3.25138892328437
2.92443747202834	2.70151599859566	-2.71342072205073	-2.71342072205073
2.92443747202834	2.70905507632019	-3.32547514877535	-3.32547514877535
2.92443747202834	2.71998525917072	-2.80313643037863	-2.80313643037863
2.92443747202834	2.72922572197759	-1.36467045148061	-1.36467045148061
2.92443747202834	2.74114611746511	-0.844333287311088	-0.844333287311088
2.92443747202834	2.74860034865829	-3.04210835140515	-3.04210835140515
2.92443747202834	2.75935933954683	-1.4218571971237	-1.4218571971237
2.92443747202834	2.76773810666567	-1.12830775207505	-1.12830775207505
2.92443747202834	2.77804363128858	-1.80220361599197	-1.80220361599197
2.92443747202834	2.78988206968744	-3.94929712154112	-3.94929712154112
2.92443747202834	2.799643930492	-5.77911046547774	-5.77911046547774
2.92443747202834	2.81102918529108	-2.71691395134968	-2.71691395134968
2.92443747202834	2.81824838163769	-2.26655975873416	-2.26655975873416
2.92443747202834	2.82970215549013	-2.80774061145382	-2.80774061145382
2.92443747202834	2.83930568442423	-1.44932545407335	-1.44932545407335
2.92443747202834	2.84878869777475	-1.89186884260897	-1.89186884260897
2.92443747202834	2.85968028104831	-2.71147881829489	-2.71147881829489
2.92443747202834	2.86885162736121	-3.33875297665764	-3.33875297665764
2.92443747202834	2.88043509744726	-4.16036616382655	-4.16036616382655
2.92443747202834	2.89038702345778	-3.37807875158791	-3.37807875158791
2.92443747202834	2.90067886022027	-3.72099601961241	-3.72099601961241
2.92443747202834	2.90896284590012	-5.32168777128766	-5.32168777128766
2.92443747202834	2.92034801732973	-3.39849427793149	-3.39849427793149
2.92443747202834	2.93067093334228	-0.597712204147456	-0.597712204147456
2.92443747202834	2.93959327602965	-0.640616673171223	-0.640616673171223
2.92443747202834	2.95037368341503	-2.75846547461776	-2.75846547461776
2.92443747202834	2.95806641483584	-1.90637702871021	-1.90637702871021
2.92443747202834	2.96859975692854	-1.54637306512222	-1.54637306512222
2.92443747202834	2.98044547571505	-3.70173240720743	-3.70173240720743
2.92443747202834	2.98772143126024	-6.79306694420791	-6.79306694420791
2.92443747202834	3.00100233344648	-6.50251716701956	-6.50251716701956
2.92443747202834	3.01131809617829	-2.41093551869415	-2.41093551869415
2.92443747202834	3.0197116851039	-1.40102182121473	-1.40102182121473
2.92443747202834	3.03026099403746	-3.04914143383564	-3.04914143383564
2.92443747202834	3.03990760790565	-4.33798952039774	-4.33798952039774
2.92443747202834	3.05150515575847	-2.38248797338815	-2.38248797338815
2.92443747202834	3.05873576034268	-1.29435862148972	-1.29435862148972
2.92443747202834	3.06770301370292	-4.27446911040624	-4.27446911040624
2.92443747202834	3.07940591707879	-4.7385096262766	-4.7385096262766
2.92443747202834	3.09019597907842	-3.59504860853389	-3.59504860853389
2.92443747202834	3.09792004790723	-3.2483330891921	-3.2483330891921
2.92443747202834	3.110542189974	-2.77474281847634	-2.77474281847634
2.92443747202834	3.120908844404	-3.0887140848028	-3.0887140848028
2.92443747202834	3.12994958701076	-3.59002966961583	-3.59002966961583
2.92443747202834	3.13849390498568	-0.704685535945202	-0.704685535945202
2.92443747202834	3.1501869446091	-1.97473241081019	-1.97473241081019
2.92443747202834	3.16148064832368	-3.60412612901945	-3.60412612901945
2.92443747202834	3.17011103507498	-3.65060055521451	-3.65060055521451
2.92443747202834	3.17872314084609	-3.5499652092675	-3.5499652092675
2.92443747202834	3.18943427854929	-3.89800206638967	-3.89800206638967
2.92443747202834	3.20007270850667	-2.51863616409139	-2.51863616409139
2.92443747202834	3.21135729173775	-1.87930440709886	-1.87930440709886
2.92443747202834	3.21774495156264	-1.44003333313702	-1.44003333313702
2.92443747202834	3.22815211213431	-1.1870110235327	-1.1870110235327
2.92443747202834	3.23966270340771	-2.70999107938985	-2.70999107938985
2.92443747202834	3.2482633739793	-1.92715505813248	-1.92715505813248
2.92443747202834	3.26005447385254	-3.18520070563028	-3.18520070563028
2.92443747202834	3.2678375073655	-4.04011049381211	-4.04011049381211
2.92443747202834	3.27942502767294	-3.34215323786174	-3.34215323786174
2.92443747202834	3.28991400376944	-2.13940037918763	-2.13940037918763
2.92443747202834	3.29843413820363	-2.68693375245778	-2.68693375245778
2.92443747202834	3.30795598122601	-1.52128184992307	-1.52128184992307
2.92443747202834	3.32042353399918	-2.87901626129315	-2.87901626129315
2.92443747202834	3.32988808113066	-3.35814331482402	-3.35814331482402
2.92443747202834	3.34167171731797	-2.07351024242519	-2.07351024242519
2.92443747202834	3.34945522358469	-1.30498061226047	-1.30498061226047
2.92443747202834	3.3585212125853	-0.984722967241055	-0.984722967241055
2.92443747202834	3.36825225656232	-1.66788506968504	-1.66788506968504
2.92443747202834	3.37957340924158	-2.77715673190494	-2.77715673190494
2.92443747202834	3.388124757051	-2.67997577105103	-2.67997577105103
2.92443747202834	3.40006631133684	-1.88015993448346	-1.88015993448346
2.92443747202834	3.41031819784028	-3.53844214964931	-3.53844214964931
2.92443747202834	3.42124566193826	-2.27693236733853	-2.27693236733853
2.92443747202834	3.4282329791085	-2.24877484830665	-2.24877484830665
2.92443747202834	3.44003838428732	-3.3853467702998	-3.3853467702998
2.92443747202834	3.44978874723266	-3.05350249683812	-3.05350249683812
2.92443747202834	3.45844418684046	-1.95162431092001	-1.95162431092001
2.92443747202834	3.46995108331354	-1.86393375429901	-1.86393375429901
2.92443747202834	3.47930561178105	-2.56904814058026	-2.56904814058026
2.92443747202834	3.49068855748336	-2.6376840829862	-2.6376840829862
2.92443747202834	3.49945620723886	-3.43607095872608	-3.43607095872608
2.92443747202834	3.5102617296568	-2.92246821936897	-2.92246821936897
2.92443747202834	3.51971176077836	-2.18121454359101	-2.18121454359101
2.92443747202834	3.5297	-3.00230726187084	-3.00230726187084
2.93399236700599	2.5297	-0.141688883351435	-0.141688883351435
2.93399236700599	2.53930844129776	-0.873046954907295	-0.873046954907295
2.93399236700599	2.54779497192057	-2.3064562609182	-2.3064562609182
2.93399236700599	2.56041424082838	-2.79210693522754	-2.79210693522754
2.93399236700599	2.5688564932808	-1.4715927153452	-1.4715927153452
2.93399236700599	2.57878084645278	-2.52320974098865	-2.52320974098865
2.93399236700599	2.58790006453133	-0.670377213737879	-0.670377213737879
2.93399236700599	2.60044868121584	-2.08906211675662	-2.08906211675662
2.93399236700599	2.61142301668084	-3.55788777301348	-3.55788777301348
2.93399236700599	2.61891655477138	-2.918007268422	-2.918007268422
2.93399236700599	2.62821579381689	-1.38114252333975	-1.38114252333975
2.93399236700599	2.63990831305281	-1.11376349062067	-1.11376349062067
2.93399236700599	2.64816045660458	-2.08189071086264	-2.08189071086264
2.93399236700599	2.66105906661435	-1.95942196201281	-1.95942196201281
2.93399236700599	2.66962305468101	-2.68266144979196	-2.68266144979196
2.93399236700599	2.6785533057522	-2.12378312231994	-2.12378312231994
2.93399236700599	2.68809833521918	-2.28720069954977	-2.28720069954977
2.93399236700599	2.70151599859566	-1.55655794405436	-1.55655794405436
2.93399236700599	2.70905507632019	-2.47147006873155	-2.47147006873155
2.93399236700599	2.71998525917072	-3.65349996375613	-3.65349996375613
2.93399236700599	2.72922572197759	-2.87280124747582	-2.87280124747582
2.93399236700599	2.74114611746511	-1.42569172914568	-1.42569172914568
2.93399236700599	2.74860034865829	-1.96113499123396	-1.96113499123396
2.93399236700599	2.75935933954683	-2.57892068548915	-2.57892068548915
2.93399236700599	2.76773810666567	-0.817377272635611	-0.817377272635611
2.93399236700599	2.77804363128858	-1.32159505478234	-1.32159505478234
2.93399236700599	2.78988206968744	-2.41768678367544	-2.41768678367544
2.93399236700599	2.799643930492	-3.91949482035926	-3.91949482035926
2.93399236700599	2.81102918529108	-3.71269324744111	-3.71269324744111
2.93399236700599	2.81824838163769	-3.55921456572713	-3.55921456572713
2.93399236700599	2.82970215549013	-3.57853653785389	-3.57853653785389
2.93399236700599	2.83930568442423	-2.05486147904719	-2.05486147904719
2.93399236700599	2.84878869777475	-0.834224399311154	-0.834224399311154
2.93399236700599	2.85968028104831	-3.06856021608672	-3.06856021608672
2.93399236700599	2.86885162736121	-3.02935960254848	-3.02935960254848
2.93399236700599	2.88043509744726	-1.91623789489955	-1.91623789489955
2.93399236700599	2.89038702345778	-2.44069163274935	-2.44069163274935
2.93399236700599	2.90067886022027	-3.7496283561801	-3.7496283561801
2.93399236700599	2.90896284590012	-5.71667467264979	-5.71667467264979
2.93399236700599	2.92034801732973	-5.05910329359961	-5.05910329359961
2.93399236700599	2.93067093334228	-1.74546507131919	-1.74546507131919
2.93399236700599	2.93959327602965	-2.28900346707911	-2.28900346707911
2.93399236700599	2.95037368341503	-2.31899525533328	-2.31899525533328
2.93399236700599	2.95806641483584	-1.14697923039972	-1.14697923039972
2.93399236700599	2.96859975692854	-0.962594462062725	-0.962594462062725
2.93399236700599	2.98044547571505	-3.13865169721271	-3.13865169721271
2.93399236700599	2.98772143126024	-5.62030260381698	-5.62030260381698
2.93399236700599	3.00100233344648	-5.66145626096522	-5.66145626096522
2.93399236700599	3.01131809617829	-3.19832708826658	-3.19832708826658
2.93399236700599	3.0197116851039	-2.7984830823404	-2.7984830823404
2.93399236700599	3.03026099403746	-3.48805980356929	-3.48805980356929
2.93399236700599	3.03990760790565	-1.63304931419691	-1.63304931419691
2.93399236700599	3.05150515575847	-8.6797456572632	-8.6797456572632
2.93399236700599	3.05873576034268	-0.583444898794141	-0.583444898794141
2.93399236700599	3.06770301370292	-2.64508750935659	-2.64508750935659
2.93399236700599	3.07940591707879	-3.65435671339799	-3.65435671339799
2.93399236700599	3.09019597907842	-2.96706859882272	-2.96706859882272
2.93399236700599	3.09792004790723	-3.74388589905783	-3.74388589905783
2.93399236700599	3.110542189974	-5.62818634713932	-5.62818634713932
2.93399236700599	3.120908844404	-3.78625682128694	-3.78625682128694
2.93399236700599	3.12994958701076	-1.84390401656299	-1.84390401656299
2.93399236700599	3.13849390498568	-6.53926739506102	-6.53926739506102
2.93399236700599	3.1501869446091	-1.53465249483816	-1.53465249483816
2.93399236700599	3.16148064832368	-3.35736454714902	-3.35736454714902
2.93399236700599	3.17011103507498	-2.92363306271665	-2.92363306271665
2.93399236700599	3.17872314084609	-2.54123279523822	-2.54123279523822
2.93399236700599	3.18943427854929	-5.53547344811352	-5.53547344811352
2.93399236700599	3.20007270850667	-3.90375466388275	-3.90375466388275
2.93399236700599	3.21135729173775	-1.95032116570451	-1.95032116570451
2.93399236700599	3.21774495156264	-1.48156615656603	-1.48156615656603
2.93399236700599	3.22815211213431	-1.17722841958488	-1.17722841958488
2.93399236700599	3.23966270340771	-3.14575786870853	-3.14575786870853
2.93399236700599	3.2482633739793	-1.36438622962328	-1.36438622962328
2.93399236700599	3.26005447385254	-1.69696780248898	-1.69696780248898
2.93399236700599	3.2678375073655	-2.70761936719498	-2.70761936719498
2.93399236700599	3.27942502767294	-3.78166464144249	-3.78166464144249
2.93399236700599	3.28991400376944	-3.12616038391144	-3.12616038391144
2.93399236700599	3.29843413820363	-2.22975545115293	-2.22975545115293
2.93399236700599	3.30795598122601	-2.71906769354894	-2.71906769354894
2.93399236700599	3.32042353399918	-2.78683811147948	-2.78683811147948
2.93399236700599	3.32988808113066	-3.27969199205211	-3.27969199205211
2.93399236700599	3.34167171731797	-2.76634291634815	-2.76634291634815
2.93399236700599	3.34945522358469	-2.07942148552439	-2.07942148552439
2.93399236700599	3.3585212125853	-1.635014519224	-1.635014519224
2.93399236700599	3.36825225656232	-1.83974530775168	-1.83974530775168
2.93399236700599	3.37957340924158	-2.5793740673704	-2.5793740673704
2.93399236700599	3.388124757051	-2.67961147812878	-2.67961147812878
2.93399236700599	3.40006631133684	-1.91728127748877	-1.91728127748877
2.93399236700599	3.41031819784028	-2.33389399298483	-2.33389399298483
2.93399236700599	3.42124566193826	-2.26915333422198	-2.26915333422198
2.93399236700599	3.4282329791085	-1.53752182613829	-1.53752182613829
2.93399236700599	3.44003838428732	-2.28688602194524	-2.28688602194524
2.93399236700599	3.44978874723266	-2.55036138074109	-2.55036138074109
2.93399236700599	3.45844418684046	-1.91199809268466	-1.91199809268466
2.93399236700599	3.46995108331354	-1.22551706633902	-1.22551706633902
2.93399236700599	3.47930561178105	-2.44615855416419	-2.44615855416419
2.93399236700599	3.49068855748336	-2.05562343900328	-2.05562343900328
2.93399236700599	3.49945620723886	-2.77763764814489	-2.77763764814489
2.93399236700599	3.5102617296568	-2.63483707390594	-2.63483707390594
2.93399236700599	3.51971176077836	-1.96619386800097	-1.96619386800097
2.93399236700599	3.5297	-2.50377665623785	-2.50377665623785
2.94191681051583	2.5297	-0.00841795710795168	-0.00841795710795168
2.94191681051583	2.53930844129776	-0.447047324226048	-0.447047324226048
2.94191681051583	2.54779497192057	-1.77344037021601	-1.77344037021601
2.94191681051583	2.56041424082838	-2.60764298915171	-2.60764298915171
2.94191681051583	2.5688564932808	-1.52979121840832	-1.52979121840832
2.94191681051583	2.57878084645278	-2.2181092901352	-2.2181092901352
2.94191681051583	2.58790006453133	-1.64207750914312	-1.64207750914312
2.94191681051583	2.60044868121584	-1.83807617347884	-1.83807617347884
2.94191681051583	2.61142301668084	-3.6730611084057	-3.6730611084057
2.94191681051583	2.61891655477138	-3.40372864161105	-3.40372864161105
2.94191681051583	2.62821579381689	-1.63733888760947	-1.63733888760947
2.94191681051583	2.63990831305281	-0.422040670347883	-0.422040670347883
2.94191681051583	2.64816045660458	-1.91647138182088	-1.91647138182088
2.94191681051583	2.66105906661435	-3.25681763635976	-3.25681763635976
2.94191681051583	2.66962305468101	-4.4847965531564	-4.4847965531564
2.94191681051583	2.6785533057522	-3.1861603923245	-3.1861603923245
2.94191681051583	2.68809833521918	-1.80574900527529	-1.80574900527529
2.94191681051583	2.70151599859566	-1.01923201365696	-1.01923201365696
2.94191681051583	2.70905507632019	-1.92430005770024	-1.92430005770024
2.94191681051583	2.71998525917072	-4.23976832743512	-4.23976832743512
2.94191681051583	2.72922572197759	-4.444899951747	-4.444899951747
2.94191681051583	2.74114611746511	-2.18648704051719	-2.18648704051719
2.94191681051583	2.74860034865829	-1.65707161242943	-1.65707161242943
2.94191681051583	2.75935933954683	-3.29358504924357	-3.29358504924357
2.94191681051583	2.76773810666567	-1.0744415900935	-1.0744415900935
2.94191681051583	2.77804363128858	-1.72855602581114	-1.72855602581114
2.94191681051583	2.78988206968744	-2.12033178576974	-2.12033178576974
2.94191681051583	2.799643930492	-2.32816296062174	-2.32816296062174
2.94191681051583	2.81102918529108	-2.99514429231351	-2.99514429231351
2.94191681051583	2.81824838163769	-2.79959653168595	-2.79959653168595
2.94191681051583	2.82970215549013	-3.84216672622767	-3.84216672622767
2.94191681051583	2.83930568442423	-3.30571078676564	-3.30571078676564
2.94191681051583	2.84878869777475	-1.86874426949544	-1.86874426949544
2.94191681051583	2.85968028104831	-1.98130531772028	-1.98130531772028
2.94191681051583	2.86885162736121	-4.54825622238315	-4.54825622238315
2.94191681051583	2.88043509744726	-1.32312867742223	-1.32312867742223
2.94191681051583	2.89038702345778	-1.74317843615387	-1.74317843615387
2.94191681051583	2.90067886022027	-2.84624027479202	-2.84624027479202
2.94191681051583	2.90896284590012	-4.08871421251183	-4.08871421251183
2.94191681051583	2.92034801732973	-5.40311593566423	-5.40311593566423
2.94191681051583	2.93067093334228	-3.2023614367892	-3.2023614367892
2.94191681051583	2.93959327602965	-3.34143178880936	-3.34143178880936
2.94191681051583	2.95037368341503	-2.3981403129884	-2.3981403129884
2.94191681051583	2.95806641483584	-1.15386532107334	-1.15386532107334
2.94191681051583	2.96859975692854	-1.52162045165858	-1.52162045165858
2.94191681051583	2.98044547571505	-3.6574028727772	-3.6574028727772
2.94191681051583	2.98772143126024	-3.41106148622862	-3.41106148622862
2.94191681051583	3.00100233344648	-3.88511533381893	-3.88511533381893
2.94191681051583	3.01131809617829	-3.63763318176552	-3.63763318176552
2.94191681051583	3.0197116851039	-3.87673446492033	-3.87673446492033
2.94191681051583	3.03026099403746	-4.69981863328343	-4.69981863328343
2.94191681051583	3.03990760790565	-2.90768315129799	-2.90768315129799
2.94191681051583	3.05150515575847	-1.89721252327882	-1.89721252327882
2.94191681051583	3.05873576034268	-6.06608057611663	-6.06608057611663
2.94191681051583	3.06770301370292	-1.96632252462308	-1.96632252462308
2.94191681051583	3.07940591707879	-2.5336485134419	-2.5336485134419
2.94191681051583	3.09019597907842	-2.05629600546297	-2.05629600546297
2.94191681051583	3.09792004790723	-3.71948116192925	-3.71948116192925
2.94191681051583	3.110542189974	-7.89913699580933	-7.89913699580933
2.94191681051583	3.120908844404	-4.48919309936849	-4.48919309936849
2.94191681051583	3.12994958701076	-1.75057866479841	-1.75057866479841
2.94191681051583	3.13849390498568	-0.902151877842698	-0.902151877842698
2.94191681051583	3.1501869446091	-3.46980579874355	-3.46980579874355
2.94191681051583	3.16148064832368	-2.73226465640437	-2.73226465640437
2.94191681051583	3.17011103507498	-1.71374098504947	-1.71374098504947
2.94191681051583	3.17872314084609	-1.55870083553117	-1.55870083553117
2.94191681051583	3.18943427854929	-5.10766538004464	-5.10766538004464
2.94191681051583	3.20007270850667	-5.04049631946964	-5.04049631946964
2.94191681051583	3.21135729173775	-2.38895826367065	-2.38895826367065
2.94191681051583	3.21774495156264	-2.02486111120578	-2.02486111120578
2.94191681051583	3.22815211213431	-2.10521105202332	-2.10521105202332
2.94191681051583	3.23966270340771	-2.45768116683149	-2.45768116683149
2.94191681051583	3.2482633739793	-1.89317507647866	-1.89317507647866
2.94191681051583	3.26005447385254	-0.84184708030557	-0.84184708030557
2.94191681051583	3.2678375073655	-1.82883943897241	-1.82883943897241
2.94191681051583	3.27942502767294	-3.9826190536927	-3.9826190536927
2.94191681051583	3.28991400376944	-4.00376050780432	-4.00376050780432
2.94191681051583	3.29843413820363	-2.55408523358517	-2.55408523358517
2.94191681051583	3.30795598122601	-2.87878956798147	-2.87878956798147
2.94191681051583	3.32042353399918	-2.29739997131207	-2.29739997131207
2.94191681051583	3.32988808113066	-2.00033134145764	-2.00033134145764
2.94191681051583	3.34167171731797	-2.07362945151635	-2.07362945151635
2.94191681051583	3.34945522358469	-1.54852394231648	-1.54852394231648
2.94191681051583	3.3585212125853	-2.12186347787059	-2.12186347787059
2.94191681051583	3.36825225656232	-1.85406112761723	-1.85406112761723
2.94191681051583	3.37957340924158	-2.22972743295702	-2.22972743295702
2.94191681051583	3.388124757051	-2.52547972000315	-2.52547972000315
2.94191681051583	3.40006631133684	-2.21741984619229	-2.21741984619229
2.94191681051583	3.41031819784028	-1.9388108637973	-1.9388108637973
2.94191681051583	3.42124566193826	-2.43611014020144	-2.43611014020144
2.94191681051583	3.4282329791085	-1.14374998543747	-1.14374998543747
2.94191681051583	3.44003838428732	-1.6044245816384	-1.6044245816384
2.94191681051583	3.44978874723266	-2.19972195682658	-2.19972195682658
2.94191681051583	3.45844418684046	-2.05765643336196	-2.05765643336196
2.94191681051583	3.46995108331354	-1.35870700561321	-1.35870700561321
2.94191681051583	3.47930561178105	-1.51341613945908	-1.51341613945908
2.94191681051583	3.49068855748336	-1.48760046170986	-1.48760046170986
2.94191681051583	3.49945620723886	-2.00531247831049	-2.00531247831049
2.94191681051583	3.5102617296568	-2.054944488008	-2.054944488008
2.94191681051583	3.51971176077836	-1.59528514357169	-1.59528514357169
2.94191681051583	3.5297	-1.96682809043205	-1.96682809043205
2.95489618447265	2.5297	-2.27751042745655	-2.27751042745655
2.95489618447265	2.53930844129776	-0.46896229782493	-0.46896229782493
2.95489618447265	2.54779497192057	-1.28816569348356	-1.28816569348356
2.95489618447265	2.56041424082838	-2.38322573302867	-2.38322573302867
2.95489618447265	2.5688564932808	-1.73479427760452	-1.73479427760452
2.95489618447265	2.57878084645278	-1.34289042444254	-1.34289042444254
2.95489618447265	2.58790006453133	-3.52932968393719	-3.52932968393719
2.95489618447265	2.60044868121584	-1.31777370090202	-1.31777370090202
2.95489618447265	2.61142301668084	-2.57172213767342	-2.57172213767342
2.95489618447265	2.61891655477138	-2.94076034084117	-2.94076034084117
2.95489618447265	2.62821579381689	-1.74491019174718	-1.74491019174718
2.95489618447265	2.63990831305281	-0.528043601137483	-0.528043601137483
2.95489618447265	2.64816045660458	-3.36783737026633	-3.36783737026633
2.95489618447265	2.66105906661435	-1.60307718139831	-1.60307718139831
2.95489618447265	2.66962305468101	-2.64473867920424	-2.64473867920424
2.95489618447265	2.6785533057522	-2.14644403439229	-2.14644403439229
2.95489618447265	2.68809833521918	-1.63015136626154	-1.63015136626154
2.95489618447265	2.70151599859566	-3.07321537704206	-3.07321537704206
2.95489618447265	2.70905507632019	-2.01801512382406	-2.01801512382406
2.95489618447265	2.71998525917072	-3.77497384481512	-3.77497384481512
2.95489618447265	2.72922572197759	-5.21601991354726	-5.21601991354726
2.95489618447265	2.74114611746511	-2.79823332494391	-2.79823332494391
2.95489618447265	2.74860034865829	-1.30039440696845	-1.30039440696845
2.95489618447265	2.75935933954683	-0.864962252699286	-0.864962252699286
2.95489618447265	2.76773810666567	-2.51309881082125	-2.51309881082125
2.95489618447265	2.77804363128858	-5.14943634028083	-5.14943634028083
2.95489618447265	2.78988206968744	-5.31774394972126	-5.31774394972126
2.95489618447265	2.799643930492	-2.47039983391966	-2.47039983391966
2.95489618447265	2.81102918529108	-1.63052535612428	-1.63052535612428
2.95489618447265	2.81824838163769	-1.60477141095089	-1.60477141095089
2.95489618447265	2.82970215549013	-3.97792703735007	-3.97792703735007
2.95489618447265	2.83930568442423	-6.34329216323999	-6.34329216323999
2.95489618447265	2.84878869777475	-4.8297248581307	-4.8297248581307
2.95489618447265	2.85968028104831	-2.4761998400474	-2.4761998400474
2.95489618447265	2.86885162736121	-3.12717072473197	-3.12717072473197
2.95489618447265	2.88043509744726	-1.80008993276158	-1.80008993276158
2.95489618447265	2.89038702345778	-1.64936240800324	-1.64936240800324
2.95489618447265	2.90067886022027	-2.41447741561291	-2.41447741561291
2.95489618447265	2.90896284590012	-2.09459013755117	-2.09459013755117
2.95489618447265	2.92034801732973	-4.17335195288376	-4.17335195288376
2.95489618447265	2.93067093334228	-2.88492319395584	-2.88492319395584
2.95489618447265	2.93959327602965	-3.1605496928712	-3.1605496928712
2.95489618447265	2.95037368341503	-3.6454788524976	-3.6454788524976
2.95489618447265	2.95806641483584	-2.78140200195008	-2.78140200195008
2.95489618447265	2.96859975692854	-1.60176168245164	-1.60176168245164
2.95489618447265	2.98044547571505	-4.85145998314999	-4.85145998314999
2.95489618447265	2.98772143126024	-3.52660546818566	-3.52660546818566
2.95489618447265	3.00100233344648	-2.05522852832917	-2.05522852832917
2.95489618447265	3.01131809617829	-2.98593891438981	-2.98593891438981
2.95489618447265	3.0197116851039	-3.52032046284779	-3.52032046284779
2.95489618447265	3.03026099403746	-4.14198874723479	-4.14198874723479
2.95489618447265	3.03990760790565	-4.41776746495975	-4.41776746495975
2.95489618447265	3.05150515575847	-2.62226162794559	-2.62226162794559
2.95489618447265	3.05873576034268	-3.3509231756131	-3.3509231756131
2.95489618447265	3.06770301370292	-2.81621924023648	-2.81621924023648
2.95489618447265	3.07940591707879	-1.21027546027562	-1.21027546027562
2.95489618447265	3.09019597907842	-3.99596656986807	-3.99596656986807
2.95489618447265	3.09792004790723	-3.17698109242838	-3.17698109242838
2.95489618447265	3.110542189974	-4.60335028165474	-4.60335028165474
2.95489618447265	3.120908844404	-4.34992664079459	-4.34992664079459
2.95489618447265	3.12994958701076	-3.18179481407094	-3.18179481407094
2.95489618447265	3.13849390498568	-2.47400180463535	-2.47400180463535
2.95489618447265	3.1501869446091	-2.60613734070341	-2.60613734070341
2.95489618447265	3.16148064832368	-3.26365741380414	-3.26365741380414
2.95489618447265	3.17011103507498	-1.28196379966857	-1.28196379966857
2.95489618447265	3.17872314084609	-1.06952449356788	-1.06952449356788
2.95489618447265	3.18943427854929	-2.48588792791543	-2.48588792791543
2.95489618447265	3.20007270850667	-4.22136714570223	-4.22136714570223
2.95489618447265	3.21135729173775	-2.57678999008897	-2.57678999008897
2.95489618447265	3.21774495156264	-3.18343957072273	-3.18343957072273
2.95489618447265	3.22815211213431	-4.80902505170582	-4.80902505170582
2.95489618447265	3.23966270340771	-2.92991596953709	-2.92991596953709
2.95489618447265	3.2482633739793	-1.15219072763688	-1.15219072763688
2.95489618447265	3.26005447385254	-2.68155187331837	-2.68155187331837
2.95489618447265	3.2678375073655	-1.69410829720812	-1.69410829720812
2.95489618447265	3.27942502767294	-3.05782913721833	-3.05782913721833
2.95489618447265	3.28991400376944	-2.73725203139543	-2.73725203139543
2.95489618447265	3.29843413820363	-2.01195589165093	-2.01195589165093
2.95489618447265	3.30795598122601	-3.02323974661306	-3.02323974661306
2.95489618447265	3.32042353399918	-4.01218762527549	-4.01218762527549
2.95489618447265	3.32988808113066	-1.4903076530926	-1.4903076530926
2.95489618447265	3.34167171731797	-1.32537747869497	-1.32537747869497
2.95489618447265	3.34945522358469	-1.88697697167436	-1.88697697167436
2.95489618447265	3.3585212125853	-1.62149727545244	-1.62149727545244
2.95489618447265	3.36825225656232	-1.43220550212118	-1.43220550212118
2.95489618447265	3.37957340924158	-1.26135782256966	-1.26135782256966
2.95489618447265	3.388124757051	-1.90583496336058	-1.90583496336058
2.95489618447265	3.40006631133684	-3.21278360671852	-3.21278360671852
2.95489618447265	3.41031819784028	-3.16908517046056	-3.16908517046056
2.95489618447265	3.42124566193826	-2.1026736086115	-2.1026736086115
2.95489618447265	3.4282329791085	-2.9356740153865	-2.9356740153865
2.95489618447265	3.44003838428732	-1.14902226775598	-1.14902226775598
2.95489618447265	3.44978874723266	-1.93158372107348	-1.93158372107348
2.95489618447265	3.45844418684046	-2.59246524333088	-2.59246524333088
2.95489618447265	3.46995108331354	-2.26466711023488	-2.26466711023488
2.95489618447265	3.47930561178105	-2.28018698473471	-2.28018698473471
2.95489618447265	3.49068855748336	-1.64501149886769	-1.64501149886769
2.95489618447265	3.49945620723886	-1.43404051683092	-1.43404051683092
2.95489618447265	3.5102617296568	-1.41561401869723	-1.41561401869723
2.95489618447265	3.51971176077836	-1.290089870727	-1.290089870727
2.95489618447265	3.5297	-1.30263102984878	-1.30263102984878
2.96329648228591	2.5297	-1.88774660213573	-1.88774660213573
2.96329648228591	2.53930844129776	-0.711745199152801	-0.711745199152801
2.96329648228591	2.54779497192057	-1.2005450204307	-1.2005450204307
2.96329648228591	2.56041424082838	-2.27203208284436	-2.27203208284436
2.96329648228591	2.5688564932808	-1.95025607915528	-1.95025607915528
2.96329648228591	2.57878084645278	-1.11753694813825	-1.11753694813825
2.96329648228591	2.58790006453133	-2.32209345513024	-2.32209345513024
2.96329648228591	2.60044868121584	-1.02951543937769	-1.02951543937769
2.96329648228591	2.61142301668084	-1.75575642095919	-1.75575642095919
2.96329648228591	2.61891655477138	-2.43408602540637	-2.43408602540637
2.96329648228591	2.62821579381689	-1.87882767414749	-1.87882767414749
2.96329648228591	2.63990831305281	-1.30729218240356	-1.30729218240356
2.96329648228591	2.64816045660458	-2.4080312820214	-2.4080312820214
2.96329648228591	2.66105906661435	-1.47762249035418	-1.47762249035418
2.96329648228591	2.66962305468101	-2.41783632475796	-2.41783632475796
2.96329648228591	2.6785533057522	-2.28883650048965	-2.28883650048965
2.96329648228591	2.68809833521918	-1.66069686008478	-1.66069686008478
2.96329648228591	2.70151599859566	-5.02414511308558	-5.02414511308558
2.96329648228591	2.70905507632019	-2.57430634181122	-2.57430634181122
2.96329648228591	2.71998525917072	-2.65980427722769	-2.65980427722769
2.96329648228591	2.72922572197759	-3.92313903742166	-3.92313903742166
2.96329648228591	2.74114611746511	-2.57581760840401	-2.57581760840401
2.96329648228591	2.74860034865829	-1.23603841207375	-1.23603841207375
2.96329648228591	2.75935933954683	-1.54144503562543	-1.54144503562543
2.96329648228591	2.76773810666567	-0.977230373755333	-0.977230373755333
2.96329648228591	2.77804363128858	-2.59098438951384	-2.59098438951384
2.96329648228591	2.78988206968744	-3.04747398926634	-3.04747398926634
2.96329648228591	2.799643930492	-1.72163769835453	-1.72163769835453
2.96329648228591	2.81102918529108	-4.12182535332789	-4.12182535332789
2.96329648228591	2.81824838163769	-2.50659863697661	-2.50659863697661
2.96329648228591	2.82970215549013	-3.7029251902581	-3.7029251902581
2.96329648228591	2.83930568442423	-6.8731434264584	-6.8731434264584
2.96329648228591	2.84878869777475	-6.18909398424677	-6.18909398424677
2.96329648228591	2.85968028104831	-2.66044947633048	-2.66044947633048
2.96329648228591	2.86885162736121	-1.64623953819307	-1.64623953819307
2.96329648228591	2.88043509744726	-2.49404766239326	-2.49404766239326
2.96329648228591	2.89038702345778	-3.76882209602547	-3.76882209602547
2.96329648228591	2.90067886022027	-5.90071471047497	-5.90071471047497
2.96329648228591	2.90896284590012	-4.25873289211813	-4.25873289211813
2.96329648228591	2.92034801732973	-2.91968728748174	-2.91968728748174
2.96329648228591	2.93067093334228	-1.52086113776829	-1.52086113776829
2.96329648228591	2.93959327602965	-2.72918274202129	-2.72918274202129
2.96329648228591	2.95037368341503	-5.09276034179976	-5.09276034179976
2.96329648228591	2.95806641483584	-5.08669915709896	-5.08669915709896
2.96329648228591	2.96859975692854	-3.0325632945399	-3.0325632945399
2.96329648228591	2.98044547571505	-3.72280636299246	-3.72280636299246
2.96329648228591	2.98772143126024	-5.54863433320281	-5.54863433320281
2.96329648228591	3.00100233344648	-1.57689557056756	-1.57689557056756
2.96329648228591	3.01131809617829	-2.34887044758943	-2.34887044758943
2.96329648228591	3.0197116851039	-2.59730356366435	-2.59730356366435
2.96329648228591	3.03026099403746	-2.53768017898489	-2.53768017898489
2.96329648228591	3.03990760790565	-5.0729073610371	-5.0729073610371
2.96329648228591	3.05150515575847	-2.57079609630631	-2.57079609630631
2.96329648228591	3.05873576034268	-2.73868565592767	-2.73868565592767
2.96329648228591	3.06770301370292	-2.60300800676691	-2.60300800676691
2.96329648228591	3.07940591707879	-1.24938408294651	-1.24938408294651
2.96329648228591	3.09019597907842	-2.20241591605566	-2.20241591605566
2.96329648228591	3.09792004790723	-4.21660752408127	-4.21660752408127
2.96329648228591	3.110542189974	-2.82446035395543	-2.82446035395543
2.96329648228591	3.120908844404	-3.70774099790435	-3.70774099790435
2.96329648228591	3.12994958701076	-3.82767836540017	-3.82767836540017
2.96329648228591	3.13849390498568	-3.30564518043673	-3.30564518043673
2.96329648228591	3.1501869446091	-2.86622696807353	-2.86622696807353
2.96329648228591	3.16148064832368	-3.03697749454938	-3.03697749454938
2.96329648228591	3.17011103507498	-3.39972153377295	-3.39972153377295
2.96329648228591	3.17872314084609	-2.97484126728506	-2.97484126728506
2.96329648228591	3.18943427854929	-2.56157156667433	-2.56157156667433
2.96329648228591	3.20007270850667	-3.32811501203327	-3.32811501203327
2.96329648228591	3.21135729173775	-2.22894203466416	-2.22894203466416
2.96329648228591	3.21774495156264	-3.33551005438449	-3.33551005438449
2.96329648228591	3.22815211213431	-4.91645522004262	-4.91645522004262
2.96329648228591	3.23966270340771	-3.29780401229624	-3.29780401229624
2.96329648228591	3.2482633739793	-1.64821179235361	-1.64821179235361
2.96329648228591	3.26005447385254	-0.77533912606026	-0.77533912606026
2.96329648228591	3.2678375073655	-1.97825504587303	-1.97825504587303
2.96329648228591	3.27942502767294	-1.7702181001012	-1.7702181001012
2.96329648228591	3.28991400376944	-1.57153020668875	-1.57153020668875
2.96329648228591	3.29843413820363	-1.50404650273362	-1.50404650273362
2.96329648228591	3.30795598122601	-2.49738700441594	-2.49738700441594
2.96329648228591	3.32042353399918	-4.80478894907213	-4.80478894907213
2.96329648228591	3.32988808113066	-2.09847103557911	-2.09847103557911
2.96329648228591	3.34167171731797	-1.7833288592509	-1.7833288592509
2.96329648228591	3.34945522358469	-2.74676893185506	-2.74676893185506
2.96329648228591	3.3585212125853	-2.36765911546883	-2.36765911546883
2.96329648228591	3.36825225656232	-2.95907859277543	-2.95907859277543
2.96329648228591	3.37957340924158	-0.728218435322788	-0.728218435322788
2.96329648228591	3.388124757051	-1.58045535727729	-1.58045535727729
2.96329648228591	3.40006631133684	-3.7162055133424	-3.7162055133424
2.96329648228591	3.41031819784028	-3.68976142245617	-3.68976142245617
2.96329648228591	3.42124566193826	-1.70161767477111	-1.70161767477111
2.96329648228591	3.4282329791085	-0.970887438498835	-0.970887438498835
2.96329648228591	3.44003838428732	-2.51489394025884	-2.51489394025884
2.96329648228591	3.44978874723266	-1.67021590504049	-1.67021590504049
2.96329648228591	3.45844418684046	-2.89697672383176	-2.89697672383176
2.96329648228591	3.46995108331354	-2.4940768885574	-2.4940768885574
2.96329648228591	3.47930561178105	-1.49869319178367	-1.49869319178367
2.96329648228591	3.49068855748336	-2.28784836989422	-2.28784836989422
2.96329648228591	3.49945620723886	-1.43346362937615	-1.43346362937615
2.96329648228591	3.5102617296568	-1.24899405285396	-1.24899405285396
2.96329648228591	3.51971176077836	-1.41385845380182	-1.41385845380182
2.96329648228591	3.5297	-1.50670843145656	-1.50670843145656
2.97337262896054	2.5297	-1.26278966697134	-1.26278966697134
2.97337262896054	2.53930844129776	-1.00129387324512	-1.00129387324512
2.97337262896054	2.54779497192057	-1.00775430347585	-1.00775430347585
2.97337262896054	2.56041424082838	-1.88319280587712	-1.88319280587712
2.97337262896054	2.5688564932808	-2.21860846938358	-2.21860846938358
2.97337262896054	2.57878084645278	-1.64404832693958	-1.64404832693958
2.97337262896054	2.58790006453133	-1.12520516124334	-1.12520516124334
2.97337262896054	2.60044868121584	-1.14417161009527	-1.14417161009527
2.97337262896054	2.61142301668084	-1.25876197246163	-1.25876197246163
2.97337262896054	2.61891655477138	-2.26922981758753	-2.26922981758753
2.97337262896054	2.62821579381689	-2.48382934739885	-2.48382934739885
2.97337262896054	2.63990831305281	-1.84647161965177	-1.84647161965177
2.97337262896054	2.64816045660458	-1.82761800435878	-1.82761800435878
2.97337262896054	2.66105906661435	-1.80062456307417	-1.80062456307417
2.97337262896054	2.66962305468101	-2.66219252637643	-2.66219252637643
2.97337262896054	2.6785533057522	-2.82924019002076	-2.82924019002076
2.97337262896054	2.68809833521918	-1.95063894443018	-1.95063894443018
2.97337262896054	2.70151599859566	-3.4281875742322	-3.4281875742322
2.97337262896054	2.70905507632019	-3.48620187861655	-3.48620187861655
2.97337262896054	2.71998525917072	-1.42851340949034	-1.42851340949034
2.97337262896054	2.72922572197759	-2.36339848845518	-2.36339848845518
2.97337262896054	2.74114611746511	-2.24504791331015	-2.24504791331015
2.97337262896054	2.74860034865829	-1.44867921615844	-1.44867921615844
2.97337262896054	2.75935933954683	-5.54154800153714	-5.54154800153714
2.97337262896054	2.76773810666567	-1.45195255763349	-1.45195255763349
2.97337262896054	2.77804363128858	-1.94889930068558	-1.94889930068558
2.97337262896054	2.78988206968744	-2.63236568656907	-2.63236568656907
2.97337262896054	2.799643930492	-1.90203593348849	-1.90203593348849
2.97337262896054	2.81102918529108	-4.74748676315221	-4.74748676315221
2.97337262896054	2.81824838163769	-5.37973633704252	-5.37973633704252
2.97337262896054	2.82970215549013	-2.92250311500817	-2.92250311500817
2.97337262896054	2.83930568442423	-4.63253058283152	-4.63253058283152
2.97337262896054	2.84878869777475	-5.09542741076552	-5.09542741076552
2.97337262896054	2.85968028104831	-2.4410477142863	-2.4410477142863
2.97337262896054	2.86885162736121	-1.0198958379699	-1.0198958379699
2.97337262896054	2.88043509744726	-1.26502390698579	-1.26502390698579
2.97337262896054	2.89038702345778	-3.45110967603296	-3.45110967603296
2.97337262896054	2.90067886022027	-5.52702976533408	-5.52702976533408
2.97337262896054	2.90896284590012	-3.86605982073019	-3.86605982073019
2.97337262896054	2.92034801732973	-2.62405911336828	-2.62405911336828
2.97337262896054	2.93067093334228	-2.25981239754014	-2.25981239754014
2.97337262896054	2.93959327602965	-2.69448721659199	-2.69448721659199
2.97337262896054	2.95037368341503	-6.23198066336391	-6.23198066336391
2.97337262896054	2.95806641483584	-8.37083871259415	-8.37083871259415
2.97337262896054	2.96859975692854	-5.00484694926695	-5.00484694926695
2.97337262896054	2.98044547571505	-2.64363354171724	-2.64363354171724
2.97337262896054	2.98772143126024	-3.82875750772246	-3.82875750772246
2.97337262896054	3.00100233344648	-1.73655141047618	-1.73655141047618
2.97337262896054	3.01131809617829	-2.98892414627215	-2.98892414627215
2.97337262896054	3.0197116851039	-3.16058334370553	-3.16058334370553
2.97337262896054	3.03026099403746	-1.66833717117265	-1.66833717117265
2.97337262896054	3.03990760790565	-5.73764808715748	-5.73764808715748
2.97337262896054	3.05150515575847	-1.73153907512165	-1.73153907512165
2.97337262896054	3.05873576034268	-2.57371622698065	-2.57371622698065
2.97337262896054	3.06770301370292	-3.54245064788427	-3.54245064788427
2.97337262896054	3.07940591707879	-2.59617031444333	-2.59617031444333
2.97337262896054	3.09019597907842	-2.18259415138914	-2.18259415138914
2.97337262896054	3.09792004790723	-5.13120346932612	-5.13120346932612
2.97337262896054	3.110542189974	-2.45116593173316	-2.45116593173316
2.97337262896054	3.120908844404	-2.7852806497275	-2.7852806497275
2.97337262896054	3.12994958701076	-3.52895517599302	-3.52895517599302
2.97337262896054	3.13849390498568	-3.19959543559503	-3.19959543559503
2.97337262896054	3.1501869446091	-2.29043269663521	-2.29043269663521
2.97337262896054	3.16148064832368	-2.98355956350406	-2.98355956350406
2.97337262896054	3.17011103507498	-2.69949811557842	-2.69949811557842
2.97337262896054	3.17872314084609	-3.75760787996558	-3.75760787996558
2.97337262896054	3.18943427854929	-3.42178166215189	-3.42178166215189
2.97337262896054	3.20007270850667	-1.9953065232931	-1.9953065232931
2.97337262896054	3.21135729173775	-2.76219675449425	-2.76219675449425
2.97337262896054	3.21774495156264	-2.46316520209626	-2.46316520209626
2.97337262896054	3.22815211213431	-3.28573823175088	-3.28573823175088
2.97337262896054	3.23966270340771	-3.63478212779734	-3.63478212779734
2.97337262896054	3.2482633739793	-2.80049104998182	-2.80049104998182
2.97337262896054	3.26005447385254	-1.61970574285812	-1.61970574285812
2.97337262896054	3.2678375073655	-1.63536801657773	-1.63536801657773
2.97337262896054	3.27942502767294	-1.6652685078904	-1.6652685078904
2.97337262896054	3.28991400376944	-0.999479958238567	-0.999479958238567
2.97337262896054	3.29843413820363	-1.25919057844419	-1.25919057844419
2.97337262896054	3.30795598122601	-1.76461335754448	-1.76461335754448
2.97337262896054	3.32042353399918	-3.50083768396587	-3.50083768396587
2.97337262896054	3.32988808113066	-2.65289145345724	-2.65289145345724
2.97337262896054	3.34167171731797	-2.59573690533233	-2.59573690533233
2.97337262896054	3.34945522358469	-3.17592590225235	-3.17592590225235
2.97337262896054	3.3585212125853	-2.29737630747923	-2.29737630747923
2.97337262896054	3.36825225656232	-1.00379397767369	-1.00379397767369
2.97337262896054	3.37957340924158	-1.74620135021257	-1.74620135021257
2.97337262896054	3.388124757051	-2.25534620405188	-2.25534620405188
2.97337262896054	3.40006631133684	-3.03464022451516	-3.03464022451516
2.97337262896054	3.41031819784028	-2.79797595403039	-2.79797595403039
2.97337262896054	3.42124566193826	-1.6533402927617	-1.6533402927617
2.97337262896054	3.4282329791085	-1.29700102708568	-1.29700102708568
2.97337262896054	3.44003838428732	-2.14429647214274	-2.14429647214274
2.97337262896054	3.44978874723266	-1.56736337487763	-1.56736337487763
2.97337262896054	3.45844418684046	-2.74465873149666	-2.74465873149666
2.97337262896054	3.46995108331354	-2.57400187364948	-2.57400187364948
2.97337262896054	3.47930561178105	-0.96022962853425	-0.96022962853425
2.97337262896054	3.49068855748336	-2.89888960318871	-2.89888960318871
2.97337262896054	3.49945620723886	-1.49368931646103	-1.49368931646103
2.97337262896054	3.5102617296568	-1.16358225387694	-1.16358225387694
2.97337262896054	3.51971176077836	-1.91831386107037	-1.91831386107037
2.97337262896054	3.5297	-2.48532966798882	-2.48532966798882
2.98455113927267	2.5297	-2.07759629337949	-2.07759629337949
2.98455113927267	2.53930844129776	-1.48937702463542	-1.48937702463542
2.98455113927267	2.54779497192057	-0.690547398527769	-0.690547398527769
2.98455113927267	2.56041424082838	-1.18741473216676	-1.18741473216676
2.98455113927267	2.5688564932808	-2.42944352364623	-2.42944352364623
2.98455113927267	2.57878084645278	-3.12729744437451	-3.12729744437451
2.98455113927267	2.58790006453133	-1.94308457448767	-1.94308457448767
2.98455113927267	2.60044868121584	-0.695430618775674	-0.695430618775674
2.98455113927267	2.61142301668084	-2.17721576199006	-2.17721576199006
2.98455113927267	2.61891655477138	-1.96819822850262	-1.96819822850262
2.98455113927267	2.62821579381689	-2.93901794446276	-2.93901794446276
2.98455113927267	2.63990831305281	-1.3123140207598	-1.3123140207598
2.98455113927267	2.64816045660458	-1.72094755915401	-1.72094755915401
2.98455113927267	2.66105906661435	-1.71937077538377	-1.71937077538377
2.98455113927267	2.66962305468101	-2.31035669653977	-2.31035669653977
2.98455113927267	2.6785533057522	-3.00513285837116	-3.00513285837116
2.98455113927267	2.68809833521918	-2.80138432273361	-2.80138432273361
2.98455113927267	2.70151599859566	-1.84795011298746	-1.84795011298746
2.98455113927267	2.70905507632019	-2.90009757488531	-2.90009757488531
2.98455113927267	2.71998525917072	-0.796516529550445	-0.796516529550445
2.98455113927267	2.72922572197759	-1.83314051185664	-1.83314051185664
2.98455113927267	2.74114611746511	-2.74393125901656	-2.74393125901656
2.98455113927267	2.74860034865829	-2.07470250310035	-2.07470250310035
2.98455113927267	2.75935933954683	-3.2588047612723	-3.2588047612723
2.98455113927267	2.76773810666567	-2.12185214744426	-2.12185214744426
2.98455113927267	2.77804363128858	-2.67178845494709	-2.67178845494709
2.98455113927267	2.78988206968744	-3.55398653102526	-3.55398653102526
2.98455113927267	2.799643930492	-2.73909066342469	-2.73909066342469
2.98455113927267	2.81102918529108	-2.75756542274678	-2.75756542274678
2.98455113927267	2.81824838163769	-5.61239699567636	-5.61239699567636
2.98455113927267	2.82970215549013	-2.07297409026614	-2.07297409026614
2.98455113927267	2.83930568442423	-2.16115910075467	-2.16115910075467
2.98455113927267	2.84878869777475	-3.02242433418519	-3.02242433418519
2.98455113927267	2.85968028104831	-2.12145599835446	-2.12145599835446
2.98455113927267	2.86885162736121	-1.67944452989724	-1.67944452989724
2.98455113927267	2.88043509744726	-2.6248186881694	-2.6248186881694
2.98455113927267	2.89038702345778	-1.62741350620706	-1.62741350620706
2.98455113927267	2.90067886022027	-2.70744403076969	-2.70744403076969
2.98455113927267	2.90896284590012	-2.36500457257989	-2.36500457257989
2.98455113927267	2.92034801732973	-2.24905544729398	-2.24905544729398
2.98455113927267	2.93067093334228	-6.14528999944639	-6.14528999944639
2.98455113927267	2.93959327602965	-3.29943534985387	-3.29943534985387
2.98455113927267	2.95037368341503	-4.7130651178777	-4.7130651178777
2.98455113927267	2.95806641483584	-6.88148320848268	-6.88148320848268
2.98455113927267	2.96859975692854	-5.26578820693948	-5.26578820693948
2.98455113927267	2.98044547571505	-1.9055276720548	-1.9055276720548
2.98455113927267	2.98772143126024	-1.26548920990689	-1.26548920990689
2.98455113927267	3.00100233344648	-3.45665926148308	-3.45665926148308
2.98455113927267	3.01131809617829	-7.05094868905411	-7.05094868905411
2.98455113927267	3.0197116851039	-8.23062548325896	-8.23062548325896
2.98455113927267	3.03026099403746	-4.21321089660705	-4.21321089660705
2.98455113927267	3.03990760790565	-2.75163700752836	-2.75163700752836
2.98455113927267	3.05150515575847	-1.5193027854877	-1.5193027854877
2.98455113927267	3.05873576034268	-2.77970922975271	-2.77970922975271
2.98455113927267	3.06770301370292	-5.28970859234994	-5.28970859234994
2.98455113927267	3.07940591707879	-5.44179669591182	-5.44179669591182
2.98455113927267	3.09019597907842	-3.18685038881347	-3.18685038881347
2.98455113927267	3.09792004790723	-3.73354403418705	-3.73354403418705
2.98455113927267	3.110542189974	-3.42930447276638	-3.42930447276638
2.98455113927267	3.120908844404	-2.0704819992643	-2.0704819992643
2.98455113927267	3.12994958701076	-2.86379607658529	-2.86379607658529
2.98455113927267	3.13849390498568	-2.62751273433508	-2.62751273433508
2.98455113927267	3.1501869446091	-1.27114095098028	-1.27114095098028
2.98455113927267	3.16148064832368	-5.58219647424966	-5.58219647424966
2.98455113927267	3.17011103507498	-1.26405343973317	-1.26405343973317
2.98455113927267	3.17872314084609	-2.29401579177579	-2.29401579177579
2.98455113927267	3.18943427854929	-2.77011498571505	-2.77011498571505
2.98455113927267	3.20007270850667	-1.68336046727831	-1.68336046727831
2.98455113927267	3.21135729173775	-2.7664491953426	-2.7664491953426
2.98455113927267	3.21774495156264	-3.52564101465111	-3.52564101465111
2.98455113927267	3.22815211213431	-2.40430226136721	-2.40430226136721
2.98455113927267	3.23966270340771	-3.58941289340169	-3.58941289340169
2.98455113927267	3.2482633739793	-3.88023648696992	-3.88023648696992
2.98455113927267	3.26005447385254	-2.53819736665571	-2.53819736665571
2.98455113927267	3.2678375073655	-1.82077405055088	-1.82077405055088
2.98455113927267	3.27942502767294	-2.38002059147806	-2.38002059147806
2.98455113927267	3.28991400376944	-1.47977419273411	-1.47977419273411
2.98455113927267	3.29843413820363	-2.1284672596413	-2.1284672596413
2.98455113927267	3.30795598122601	-2.31284216617837	-2.31284216617837
2.98455113927267	3.32042353399918	-1.87565743242743	-1.87565743242743
2.98455113927267	3.32988808113066	-2.62481951676125	-2.62481951676125
2.98455113927267	3.34167171731797	-2.15796345349514	-2.15796345349514
2.98455113927267	3.34945522358469	-2.54126390128908	-2.54126390128908
2.98455113927267	3.3585212125853	-2.38136731440113	-2.38136731440113
2.98455113927267	3.36825225656232	-1.54251846311553	-1.54251846311553
2.98455113927267	3.37957340924158	-0.903295420676102	-0.903295420676102
2.98455113927267	3.388124757051	-1.97197835357042	-1.97197835357042
2.98455113927267	3.40006631133684	-1.76139467384155	-1.76139467384155
2.98455113927267	3.41031819784028	-1.69771403254128	-1.69771403254128
2.98455113927267	3.42124566193826	-1.63359885898916	-1.63359885898916
2.98455113927267	3.4282329791085	-1.53897503296474	-1.53897503296474
2.98455113927267	3.44003838428732	-1.74297630820359	-1.74297630820359
2.98455113927267	3.44978874723266	-2.34841329938104	-2.34841329938104
2.98455113927267	3.45844418684046	-2.21666812003753	-2.21666812003753
2.98455113927267	3.46995108331354	-2.55610671474119	-2.55610671474119
2.98455113927267	3.47930561178105	-1.66492390334469	-1.66492390334469
2.98455113927267	3.49068855748336	-1.23407273522832	-1.23407273522832
2.98455113927267	3.49945620723886	-2.39850901849979	-2.39850901849979
2.98455113927267	3.5102617296568	-1.34827851254317	-1.34827851254317
2.98455113927267	3.51971176077836	-2.51723055384167	-2.51723055384167
2.98455113927267	3.5297	-2.80468295098512	-2.80468295098512
2.99231941445826	2.5297	-2.33885310453007	-2.33885310453007
2.99231941445826	2.53930844129776	-1.10486337346515	-1.10486337346515
2.99231941445826	2.54779497192057	-0.857156002728289	-0.857156002728289
2.99231941445826	2.56041424082838	-0.7295055918608	-0.7295055918608
2.99231941445826	2.5688564932808	-2.34209205437361	-2.34209205437361
2.99231941445826	2.57878084645278	-3.62539431066801	-3.62539431066801
2.99231941445826	2.58790006453133	-2.28062361219492	-2.28062361219492
2.99231941445826	2.60044868121584	-1.15145882434035	-1.15145882434035
2.99231941445826	2.61142301668084	-2.60916025766272	-2.60916025766272
2.99231941445826	2.61891655477138	-1.37356942656157	-1.37356942656157
2.99231941445826	2.62821579381689	-1.01923658030944	-1.01923658030944
2.99231941445826	2.63990831305281	-2.27584471464758	-2.27584471464758
2.99231941445826	2.64816045660458	-1.79460396117247	-1.79460396117247
2.99231941445826	2.66105906661435	-1.24235547727301	-1.24235547727301
2.99231941445826	2.66962305468101	-1.56640927573216	-1.56640927573216
2.99231941445826	2.6785533057522	-2.67447427583681	-2.67447427583681
2.99231941445826	2.68809833521918	-3.767592896797	-3.767592896797
2.99231941445826	2.70151599859566	-2.61458231363184	-2.61458231363184
2.99231941445826	2.70905507632019	-1.55877172091783	-1.55877172091783
2.99231941445826	2.71998525917072	-2.56223400416638	-2.56223400416638
2.99231941445826	2.72922572197759	-2.67626736903037	-2.67626736903037
2.99231941445826	2.74114611746511	-4.09235938806899	-4.09235938806899
2.99231941445826	2.74860034865829	-3.49762487354081	-3.49762487354081
2.99231941445826	2.75935933954683	-2.33326227920168	-2.33326227920168
2.99231941445826	2.76773810666567	-2.37927333170273	-2.37927333170273
2.99231941445826	2.77804363128858	-2.8405418498694	-2.8405418498694
2.99231941445826	2.78988206968744	-3.87552881565529	-3.87552881565529
2.99231941445826	2.799643930492	-3.47289346233623	-3.47289346233623
2.99231941445826	2.81102918529108	-2.40032728864236	-2.40032728864236
2.99231941445826	2.81824838163769	-3.17873434481243	-3.17873434481243
2.99231941445826	2.82970215549013	-2.10656532542606	-2.10656532542606
2.99231941445826	2.83930568442423	-1.27833564687205	-1.27833564687205
2.99231941445826	2.84878869777475	-2.37489555092441	-2.37489555092441
2.99231941445826	2.85968028104831	-2.23982587457408	-2.23982587457408
2.99231941445826	2.86885162736121	-2.37131212573553	-2.37131212573553
2.99231941445826	2.88043509744726	-2.87818089150528	-2.87818089150528
2.99231941445826	2.89038702345778	-2.20955822382473	-2.20955822382473
2.99231941445826	2.90067886022027	-3.05517801498803	-3.05517801498803
2.99231941445826	2.90896284590012	-2.8508606042011	-2.8508606042011
2.99231941445826	2.92034801732973	-2.24724302564971	-2.24724302564971
2.99231941445826	2.93067093334228	-6.49826955836079	-6.49826955836079
2.99231941445826	2.93959327602965	-3.97062107774019	-3.97062107774019
2.99231941445826	2.95037368341503	-3.01586485353806	-3.01586485353806
2.99231941445826	2.95806641483584	-4.24902478081947	-4.24902478081947
2.99231941445826	2.96859975692854	-4.13410360892391	-4.13410360892391
2.99231941445826	2.98044547571505	-1.75578259715189	-1.75578259715189
2.99231941445826	2.98772143126024	-1.10170686794726	-1.10170686794726
2.99231941445826	3.00100233344648	-1.50493571421657	-1.50493571421657
2.99231941445826	3.01131809617829	-3.93138816202861	-3.93138816202861
2.99231941445826	3.0197116851039	-4.76038845482276	-4.76038845482276
2.99231941445826	3.03026099403746	-2.69749946527992	-2.69749946527992
2.99231941445826	3.03990760790565	-3.19659306957521	-3.19659306957521
2.99231941445826	3.05150515575847	-2.26432426305252	-2.26432426305252
2.99231941445826	3.05873576034268	-2.96501701601625	-2.96501701601625
2.99231941445826	3.06770301370292	-5.71718475703437	-5.71718475703437
2.99231941445826	3.07940591707879	-7.26258688135488	-7.26258688135488
2.99231941445826	3.09019597907842	-3.75885523450154	-3.75885523450154
2.99231941445826	3.09792004790723	-2.76365788528852	-2.76365788528852
2.99231941445826	3.110542189974	-3.91521952562323	-3.91521952562323
2.99231941445826	3.120908844404	-2.1072713690221	-2.1072713690221
2.99231941445826	3.12994958701076	-3.28604545993039	-3.28604545993039
2.99231941445826	3.13849390498568	-3.24012256362687	-3.24012256362687
2.99231941445826	3.1501869446091	-1.30160012233051	-1.30160012233051
2.99231941445826	3.16148064832368	-1.20532949732001	-1.20532949732001
2.99231941445826	3.17011103507498	-0.921228326084702	-0.921228326084702
2.99231941445826	3.17872314084609	-2.09661981824712	-2.09661981824712
2.99231941445826	3.18943427854929	-3.19011889913833	-3.19011889913833
2.99231941445826	3.20007270850667	-2.3579864885952	-2.3579864885952
2.99231941445826	3.21135729173775	-2.7213625290546	-2.7213625290546
2.99231941445826	3.21774495156264	-4.8191582689135	-4.8191582689135
2.99231941445826	3.22815211213431	-2.70747494529184	-2.70747494529184
2.99231941445826	3.23966270340771	-3.20573210018966	-3.20573210018966
2.99231941445826	3.2482633739793	-3.89844135615226	-3.89844135615226
2.99231941445826	3.26005447385254	-2.71749368336094	-2.71749368336094
2.99231941445826	3.2678375073655	-1.67685676043573	-1.67685676043573
2.99231941445826	3.27942502767294	-1.67789862553389	-1.67789862553389
2.99231941445826	3.28991400376944	-2.2390472559498	-2.2390472559498
2.99231941445826	3.29843413820363	-3.16432013331871	-3.16432013331871
2.99231941445826	3.30795598122601	-3.51641877841155	-3.51641877841155
2.99231941445826	3.32042353399918	-2.23300105701946	-2.23300105701946
2.99231941445826	3.32988808113066	-2.36015088302634	-2.36015088302634
2.99231941445826	3.34167171731797	-1.53677429589777	-1.53677429589777
2.99231941445826	3.34945522358469	-2.07727326108727	-2.07727326108727
2.99231941445826	3.3585212125853	-2.5781430946945	-2.5781430946945
2.99231941445826	3.36825225656232	-2.23513110242254	-2.23513110242254
2.99231941445826	3.37957340924158	-1.419642273894	-1.419642273894
2.99231941445826	3.388124757051	-1.72931534179588	-1.72931534179588
2.99231941445826	3.40006631133684	-1.84501374412332	-1.84501374412332
2.99231941445826	3.41031819784028	-1.38694940613902	-1.38694940613902
2.99231941445826	3.42124566193826	-1.63574912639893	-1.63574912639893
2.99231941445826	3.4282329791085	-1.62595889765697	-1.62595889765697
2.99231941445826	3.44003838428732	-1.45006850009247	-1.45006850009247
2.99231941445826	3.44978874723266	-1.54899110562616	-1.54899110562616
2.99231941445826	3.45844418684046	-1.95654804088247	-1.95654804088247
2.99231941445826	3.46995108331354	-2.20836540895323	-2.20836540895323
2.99231941445826	3.47930561178105	-1.91431304564844	-1.91431304564844
2.99231941445826	3.49068855748336	-1.22036585106486	-1.22036585106486
2.99231941445826	3.49945620723886	-0.857894098335692	-0.857894098335692
2.99231941445826	3.5102617296568	-2.15212409514032	-2.15212409514032
2.99231941445826	3.51971176077836	-2.20287006436013	-2.20287006436013
2.99231941445826	3.5297	-2.22040650136836	-2.22040650136836
3.00410478475496	2.5297	-2.43942187203186	-2.43942187203186
3.00410478475496	2.53930844129776	-1.1419531188721	-1.1419531188721
3.00410478475496	2.54779497192057	-0.160196596303649	-0.160196596303649
3.00410478475496	2.56041424082838	-0.911399444962285	-0.911399444962285
3.00410478475496	2.5688564932808	-1.53203681718344	-1.53203681718344
3.00410478475496	2.57878084645278	-2.26309784135032	-2.26309784135032
3.00410478475496	2.58790006453133	-1.89993960075401	-1.89993960075401
3.00410478475496	2.60044868121584	-1.68957302818581	-1.68957302818581
3.00410478475496	2.61142301668084	-3.0867850498509	-3.0867850498509
3.00410478475496	2.61891655477138	-2.38551908306869	-2.38551908306869
3.00410478475496	2.62821579381689	-0.678294493262626	-0.678294493262626
3.00410478475496	2.63990831305281	-1.80237190759595	-1.80237190759595
3.00410478475496	2.64816045660458	-1.89309219979168	-1.89309219979168
3.00410478475496	2.66105906661435	-0.424121354667591	-0.424121354667591
3.00410478475496	2.66962305468101	-0.475604054486837	-0.475604054486837
3.00410478475496	2.6785533057522	-1.92967562581498	-1.92967562581498
3.00410478475496	2.68809833521918	-4.49372736198882	-4.49372736198882
3.00410478475496	2.70151599859566	-3.56696943167094	-3.56696943167094
3.00410478475496	2.70905507632019	-2.00602353205056	-2.00602353205056
3.00410478475496	2.71998525917072	-2.24055603440945	-2.24055603440945
3.00410478475496	2.72922572197759	-2.60340468610229	-2.60340468610229
3.00410478475496	2.74114611746511	-0.601895307948155	-0.601895307948155
3.00410478475496	2.74860034865829	-0.48218093696903	-0.48218093696903
3.00410478475496	2.75935933954683	-3.55472046712492	-3.55472046712492
3.00410478475496	2.76773810666567	-2.16978416363315	-2.16978416363315
3.00410478475496	2.77804363128858	-1.83964351872106	-1.83964351872106
3.00410478475496	2.78988206968744	-2.92275462789985	-2.92275462789985
3.00410478475496	2.799643930492	-4.49803727599942	-4.49803727599942
3.00410478475496	2.81102918529108	-4.35616159283046	-4.35616159283046
3.00410478475496	2.81824838163769	-3.14551533046949	-3.14551533046949
3.00410478475496	2.82970215549013	-1.82074798090554	-1.82074798090554
3.00410478475496	2.83930568442423	-2.46961200999505	-2.46961200999505
3.00410478475496	2.84878869777475	-3.61725522419442	-3.61725522419442
3.00410478475496	2.85968028104831	-4.28477668460255	-4.28477668460255
3.00410478475496	2.86885162736121	-1.68551369324462	-1.68551369324462
3.00410478475496	2.88043509744726	-3.16655846200916	-3.16655846200916
3.00410478475496	2.89038702345778	-3.25648434701969	-3.25648434701969
3.00410478475496	2.90067886022027	-3.97530401210372	-3.97530401210372
3.00410478475496	2.90896284590012	-4.05890262052708	-4.05890262052708
3.00410478475496	2.92034801732973	-2.89125003278588	-2.89125003278588
3.00410478475496	2.93067093334228	-3.1415099888913	-3.1415099888913
3.00410478475496	2.93959327602965	-5.07795964010529	-5.07795964010529
3.00410478475496	2.95037368341503	-1.2943683587348	-1.2943683587348
3.00410478475496	2.95806641483584	-1.81266347052741	-1.81266347052741
3.00410478475496	2.96859975692854	-2.7046247231433	-2.7046247231433
3.00410478475496	2.98044547571505	-2.04642269498032	-2.04642269498032
3.00410478475496	2.98772143126024	-2.83476700913548	-2.83476700913548
3.00410478475496	3.00100233344648	-1.89413729789646	-1.89413729789646
3.00410478475496	3.01131809617829	-2.19016042239059	-2.19016042239059
3.00410478475496	3.0197116851039	-2.61930633922452	-2.61930633922452
3.00410478475496	3.03026099403746	-1.92891737740905	-1.92891737740905
3.00410478475496	3.03990760790565	-2.47313514716711	-2.47313514716711
3.00410478475496	3.05150515575847	-4.7567459626141	-4.7567459626141
3.00410478475496	3.05873576034268	-3.00028287247841	-3.00028287247841
3.00410478475496	3.06770301370292	-3.91256493460588	-3.91256493460588
3.00410478475496	3.07940591707879	-5.84271545657987	-5.84271545657987
3.00410478475496	3.09019597907842	-3.67325963104253	-3.67325963104253
3.00410478475496	3.09792004790723	-1.97339506939323	-1.97339506939323
3.00410478475496	3.110542189974	-2.06029224759948	-2.06029224759948
3.00410478475496	3.120908844404	-3.31048432666313	-3.31048432666313
3.00410478475496	3.12994958701076	-5.72783607557113	-5.72783607557113
3.00410478475496	3.13849390498568	-6.46033288085681	-6.46033288085681
3.00410478475496	3.1501869446091	-3.48398161981004	-3.48398161981004
3.00410478475496	3.16148064832368	-1.88629068310473	-1.88629068310473
3.00410478475496	3.17011103507498	-1.18917771497399	-1.18917771497399
3.00410478475496	3.17872314084609	-2.42179037982373	-2.42179037982373
3.00410478475496	3.18943427854929	-4.56463651461797	-4.56463651461797
3.00410478475496	3.20007270850667	-4.1290361625035	-4.1290361625035
3.00410478475496	3.21135729173775	-2.91352511823305	-2.91352511823305
3.00410478475496	3.21774495156264	-4.01434024251324	-4.01434024251324
3.00410478475496	3.22815211213431	-3.89313317930964	-3.89313317930964
3.00410478475496	3.23966270340771	-2.42194067569085	-2.42194067569085
3.00410478475496	3.2482633739793	-3.13408414174586	-3.13408414174586
3.00410478475496	3.26005447385254	-2.49049836546925	-2.49049836546925
3.00410478475496	3.2678375073655	-1.34826055210897	-1.34826055210897
3.00410478475496	3.27942502767294	-0.850666727929649	-0.850666727929649
3.00410478475496	3.28991400376944	-1.56140404047522	-1.56140404047522
3.00410478475496	3.29843413820363	-2.52349816972435	-2.52349816972435
3.00410478475496	3.30795598122601	-3.35070947323038	-3.35070947323038
3.00410478475496	3.32042353399918	-2.26853581172418	-2.26853581172418
3.00410478475496	3.32988808113066	-2.1948653489768	-2.1948653489768
3.00410478475496	3.34167171731797	-2.07034068780825	-2.07034068780825
3.00410478475496	3.34945522358469	-1.99888693076161	-1.99888693076161
3.00410478475496	3.3585212125853	-2.88790168574343	-2.88790168574343
3.00410478475496	3.36825225656232	-3.34835244804441	-3.34835244804441
3.00410478475496	3.37957340924158	-2.38418889661904	-2.38418889661904
3.00410478475496	3.388124757051	-1.90624374209034	-1.90624374209034
3.00410478475496	3.40006631133684	-2.54636202989718	-2.54636202989718
3.00410478475496	3.41031819784028	-1.53402734452436	-1.53402734452436
3.00410478475496	3.42124566193826	-1.89097336387738	-1.89097336387738
3.00410478475496	3.4282329791085	-1.9964433191567	-1.9964433191567
3.00410478475496	3.44003838428732	-1.43858827059637	-1.43858827059637
3.00410478475496	3.44978874723266	-1.11414202751303	-1.11414202751303
3.00410478475496	3.45844418684046	-1.90924529340037	-1.90924529340037
3.00410478475496	3.46995108331354	-1.58612144260115	-1.58612144260115
3.00410478475496	3.47930561178105	-1.87202418447146	-1.87202418447146
3.00410478475496	3.49068855748336	-1.55826898442177	-1.55826898442177
3.00410478475496	3.49945620723886	-1.1773208988464	-1.1773208988464
3.00410478475496	3.5102617296568	-1.64775170591349	-1.64775170591349
3.00410478475496	3.51971176077836	-1.65224746722134	-1.65224746722134
3.00410478475496	3.5297	-1.59690974560885	-1.59690974560885
3.0119886101563	2.5297	-2.38705785114553	-2.38705785114553
3.0119886101563	2.53930844129776	-1.6019335145902	-1.6019335145902
3.0119886101563	2.54779497192057	-0.512698323126529	-0.512698323126529
3.0119886101563	2.56041424082838	-1.85124818432962	-1.85124818432962
3.0119886101563	2.5688564932808	-1.23172255758868	-1.23172255758868
3.0119886101563	2.57878084645278	-1.28257461130835	-1.28257461130835
3.0119886101563	2.58790006453133	-1.54500764074237	-1.54500764074237
3.0119886101563	2.60044868121584	-1.77298073779349	-1.77298073779349
3.0119886101563	2.61142301668084	-2.94499586796746	-2.94499586796746
3.0119886101563	2.61891655477138	-2.94527334597313	-2.94527334597313
3.0119886101563	2.62821579381689	-1.30705213136469	-1.30705213136469
3.0119886101563	2.63990831305281	-2.4223527525719	-2.4223527525719
3.0119886101563	2.64816045660458	-2.03129838145207	-2.03129838145207
3.0119886101563	2.66105906661435	-0.650604547982596	-0.650604547982596
3.0119886101563	2.66962305468101	-1.11732312285449	-1.11732312285449
3.0119886101563	2.6785533057522	-1.70928804946402	-1.70928804946402
3.0119886101563	2.68809833521918	-3.27604467993399	-3.27604467993399
3.0119886101563	2.70151599859566	-2.93427966152939	-2.93427966152939
3.0119886101563	2.70905507632019	-2.25859580044363	-2.25859580044363
3.0119886101563	2.71998525917072	-3.09533113429859	-3.09533113429859
3.0119886101563	2.72922572197759	-3.80800071090954	-3.80800071090954
3.0119886101563	2.74114611746511	-0.797986037909254	-0.797986037909254
3.0119886101563	2.74860034865829	-0.313532673933935	-0.313532673933935
3.0119886101563	2.75935933954683	-0.677199223327591	-0.677199223327591
3.0119886101563	2.76773810666567	-1.88992194600235	-1.88992194600235
3.0119886101563	2.77804363128858	-0.928051544872233	-0.928051544872233
3.0119886101563	2.78988206968744	-1.96660375937336	-1.96660375937336
3.0119886101563	2.799643930492	-4.7421817837967	-4.7421817837967
3.0119886101563	2.81102918529108	-6.3519554740775	-6.3519554740775
3.0119886101563	2.81824838163769	-4.10610513058828	-4.10610513058828
3.0119886101563	2.82970215549013	-1.69094771077175	-1.69094771077175
3.0119886101563	2.83930568442423	-2.50734392913063	-2.50734392913063
3.0119886101563	2.84878869777475	-1.96336929657252	-1.96336929657252
3.0119886101563	2.85968028104831	-2.73097358230552	-2.73097358230552
3.0119886101563	2.86885162736121	-0.581914089191514	-0.581914089191514
3.0119886101563	2.88043509744726	-3.16013759251098	-3.16013759251098
3.0119886101563	2.89038702345778	-3.02966041930722	-3.02966041930722
3.0119886101563	2.90067886022027	-3.52811779387918	-3.52811779387918
3.0119886101563	2.90896284590012	-4.20986836856616	-4.20986836856616
3.0119886101563	2.92034801732973	-4.04241240372045	-4.04241240372045
3.0119886101563	2.93067093334228	-3.12024795520807	-3.12024795520807
3.0119886101563	2.93959327602965	-4.00963063198714	-4.00963063198714
3.0119886101563	2.95037368341503	-0.999812090369574	-0.999812090369574
3.0119886101563	2.95806641483584	-1.3382545595743	-1.3382545595743
3.0119886101563	2.96859975692854	-2.66156097617034	-2.66156097617034
3.0119886101563	2.98044547571505	-2.443654039178	-2.443654039178
3.0119886101563	2.98772143126024	-3.08464816799437	-3.08464816799437
3.0119886101563	3.00100233344648	-3.02432584628468	-3.02432584628468
3.0119886101563	3.01131809617829	-2.87763161122348	-2.87763161122348
3.0119886101563	3.0197116851039	-3.0441038471879	-3.0441038471879
3.0119886101563	3.03026099403746	-2.36683546160208	-2.36683546160208
3.0119886101563	3.03990760790565	-2.13269909930426	-2.13269909930426
3.0119886101563	3.05150515575847	-5.70989380245908	-5.70989380245908
3.0119886101563	3.05873576034268	-2.95592058562033	-2.95592058562033
3.0119886101563	3.06770301370292	-2.36568204518392	-2.36568204518392
3.0119886101563	3.07940591707879	-3.76882642404843	-3.76882642404843
3.0119886101563	3.09019597907842	-3.18258791811212	-3.18258791811212
3.0119886101563	3.09792004790723	-1.95253565220423	-1.95253565220423
3.0119886101563	3.110542189974	-1.23186700675211	-1.23186700675211
3.0119886101563	3.120908844404	-1.99729684798893	-1.99729684798893
3.0119886101563	3.12994958701076	-3.72964040513853	-3.72964040513853
3.0119886101563	3.13849390498568	-4.39143491801246	-4.39143491801246
3.0119886101563	3.1501869446091	-2.53785364341974	-2.53785364341974
3.0119886101563	3.16148064832368	-3.06804008250845	-3.06804008250845
3.0119886101563	3.17011103507498	-1.91308512746753	-1.91308512746753
3.0119886101563	3.17872314084609	-2.60758396148265	-2.60758396148265
3.0119886101563	3.18943427854929	-4.93273160899548	-4.93273160899548
3.0119886101563	3.20007270850667	-5.04359301018945	-5.04359301018945
3.0119886101563	3.21135729173775	-2.95718252381533	-2.95718252381533
3.0119886101563	3.21774495156264	-2.85998912805428	-2.85998912805428
3.0119886101563	3.22815211213431	-4.04452871374673	-4.04452871374673
3.0119886101563	3.23966270340771	-2.08736850240416	-2.08736850240416
3.0119886101563	3.2482633739793	-2.85210523526297	-2.85210523526297
3.0119886101563	3.26005447385254	-2.65220804016519	-2.65220804016519
3.0119886101563	3.2678375073655	-1.53369967393803	-1.53369967393803
3.0119886101563	3.27942502767294	-1.48764570532705	-1.48764570532705
3.0119886101563	3.28991400376944	-0.879226484166679	-0.879226484166679
3.0119886101563	3.29843413820363	-1.82538602534015	-1.82538602534015
3.0119886101563	3.30795598122601	-2.88710437807333	-2.88710437807333
3.0119886101563	3.32042353399918	-2.34442145914579	-2.34442145914579
3.0119886101563	3.32988808113066	-2.23763260464614	-2.23763260464614
3.0119886101563	3.34167171731797	-3.21560629634962	-3.21560629634962
3.0119886101563	3.34945522358469	-2.36920995853671	-2.36920995853671
3.0119886101563	3.3585212125853	-2.90612984732172	-2.90612984732172
3.0119886101563	3.36825225656232	-3.65454991947877	-3.65454991947877
3.0119886101563	3.37957340924158	-2.78626413465844	-2.78626413465844
3.0119886101563	3.388124757051	-1.91815680223635	-1.91815680223635
3.0119886101563	3.40006631133684	-2.46434938495065	-2.46434938495065
3.0119886101563	3.41031819784028	-1.92082500098024	-1.92082500098024
3.0119886101563	3.42124566193826	-2.33696930034182	-2.33696930034182
3.0119886101563	3.4282329791085	-2.59482086164422	-2.59482086164422
3.0119886101563	3.44003838428732	-1.9857601806043	-1.9857601806043
3.0119886101563	3.44978874723266	-1.76072930062429	-1.76072930062429
3.0119886101563	3.45844418684046	-2.15963414397828	-2.15963414397828
3.0119886101563	3.46995108331354	-1.39821547637337	-1.39821547637337
3.0119886101563	3.47930561178105	-1.88240394478811	-1.88240394478811
3.0119886101563	3.49068855748336	-1.90897136557322	-1.90897136557322
3.0119886101563	3.49945620723886	-1.5572889663211	-1.5572889663211
3.0119886101563	3.5102617296568	-1.77805280893608	-1.77805280893608
3.0119886101563	3.51971176077836	-1.94089765659942	-1.94089765659942
3.0119886101563	3.5297	-1.61642618698187	-1.61642618698187
3.02280592851891	2.5297	-2.2277510094026	-2.2277510094026
3.02280592851891	2.53930844129776	-2.47518978301048	-2.47518978301048
3.02280592851891	2.54779497192057	-1.40553889583737	-1.40553889583737
3.02280592851891	2.56041424082838	-0.757571580976787	-0.757571580976787
3.02280592851891	2.5688564932808	-2.55309639416242	-2.55309639416242
3.02280592851891	2.57878084645278	-0.849784128642796	-0.849784128642796
3.02280592851891	2.58790006453133	-1.31960312237231	-1.31960312237231
3.02280592851891	2.60044868121584	-1.67428872021162	-1.67428872021162
3.02280592851891	2.61142301668084	-1.99835638075393	-1.99835638075393
3.02280592851891	2.61891655477138	-3.05097391961539	-3.05097391961539
3.02280592851891	2.62821579381689	-2.03850637758421	-2.03850637758421
3.02280592851891	2.63990831305281	-2.6489527730788	-2.6489527730788
3.02280592851891	2.64816045660458	-2.41628761876422	-2.41628761876422
3.02280592851891	2.66105906661435	-0.719626209088915	-0.719626209088915
3.02280592851891	2.66962305468101	-0.913484775733309	-0.913484775733309
3.02280592851891	2.6785533057522	-3.29805094045361	-3.29805094045361
3.02280592851891	2.68809833521918	-1.53679506199012	-1.53679506199012
3.02280592851891	2.70151599859566	-1.79945785271002	-1.79945785271002
3.02280592851891	2.70905507632019	-2.09949518476338	-2.09949518476338
3.02280592851891	2.71998525917072	-3.32830063642928	-3.32830063642928
3.02280592851891	2.72922572197759	-4.70225769262709	-4.70225769262709
3.02280592851891	2.74114611746511	-1.90851109183632	-1.90851109183632
3.02280592851891	2.74860034865829	-1.51632042150698	-1.51632042150698
3.02280592851891	2.75935933954683	-2.28344523229902	-2.28344523229902
3.02280592851891	2.76773810666567	-1.45736885558262	-1.45736885558262
3.02280592851891	2.77804363128858	-5.04895915596381	-5.04895915596381
3.02280592851891	2.78988206968744	-1.66563753061325	-1.66563753061325
3.02280592851891	2.799643930492	-3.68974686238215	-3.68974686238215
3.02280592851891	2.81102918529108	-4.81739847504798	-4.81739847504798
3.02280592851891	2.81824838163769	-3.67818646815982	-3.67818646815982
3.02280592851891	2.82970215549013	-2.88374255046057	-2.88374255046057
3.02280592851891	2.83930568442423	-4.19829924776923	-4.19829924776923
3.02280592851891	2.84878869777475	-2.99169371050579	-2.99169371050579
3.02280592851891	2.85968028104831	-0.411445342058641	-0.411445342058641
3.02280592851891	2.86885162736121	-0.322376434753664	-0.322376434753664
3.02280592851891	2.88043509744726	-3.00234171016871	-3.00234171016871
3.02280592851891	2.89038702345778	-1.76078607167966	-1.76078607167966
3.02280592851891	2.90067886022027	-1.90907856832911	-1.90907856832911
3.02280592851891	2.90896284590012	-3.33643913204696	-3.33643913204696
3.02280592851891	2.92034801732973	-6.58385983111094	-6.58385983111094
3.02280592851891	2.93067093334228	-5.59269895832716	-5.59269895832716
3.02280592851891	2.93959327602965	-2.79457055290737	-2.79457055290737
3.02280592851891	2.95037368341503	-1.22390221895853	-1.22390221895853
3.02280592851891	2.95806641483584	-3.78982751524813	-3.78982751524813
3.02280592851891	2.96859975692854	-4.19280017548516	-4.19280017548516
3.02280592851891	2.98044547571505	-4.02513071408657	-4.02513071408657
3.02280592851891	2.98772143126024	-1.39413215407285	-1.39413215407285
3.02280592851891	3.00100233344648	-3.91971735814138	-3.91971735814138
3.02280592851891	3.01131809617829	-3.65387726250538	-3.65387726250538
3.02280592851891	3.0197116851039	-3.63845891859091	-3.63845891859091
3.02280592851891	3.03026099403746	-3.33991895645283	-3.33991895645283
3.02280592851891	3.03990760790565	-2.64694551548388	-2.64694551548388
3.02280592851891	3.05150515575847	-3.55968481455415	-3.55968481455415
3.02280592851891	3.05873576034268	-3.88173483617925	-3.88173483617925
3.02280592851891	3.06770301370292	-1.05592128786401	-1.05592128786401
3.02280592851891	3.07940591707879	-1.94979456287882	-1.94979456287882
3.02280592851891	3.09019597907842	-2.68388654367607	-2.68388654367607
3.02280592851891	3.09792004790723	-2.39153351261081	-2.39153351261081
3.02280592851891	3.110542189974	-4.35547487718475	-4.35547487718475
3.02280592851891	3.120908844404	-1.90110353603279	-1.90110353603279
3.02280592851891	3.12994958701076	-2.025950545309	-2.025950545309
3.02280592851891	3.13849390498568	-2.22863272013745	-2.22863272013745
3.02280592851891	3.1501869446091	-1.53503309616644	-1.53503309616644
3.02280592851891	3.16148064832368	-2.64286760786638	-2.64286760786638
3.02280592851891	3.17011103507498	-3.32875411380132	-3.32875411380132
3.02280592851891	3.17872314084609	-2.40229165467804	-2.40229165467804
3.02280592851891	3.18943427854929	-3.68259296129219	-3.68259296129219
3.02280592851891	3.20007270850667	-4.52332658022897	-4.52332658022897
3.02280592851891	3.21135729173775	-2.83555051366466	-2.83555051366466
3.02280592851891	3.21774495156264	-1.96529430918315	-1.96529430918315
3.02280592851891	3.22815211213431	-2.41046248551424	-2.41046248551424
3.02280592851891	3.23966270340771	-2.17524449239892	-2.17524449239892
3.02280592851891	3.2482633739793	-3.30127076756827	-3.30127076756827
3.02280592851891	3.26005447385254	-3.82552830996667	-3.82552830996667
3.02280592851891	3.2678375073655	-2.75653548847282	-2.75653548847282
3.02280592851891	3.27942502767294	-3.59589917501057	-3.59589917501057
3.02280592851891	3.28991400376944	-0.874728114178652	-0.874728114178652
3.02280592851891	3.29843413820363	-1.63552349128855	-1.63552349128855
3.02280592851891	3.30795598122601	-2.87343857310714	-2.87343857310714
3.02280592851891	3.32042353399918	-2.86477097885717	-2.86477097885717
3.02280592851891	3.32988808113066	-2.40053061237353	-2.40053061237353
3.02280592851891	3.34167171731797	-4.03166001697241	-4.03166001697241
3.02280592851891	3.34945522358469	-3.04080800515914	-3.04080800515914
3.02280592851891	3.3585212125853	-2.56233582767192	-2.56233582767192
3.02280592851891	3.36825225656232	-3.1983578229852	-3.1983578229852
3.02280592851891	3.37957340924158	-2.75421251554803	-2.75421251554803
3.02280592851891	3.388124757051	-1.75760699728363	-1.75760699728363
3.02280592851891	3.40006631133684	-1.88697664968424	-1.88697664968424
3.02280592851891	3.41031819784028	-2.56621105588329	-2.56621105588329
3.02280592851891	3.42124566193826	-2.80926836079453	-2.80926836079453
3.02280592851891	3.4282329791085	-3.2544737006275	-3.2544737006275
3.02280592851891	3.44003838428732	-2.74364462225572	-2.74364462225572
3.02280592851891	3.44978874723266	-2.30691105147559	-2.30691105147559
3.02280592851891	3.45844418684046	-2.46119937602066	-2.46119937602066
3.02280592851891	3.46995108331354	-1.55802998764369	-1.55802998764369
3.02280592851891	3.47930561178105	-2.05718473245588	-2.05718473245588
3.02280592851891	3.49068855748336	-2.4921400386321	-2.4921400386321
3.02280592851891	3.49945620723886	-2.20634900657126	-2.20634900657126
3.02280592851891	3.5102617296568	-2.09267433274778	-2.09267433274778
3.02280592851891	3.51971176077836	-2.4618356514751	-2.4618356514751
3.02280592851891	3.5297	-1.97693524310534	-1.97693524310534
3.03534914752399	2.5297	-1.8694645587006	-1.8694645587006
3.03534914752399	2.53930844129776	-3.25136859268753	-3.25136859268753
3.03534914752399	2.54779497192057	-2.59223269046089	-2.59223269046089
3.03534914752399	2.56041424082838	-0.713885934334257	-0.713885934334257
3.03534914752399	2.5688564932808	-1.3265930607098	-1.3265930607098
3.03534914752399	2.57878084645278	-1.34836521353748	-1.34836521353748
3.03534914752399	2.58790006453133	-1.75394499748109	-1.75394499748109
3.03534914752399	2.60044868121584	-2.53800792312967	-2.53800792312967
3.03534914752399	2.61142301668084	-1.300018117543	-1.300018117543
3.03534914752399	2.61891655477138	-2.13285921465081	-2.13285921465081
3.03534914752399	2.62821579381689	-0.82855125500032	-0.82855125500032
3.03534914752399	2.63990831305281	-2.10272636018107	-2.10272636018107
3.03534914752399	2.64816045660458	-3.16511493729342	-3.16511493729342
3.03534914752399	2.66105906661435	-2.18574407990815	-2.18574407990815
3.03534914752399	2.66962305468101	-1.21915539766007	-1.21915539766007
3.03534914752399	2.6785533057522	-2.1706309145232	-2.1706309145232
3.03534914752399	2.68809833521918	-2.39315124576223	-2.39315124576223
3.03534914752399	2.70151599859566	-1.11161912904942	-1.11161912904942
3.03534914752399	2.70905507632019	-1.58545918970594	-1.58545918970594
3.03534914752399	2.71998525917072	-2.08845591315264	-2.08845591315264
3.03534914752399	2.72922572197759	-3.21216321865199	-3.21216321865199
3.03534914752399	2.74114611746511	-3.21186816130734	-3.21186816130734
3.03534914752399	2.74860034865829	-2.8252792632756	-2.8252792632756
3.03534914752399	2.75935933954683	-3.07860569369655	-3.07860569369655
3.03534914752399	2.76773810666567	-2.08952222959823	-2.08952222959823
3.03534914752399	2.77804363128858	-0.812614824324442	-0.812614824324442
3.03534914752399	2.78988206968744	-3.57013139734426	-3.57013139734426
3.03534914752399	2.799643930492	-2.48485396918636	-2.48485396918636
3.03534914752399	2.81102918529108	-1.91014524560956	-1.91014524560956
3.03534914752399	2.81824838163769	-2.19855403279746	-2.19855403279746
3.03534914752399	2.82970215549013	-3.13799771544478	-3.13799771544478
3.03534914752399	2.83930568442423	-5.05489054258817	-5.05489054258817
3.03534914752399	2.84878869777475	-5.14422325750496	-5.14422325750496
3.03534914752399	2.85968028104831	-1.68662080050188	-1.68662080050188
3.03534914752399	2.86885162736121	-1.9812589238685	-1.9812589238685
3.03534914752399	2.88043509744726	-1.98672067098215	-1.98672067098215
3.03534914752399	2.89038702345778	-2.68920368297023	-2.68920368297023
3.03534914752399	2.90067886022027	-1.30561804807962	-1.30561804807962
3.03534914752399	2.90896284590012	-2.54510136535117	-2.54510136535117
3.03534914752399	2.92034801732973	-5.74114838259266	-5.74114838259266
3.03534914752399	2.93067093334228	-5.2766075397081	-5.2766075397081
3.03534914752399	2.93959327602965	-3.27271032193835	-3.27271032193835
3.03534914752399	2.95037368341503	-2.96169922837839	-2.96169922837839
3.03534914752399	2.95806641483584	-3.76869866293316	-3.76869866293316
3.03534914752399	2.96859975692854	-1.74960678318911	-1.74960678318911
3.03534914752399	2.98044547571505	-0.776032630146631	-0.776032630146631
3.03534914752399	2.98772143126024	-6.1998700045794	-6.1998700045794
3.03534914752399	3.00100233344648	-3.01875222279187	-3.01875222279187
3.03534914752399	3.01131809617829	-2.45095031288548	-2.45095031288548
3.03534914752399	3.0197116851039	-2.59512450171553	-2.59512450171553
3.03534914752399	3.03026099403746	-4.14003222427431	-4.14003222427431
3.03534914752399	3.03990760790565	-5.43373929531788	-5.43373929531788
3.03534914752399	3.05150515575847	-3.8460108962966	-3.8460108962966
3.03534914752399	3.05873576034268	-2.59284925914511	-2.59284925914511
3.03534914752399	3.06770301370292	-4.41688745453195	-4.41688745453195
3.03534914752399	3.07940591707879	-1.67550554849396	-1.67550554849396
3.03534914752399	3.09019597907842	-3.06523556296588	-3.06523556296588
3.03534914752399	3.09792004790723	-2.85483731907181	-2.85483731907181
3.03534914752399	3.110542189974	-2.89681499962199	-2.89681499962199
3.03534914752399	3.120908844404	-3.95162754221354	-3.95162754221354
3.03534914752399	3.12994958701076	-3.00303800241034	-3.00303800241034
3.03534914752399	3.13849390498568	-2.46322377537052	-2.46322377537052
3.03534914752399	3.1501869446091	-1.8356014069995	-1.8356014069995
3.03534914752399	3.16148064832368	-1.72684638048707	-1.72684638048707
3.03534914752399	3.17011103507498	-3.48954593708578	-3.48954593708578
3.03534914752399	3.17872314084609	-1.95614684988129	-1.95614684988129
3.03534914752399	3.18943427854929	-1.62459498361665	-1.62459498361665
3.03534914752399	3.20007270850667	-2.64027285957894	-2.64027285957894
3.03534914752399	3.21135729173775	-2.70354572319292	-2.70354572319292
3.03534914752399	3.21774495156264	-2.1666667098591	-2.1666667098591
3.03534914752399	3.22815211213431	-1.45993546538296	-1.45993546538296
3.03534914752399	3.23966270340771	-1.68132393673648	-1.68132393673648
3.03534914752399	3.2482633739793	-2.48786654915244	-2.48786654915244
3.03534914752399	3.26005447385254	-3.03461818414945	-3.03461818414945
3.03534914752399	3.2678375073655	-2.4062599215423	-2.4062599215423
3.03534914752399	3.27942502767294	-1.9836567354136	-1.9836567354136
3.03534914752399	3.28991400376944	-1.63165946220357	-1.63165946220357
3.03534914752399	3.29843413820363	-1.79495663286343	-1.79495663286343
3.03534914752399	3.30795598122601	-2.81887378353252	-2.81887378353252
3.03534914752399	3.32042353399918	-3.26413093568294	-3.26413093568294
3.03534914752399	3.32988808113066	-2.48025484184427	-2.48025484184427
3.03534914752399	3.34167171731797	-2.71320416622603	-2.71320416622603
3.03534914752399	3.34945522358469	-3.04072338864887	-3.04072338864887
3.03534914752399	3.3585212125853	-1.9356944806226	-1.9356944806226
3.03534914752399	3.36825225656232	-2.25530495579522	-2.25530495579522
3.03534914752399	3.37957340924158	-2.4055816782614	-2.4055816782614
3.03534914752399	3.388124757051	-1.71700574755374	-1.71700574755374
3.03534914752399	3.40006631133684	-1.63071382282237	-1.63071382282237
3.03534914752399	3.41031819784028	-2.3375804751974	-2.3375804751974
3.03534914752399	3.42124566193826	-2.0769966514419	-2.0769966514419
3.03534914752399	3.4282329791085	-2.57931304862336	-2.57931304862336
3.03534914752399	3.44003838428732	-2.52530245338846	-2.52530245338846
3.03534914752399	3.44978874723266	-2.11622352669661	-2.11622352669661
3.03534914752399	3.45844418684046	-2.5352084862368	-2.5352084862368
3.03534914752399	3.46995108331354	-2.13317738755313	-2.13317738755313
3.03534914752399	3.47930561178105	-2.26060097779265	-2.26060097779265
3.03534914752399	3.49068855748336	-2.84831188414	-2.84831188414
3.03534914752399	3.49945620723886	-2.68711911243429	-2.68711911243429
3.03534914752399	3.5102617296568	-2.21336145560105	-2.21336145560105
3.03534914752399	3.51971176077836	-2.44290219092841	-2.44290219092841
3.03534914752399	3.5297	-2.34112892764961	-2.34112892764961
3.04262362551807	2.5297	-1.53702613223373	-1.53702613223373
3.04262362551807	2.53930844129776	-3.18085927427353	-3.18085927427353
3.04262362551807	2.54779497192057	-2.99423280162108	-2.99423280162108
3.04262362551807	2.56041424082838	-0.812428902822717	-0.812428902822717
3.04262362551807	2.5688564932808	-0.407135684350749	-0.407135684350749
3.04262362551807	2.57878084645278	-1.71900642933048	-1.71900642933048
3.04262362551807	2.58790006453133	-2.20477606322083	-2.20477606322083
3.04262362551807	2.60044868121584	-3.75173019522919	-3.75173019522919
3.04262362551807	2.61142301668084	-1.94945983803859	-1.94945983803859
3.04262362551807	2.61891655477138	-1.4015845623843	-1.4015845623843
3.04262362551807	2.62821579381689	-0.39610259692779	-0.39610259692779
3.04262362551807	2.63990831305281	-1.78423166097883	-1.78423166097883
3.04262362551807	2.64816045660458	-3.48448186122891	-3.48448186122891
3.04262362551807	2.66105906661435	-3.34723443256001	-3.34723443256001
3.04262362551807	2.66962305468101	-1.82527728720822	-1.82527728720822
3.04262362551807	2.6785533057522	-1.52252871853938	-1.52252871853938
3.04262362551807	2.68809833521918	-3.20627263816493	-3.20627263816493
3.04262362551807	2.70151599859566	-1.18734774230057	-1.18734774230057
3.04262362551807	2.70905507632019	-1.81213306076569	-1.81213306076569
3.04262362551807	2.71998525917072	-1.81512645071871	-1.81512645071871
3.04262362551807	2.72922572197759	-1.99702176212247	-1.99702176212247
3.04262362551807	2.74114611746511	-2.57521132166909	-2.57521132166909
3.04262362551807	2.74860034865829	-2.3114976901079	-2.3114976901079
3.04262362551807	2.75935933954683	-3.33045684986263	-3.33045684986263
3.04262362551807	2.76773810666567	-3.05425587618629	-3.05425587618629
3.04262362551807	2.77804363128858	-1.63865263650285	-1.63865263650285
3.04262362551807	2.78988206968744	-2.08184560005083	-2.08184560005083
3.04262362551807	2.799643930492	-3.66085376272531	-3.66085376272531
3.04262362551807	2.81102918529108	-1.27102562779936	-1.27102562779936
3.04262362551807	2.81824838163769	-1.54735008206654	-1.54735008206654
3.04262362551807	2.82970215549013	-2.47889841433152	-2.47889841433152
3.04262362551807	2.83930568442423	-3.81169914999339	-3.81169914999339
3.04262362551807	2.84878869777475	-5.17963164662433	-5.17963164662433
3.04262362551807	2.85968028104831	-2.84473650034022	-2.84473650034022
3.04262362551807	2.86885162736121	-2.99876235556485	-2.99876235556485
3.04262362551807	2.88043509744726	-2.21026122122277	-2.21026122122277
3.04262362551807	2.89038702345778	-0.835268131553789	-0.835268131553789
3.04262362551807	2.90067886022027	-4.6805836433183	-4.6805836433183
3.04262362551807	2.90896284590012	-3.68883168292507	-3.68883168292507
3.04262362551807	2.92034801732973	-3.45102946014953	-3.45102946014953
3.04262362551807	2.93067093334228	-3.57903949246321	-3.57903949246321
3.04262362551807	2.93959327602965	-3.23443963527473	-3.23443963527473
3.04262362551807	2.95037368341503	-3.84698368580842	-3.84698368580842
3.04262362551807	2.95806641483584	-5.02206062022157	-5.02206062022157
3.04262362551807	2.96859975692854	-3.03424742052289	-3.03424742052289
3.04262362551807	2.98044547571505	-0.632228861099009	-0.632228861099009
3.04262362551807	2.98772143126024	-2.22257063204728	-2.22257063204728
3.04262362551807	3.00100233344648	-2.14488445375042	-2.14488445375042
3.04262362551807	3.01131809617829	-1.43214177333152	-1.43214177333152
3.04262362551807	3.0197116851039	-1.70564671533737	-1.70564671533737
3.04262362551807	3.03026099403746	-4.1733448621527	-4.1733448621527
3.04262362551807	3.03990760790565	-7.24037359606564	-7.24037359606564
3.04262362551807	3.05150515575847	-4.48707894761418	-4.48707894761418
3.04262362551807	3.05873576034268	-2.26716284649132	-2.26716284649132
3.04262362551807	3.06770301370292	-1.15017971281577	-1.15017971281577
3.04262362551807	3.07940591707879	-2.98148886491617	-2.98148886491617
3.04262362551807	3.09019597907842	-4.13411611123513	-4.13411611123513
3.04262362551807	3.09792004790723	-3.14030586652314	-3.14030586652314
3.04262362551807	3.110542189974	-1.92521134668578	-1.92521134668578
3.04262362551807	3.120908844404	-4.39592544711223	-4.39592544711223
3.04262362551807	3.12994958701076	-3.42589391264067	-3.42589391264067
3.04262362551807	3.13849390498568	-2.66583138824842	-2.66583138824842
3.04262362551807	3.1501869446091	-2.35862073002193	-2.35862073002193
3.04262362551807	3.16148064832368	-2.1558895616634	-2.1558895616634
3.04262362551807	3.17011103507498	-2.79704312010517	-2.79704312010517
3.04262362551807	3.17872314084609	-2.61669808115425	-2.61669808115425
3.04262362551807	3.18943427854929	-0.890080999566237	-0.890080999566237
3.04262362551807	3.20007270850667	-1.8429674374384	-1.8429674374384
3.04262362551807	3.21135729173775	-2.73307248201968	-2.73307248201968
3.04262362551807	3.21774495156264	-2.62987492077832	-2.62987492077832
3.04262362551807	3.22815211213431	-2.19670679085738	-2.19670679085738
3.04262362551807	3.23966270340771	-2.06077376258128	-2.06077376258128
3.04262362551807	3.2482633739793	-1.74311648496183	-1.74311648496183
3.04262362551807	3.26005447385254	-1.8320824876904	-1.8320824876904
3.04262362551807	3.2678375073655	-1.51532969623247	-1.51532969623247
3.04262362551807	3.27942502767294	-1.36705318768543	-1.36705318768543
3.04262362551807	3.28991400376944	-2.08609834421497	-2.08609834421497
3.04262362551807	3.29843413820363	-1.73540762824649	-1.73540762824649
3.04262362551807	3.30795598122601	-2.37251641743211	-2.37251641743211
3.04262362551807	3.32042353399918	-3.01941570253769	-3.01941570253769
3.04262362551807	3.32988808113066	-2.43848349616621	-2.43848349616621
3.04262362551807	3.34167171731797	-1.96222255291264	-1.96222255291264
3.04262362551807	3.34945522358469	-2.47465479497419	-2.47465479497419
3.04262362551807	3.3585212125853	-1.66348878005607	-1.66348878005607
3.04262362551807	3.36825225656232	-1.90338668252502	-1.90338668252502
3.04262362551807	3.37957340924158	-2.35117380273107	-2.35117380273107
3.04262362551807	3.388124757051	-1.91582283051423	-1.91582283051423
3.04262362551807	3.40006631133684	-1.80608275413925	-1.80608275413925
3.04262362551807	3.41031819784028	-1.71683956097553	-1.71683956097553
3.04262362551807	3.42124566193826	-1.57788836495058	-1.57788836495058
3.04262362551807	3.4282329791085	-2.07534048963873	-2.07534048963873
3.04262362551807	3.44003838428732	-2.27234715650332	-2.27234715650332
3.04262362551807	3.44978874723266	-1.9701179470743	-1.9701179470743
3.04262362551807	3.45844418684046	-2.35376862605699	-2.35376862605699
3.04262362551807	3.46995108331354	-2.39786478022074	-2.39786478022074
3.04262362551807	3.47930561178105	-2.22436565237365	-2.22436565237365
3.04262362551807	3.49068855748336	-2.69596644486717	-2.69596644486717
3.04262362551807	3.49945620723886	-2.63413627969942	-2.63413627969942
3.04262362551807	3.5102617296568	-2.09675489379094	-2.09675489379094
3.04262362551807	3.51971176077836	-2.15039280941409	-2.15039280941409
3.04262362551807	3.5297	-2.35845398697671	-2.35845398697671
3.05173143819885	2.5297	-1.03400660592433	-1.03400660592433
3.05173143819885	2.53930844129776	-2.53292159646668	-2.53292159646668
3.05173143819885	2.54779497192057	-2.9692380517626	-2.9692380517626
3.05173143819885	2.56041424082838	-1.06561378450937	-1.06561378450937
3.05173143819885	2.5688564932808	-0.128219758361809	-0.128219758361809
3.05173143819885	2.57878084645278	-0.298704951045067	-0.298704951045067
3.05173143819885	2.58790006453133	-1.65477748481374	-1.65477748481374
3.05173143819885	2.60044868121584	-3.39862339817705	-3.39862339817705
3.05173143819885	2.61142301668084	-1.93403518196629	-1.93403518196629
3.05173143819885	2.61891655477138	-1.71192635931283	-1.71192635931283
3.05173143819885	2.62821579381689	-1.55636853921925	-1.55636853921925
3.05173143819885	2.63990831305281	-1.54179638791618	-1.54179638791618
3.05173143819885	2.64816045660458	-3.32381485665388	-3.32381485665388
3.05173143819885	2.66105906661435	-4.37377720052984	-4.37377720052984
3.05173143819885	2.66962305468101	-2.4673932198483	-2.4673932198483
3.05173143819885	2.6785533057522	-1.07082627964127	-1.07082627964127
3.05173143819885	2.68809833521918	-1.73516314043815	-1.73516314043815
3.05173143819885	2.70151599859566	-2.20930243814223	-2.20930243814223
3.05173143819885	2.70905507632019	-3.84217760155241	-3.84217760155241
3.05173143819885	2.71998525917072	-3.72832306958037	-3.72832306958037
3.05173143819885	2.72922572197759	-1.85864918915286	-1.85864918915286
3.05173143819885	2.74114611746511	-0.931217715861635	-0.931217715861635
3.05173143819885	2.74860034865829	-1.44730043532257	-1.44730043532257
3.05173143819885	2.75935933954683	-3.51300432982526	-3.51300432982526
3.05173143819885	2.76773810666567	-4.7018500772258	-4.7018500772258
3.05173143819885	2.77804363128858	-3.35692403213972	-3.35692403213972
3.05173143819885	2.78988206968744	-2.02159303955096	-2.02159303955096
3.05173143819885	2.799643930492	-4.05429108858516	-4.05429108858516
3.05173143819885	2.81102918529108	-1.24921854474354	-1.24921854474354
3.05173143819885	2.81824838163769	-1.19759683365533	-1.19759683365533
3.05173143819885	2.82970215549013	-1.87399054978283	-1.87399054978283
3.05173143819885	2.83930568442423	-2.11662299652852	-2.11662299652852
3.05173143819885	2.84878869777475	-4.00735939706146	-4.00735939706146
3.05173143819885	2.85968028104831	-3.2856174501228	-3.2856174501228
3.05173143819885	2.86885162736121	-3.2104288187146	-3.2104288187146
3.05173143819885	2.88043509744726	-2.93665675059242	-2.93665675059242
3.05173143819885	2.89038702345778	-1.57535988831046	-1.57535988831046
3.05173143819885	2.90067886022027	-1.33677478352388	-1.33677478352388
3.05173143819885	2.90896284590012	-4.51150991969075	-4.51150991969075
3.05173143819885	2.92034801732973	-2.16859784336009	-2.16859784336009
3.05173143819885	2.93067093334228	-2.08470143678295	-2.08470143678295
3.05173143819885	2.93959327602965	-2.63723893231099	-2.63723893231099
3.05173143819885	2.95037368341503	-3.68249161268614	-3.68249161268614
3.05173143819885	2.95806641483584	-4.94505924679169	-4.94505924679169
3.05173143819885	2.96859975692854	-4.37280273393372	-4.37280273393372
3.05173143819885	2.98044547571505	-1.74770324514083	-1.74770324514083
3.05173143819885	2.98772143126024	-2.67777249067365	-2.67777249067365
3.05173143819885	3.00100233344648	-1.78750649294852	-1.78750649294852
3.05173143819885	3.01131809617829	-5.21327057945211	-5.21327057945211
3.05173143819885	3.0197116851039	-1.71781880572399	-1.71781880572399
3.05173143819885	3.03026099403746	-3.70392826373359	-3.70392826373359
3.05173143819885	3.03990760790565	-5.74103308190638	-5.74103308190638
3.05173143819885	3.05150515575847	-4.18417666912865	-4.18417666912865
3.05173143819885	3.05873576034268	-2.75831730461414	-2.75831730461414
3.05173143819885	3.06770301370292	-2.18705288319813	-2.18705288319813
3.05173143819885	3.07940591707879	-2.95079174950763	-2.95079174950763
3.05173143819885	3.09019597907842	-0.853757491318277	-0.853757491318277
3.05173143819885	3.09792004790723	-6.27293216207772	-6.27293216207772
3.05173143819885	3.110542189974	-0.854492250303053	-0.854492250303053
3.05173143819885	3.120908844404	-3.5250422275243	-3.5250422275243
3.05173143819885	3.12994958701076	-2.93680535805066	-2.93680535805066
3.05173143819885	3.13849390498568	-2.33058192760279	-2.33058192760279
3.05173143819885	3.1501869446091	-3.16398294835523	-3.16398294835523
3.05173143819885	3.16148064832368	-3.869712941633	-3.869712941633
3.05173143819885	3.17011103507498	-3.16273703994699	-3.16273703994699
3.05173143819885	3.17872314084609	-2.97243251222835	-2.97243251222835
3.05173143819885	3.18943427854929	-0.924930615310245	-0.924930615310245
3.05173143819885	3.20007270850667	-1.40016036424737	-1.40016036424737
3.05173143819885	3.21135729173775	-2.79385143196612	-2.79385143196612
3.05173143819885	3.21774495156264	-2.82525540828044	-2.82525540828044
3.05173143819885	3.22815211213431	-1.96419745835863	-1.96419745835863
3.05173143819885	3.23966270340771	-3.5474638508648	-3.5474638508648
3.05173143819885	3.2482633739793	-2.35843827210181	-2.35843827210181
3.05173143819885	3.26005447385254	-1.39790148949407	-1.39790148949407
3.05173143819885	3.2678375073655	-1.13335380101739	-1.13335380101739
3.05173143819885	3.27942502767294	-1.01662123766624	-1.01662123766624
3.05173143819885	3.28991400376944	-2.17456278811449	-2.17456278811449
3.05173143819885	3.29843413820363	-1.48228574218098	-1.48228574218098
3.05173143819885	3.30795598122601	-1.54803693236607	-1.54803693236607
3.05173143819885	3.32042353399918	-2.34904052407239	-2.34904052407239
3.05173143819885	3.32988808113066	-2.38963356852344	-2.38963356852344
3.05173143819885	3.34167171731797	-1.78132588482168	-1.78132588482168
3.05173143819885	3.34945522358469	-1.77791730969864	-1.77791730969864
3.05173143819885	3.3585212125853	-1.51915531730504	-1.51915531730504
3.05173143819885	3.36825225656232	-1.69918523526513	-1.69918523526513
3.05173143819885	3.37957340924158	-2.33015862389425	-2.33015862389425
3.05173143819885	3.388124757051	-2.17834170144408	-2.17834170144408
3.05173143819885	3.40006631133684	-1.86641507758702	-1.86641507758702
3.05173143819885	3.41031819784028	-1.318129769314	-1.318129769314
3.05173143819885	3.42124566193826	-1.28923350069294	-1.28923350069294
3.05173143819885	3.4282329791085	-1.69554198069	-1.69554198069
3.05173143819885	3.44003838428732	-2.03496998124763	-2.03496998124763
3.05173143819885	3.44978874723266	-1.81718107067451	-1.81718107067451
3.05173143819885	3.45844418684046	-1.96111385822223	-1.96111385822223
3.05173143819885	3.46995108331354	-2.37322317026724	-2.37322317026724
3.05173143819885	3.47930561178105	-1.97059335459841	-1.97059335459841
3.05173143819885	3.49068855748336	-2.1992625825481	-2.1992625825481
3.05173143819885	3.49945620723886	-2.26882014524597	-2.26882014524597
3.05173143819885	3.5102617296568	-1.84542725282756	-1.84542725282756
3.05173143819885	3.51971176077836	-1.73744874276377	-1.73744874276377
3.05173143819885	3.5297	-2.19446501264071	-2.19446501264071
3.06399500048542	2.5297	-0.42574546697324	-0.42574546697324
3.06399500048542	2.53930844129776	-1.39768388361449	-1.39768388361449
3.06399500048542	2.54779497192057	-2.38165215055403	-2.38165215055403
3.06399500048542	2.56041424082838	-1.66298305099281	-1.66298305099281
3.06399500048542	2.5688564932808	-0.951165511616921	-0.951165511616921
3.06399500048542	2.57878084645278	-2.14742984109773	-2.14742984109773
3.06399500048542	2.58790006453133	-1.10670202658576	-1.10670202658576
3.06399500048542	2.60044868121584	-2.11522585612994	-2.11522585612994
3.06399500048542	2.61142301668084	-1.56564675606825	-1.56564675606825
3.06399500048542	2.61891655477138	-1.23264986698553	-1.23264986698553
3.06399500048542	2.62821579381689	-3.57642087029603	-3.57642087029603
3.06399500048542	2.63990831305281	-1.48256275239453	-1.48256275239453
3.06399500048542	2.64816045660458	-2.14453417653641	-2.14453417653641
3.06399500048542	2.66105906661435	-3.76267097019763	-3.76267097019763
3.06399500048542	2.66962305468101	-2.64619781655648	-2.64619781655648
3.06399500048542	2.6785533057522	-1.04870014015268	-1.04870014015268
3.06399500048542	2.68809833521918	-0.630233080411529	-0.630233080411529
3.06399500048542	2.70151599859566	-1.55982879078107	-1.55982879078107
3.06399500048542	2.70905507632019	-3.03288095608195	-3.03288095608195
3.06399500048542	2.71998525917072	-3.12909928114715	-3.12909928114715
3.06399500048542	2.72922572197759	-1.66561098511022	-1.66561098511022
3.06399500048542	2.74114611746511	-3.00927690409122	-3.00927690409122
3.06399500048542	2.74860034865829	-1.80164806459453	-1.80164806459453
3.06399500048542	2.75935933954683	-3.2540580636288	-3.2540580636288
3.06399500048542	2.76773810666567	-5.67276265798284	-5.67276265798284
3.06399500048542	2.77804363128858	-5.42415797327442	-5.42415797327442
3.06399500048542	2.78988206968744	-2.233429017199	-2.233429017199
3.06399500048542	2.799643930492	-1.5821311943871	-1.5821311943871
3.06399500048542	2.81102918529108	-2.03469436747656	-2.03469436747656
3.06399500048542	2.81824838163769	-2.71942088972742	-2.71942088972742
3.06399500048542	2.82970215549013	-4.89531375126376	-4.89531375126376
3.06399500048542	2.83930568442423	-3.46084390843328	-3.46084390843328
3.06399500048542	2.84878869777475	-1.56661891727742	-1.56661891727742
3.06399500048542	2.85968028104831	-1.41829265737533	-1.41829265737533
3.06399500048542	2.86885162736121	-2.51981748060916	-2.51981748060916
3.06399500048542	2.88043509744726	-4.70772399654351	-4.70772399654351
3.06399500048542	2.89038702345778	-4.18629065354639	-4.18629065354639
3.06399500048542	2.90067886022027	-2.5225158084757	-2.5225158084757
3.06399500048542	2.90896284590012	-2.92922980886664	-2.92922980886664
3.06399500048542	2.92034801732973	-3.59456403183896	-3.59456403183896
3.06399500048542	2.93067093334228	-1.26903332407477	-1.26903332407477
3.06399500048542	2.93959327602965	-1.73073575889134	-1.73073575889134
3.06399500048542	2.95037368341503	-2.17112850591315	-2.17112850591315
3.06399500048542	2.95806641483584	-2.47722076950163	-2.47722076950163
3.06399500048542	2.96859975692854	-4.79986929352287	-4.79986929352287
3.06399500048542	2.98044547571505	-2.82613167357147	-2.82613167357147
3.06399500048542	2.98772143126024	-2.85461714843973	-2.85461714843973
3.06399500048542	3.00100233344648	-1.98795498098156	-1.98795498098156
3.06399500048542	3.01131809617829	-0.921096593415086	-0.921096593415086
3.06399500048542	3.0197116851039	-2.06515987673026	-2.06515987673026
3.06399500048542	3.03026099403746	-3.57163896371054	-3.57163896371054
3.06399500048542	3.03990760790565	-2.56469854652397	-2.56469854652397
3.06399500048542	3.05150515575847	-2.92561855385571	-2.92561855385571
3.06399500048542	3.05873576034268	-3.01337250720781	-3.01337250720781
3.06399500048542	3.06770301370292	-3.15800812378109	-3.15800812378109
3.06399500048542	3.07940591707879	-3.88720308115097	-3.88720308115097
3.06399500048542	3.09019597907842	-2.45332168098923	-2.45332168098923
3.06399500048542	3.09792004790723	-1.48980024351289	-1.48980024351289
3.06399500048542	3.110542189974	-4.04710583081948	-4.04710583081948
3.06399500048542	3.120908844404	-2.50370225718189	-2.50370225718189
3.06399500048542	3.12994958701076	-1.7373050211346	-1.7373050211346
3.06399500048542	3.13849390498568	-1.43661714074381	-1.43661714074381
3.06399500048542	3.1501869446091	-3.80473048470424	-3.80473048470424
3.06399500048542	3.16148064832368	-5.35032117002174	-5.35032117002174
3.06399500048542	3.17011103507498	-3.56962807151626	-3.56962807151626
3.06399500048542	3.17872314084609	-1.70543612089165	-1.70543612089165
3.06399500048542	3.18943427854929	-0.865912940819385	-0.865912940819385
3.06399500048542	3.20007270850667	-1.7540018721632	-1.7540018721632
3.06399500048542	3.21135729173775	-2.27887855476547	-2.27887855476547
3.06399500048542	3.21774495156264	-1.77251028676449	-1.77251028676449
3.06399500048542	3.22815211213431	-0.95339018209728	-0.95339018209728
3.06399500048542	3.23966270340771	-3.54572839164894	-3.54572839164894
3.06399500048542	3.2482633739793	-3.69100428065769	-3.69100428065769
3.06399500048542	3.26005447385254	-1.63969431641573	-1.63969431641573
3.06399500048542	3.2678375073655	-1.43484926593345	-1.43484926593345
3.06399500048542	3.27942502767294	-1.73318977297703	-1.73318977297703
3.06399500048542	3.28991400376944	-2.09120360349766	-2.09120360349766
3.06399500048542	3.29843413820363	-2.14140813567877	-2.14140813567877
3.06399500048542	3.30795598122601	-0.773055959622866	-0.773055959622866
3.06399500048542	3.32042353399918	-1.55482340368036	-1.55482340368036
3.06399500048542	3.32988808113066	-2.49981364782315	-2.49981364782315
3.06399500048542	3.34167171731797	-2.58759031078426	-2.58759031078426
3.06399500048542	3.34945522358469	-1.93331465306255	-1.93331465306255
3.06399500048542	3.3585212125853	-1.48739636087697	-1.48739636087697
3.06399500048542	3.36825225656232	-1.4204421261648	-1.4204421261648
3.06399500048542	3.37957340924158	-1.48604675323554	-1.48604675323554
3.06399500048542	3.388124757051	-1.54560896794146	-1.54560896794146
3.06399500048542	3.40006631133684	-1.19011986597644	-1.19011986597644
3.06399500048542	3.41031819784028	-1.26667417671052	-1.26667417671052
3.06399500048542	3.42124566193826	-1.15764494083498	-1.15764494083498
3.06399500048542	3.4282329791085	-1.32598694788288	-1.32598694788288
3.06399500048542	3.44003838428732	-1.67312936114217	-1.67312936114217
3.06399500048542	3.44978874723266	-1.64018904218648	-1.64018904218648
3.06399500048542	3.45844418684046	-1.53615857664761	-1.53615857664761
3.06399500048542	3.46995108331354	-1.81530389405088	-1.81530389405088
3.06399500048542	3.47930561178105	-1.481182078301	-1.481182078301
3.06399500048542	3.49068855748336	-1.42770180385617	-1.42770180385617
3.06399500048542	3.49945620723886	-1.64064705635963	-1.64064705635963
3.06399500048542	3.5102617296568	-1.5563111135408	-1.5563111135408
3.06399500048542	3.51971176077836	-1.40445080102404	-1.40445080102404
3.06399500048542	3.5297	-1.81821262032963	-1.81821262032963
3.07203892724783	2.5297	-0.196655232059186	-0.196655232059186
3.07203892724783	2.53930844129776	-0.847569172073918	-0.847569172073918
3.07203892724783	2.54779497192057	-2.00698090044057	-2.00698090044057
3.07203892724783	2.56041424082838	-2.16383877620945	-2.16383877620945
3.07203892724783	2.5688564932808	-1.45518202399842	-1.45518202399842
3.07203892724783	2.57878084645278	-2.37154364739683	-2.37154364739683
3.07203892724783	2.58790006453133	-1.42023255937596	-1.42023255937596
3.07203892724783	2.60044868121584	-1.95784385239779	-1.95784385239779
3.07203892724783	2.61142301668084	-1.71854462837018	-1.71854462837018
3.07203892724783	2.61891655477138	-1.21617890800763	-1.21617890800763
3.07203892724783	2.62821579381689	-2.38134162481867	-2.38134162481867
3.07203892724783	2.63990831305281	-1.71772915470524	-1.71772915470524
3.07203892724783	2.64816045660458	-1.2953000223041	-1.2953000223041
3.07203892724783	2.66105906661435	-2.75083675038502	-2.75083675038502
3.07203892724783	2.66962305468101	-2.46891679002823	-2.46891679002823
3.07203892724783	2.6785533057522	-1.36174837407754	-1.36174837407754
3.07203892724783	2.68809833521918	-2.46386946874873	-2.46386946874873
3.07203892724783	2.70151599859566	-1.14321566922672	-1.14321566922672
3.07203892724783	2.70905507632019	-1.85258661895125	-1.85258661895125
3.07203892724783	2.71998525917072	-2.20377557928384	-2.20377557928384
3.07203892724783	2.72922572197759	-1.48243640126896	-1.48243640126896
3.07203892724783	2.74114611746511	-4.33169340936536	-4.33169340936536
3.07203892724783	2.74860034865829	-3.22798477442927	-3.22798477442927
3.07203892724783	2.75935933954683	-2.69855597491602	-2.69855597491602
3.07203892724783	2.76773810666567	-4.42098605752631	-4.42098605752631
3.07203892724783	2.77804363128858	-5.02064567206151	-5.02064567206151
3.07203892724783	2.78988206968744	-2.17694240525111	-2.17694240525111
3.07203892724783	2.799643930492	-0.8661784045795	-0.8661784045795
3.07203892724783	2.81102918529108	-2.84283308597873	-2.84283308597873
3.07203892724783	2.81824838163769	-3.4838688770173	-3.4838688770173
3.07203892724783	2.82970215549013	-6.04495705021162	-6.04495705021162
3.07203892724783	2.83930568442423	-3.96690384213406	-3.96690384213406
3.07203892724783	2.84878869777475	-2.26315186100078	-2.26315186100078
3.07203892724783	2.85968028104831	-1.7573751947013	-1.7573751947013
3.07203892724783	2.86885162736121	-2.39283241383418	-2.39283241383418
3.07203892724783	2.88043509744726	-5.59676160651691	-5.59676160651691
3.07203892724783	2.89038702345778	-6.44794478051466	-6.44794478051466
3.07203892724783	2.90067886022027	-3.64718903659661	-3.64718903659661
3.07203892724783	2.90896284590012	-2.53991721010118	-2.53991721010118
3.07203892724783	2.92034801732973	-3.94221663118435	-3.94221663118435
3.07203892724783	2.93067093334228	-1.37816660837348	-1.37816660837348
3.07203892724783	2.93959327602965	-2.08456453601974	-2.08456453601974
3.07203892724783	2.95037368341503	-2.32702597126536	-2.32702597126536
3.07203892724783	2.95806641483584	-1.68589851608391	-1.68589851608391
3.07203892724783	2.96859975692854	-4.51183937837595	-4.51183937837595
3.07203892724783	2.98044547571505	-2.13392111710675	-2.13392111710675
3.07203892724783	2.98772143126024	-2.67555810352877	-2.67555810352877
3.07203892724783	3.00100233344648	-2.9928055187886	-2.9928055187886
3.07203892724783	3.01131809617829	-1.87243934001316	-1.87243934001316
3.07203892724783	3.0197116851039	-1.84581002221347	-1.84581002221347
3.07203892724783	3.03026099403746	-4.66361755916699	-4.66361755916699
3.07203892724783	3.03990760790565	-2.14126325618236	-2.14126325618236
3.07203892724783	3.05150515575847	-2.16903814320506	-2.16903814320506
3.07203892724783	3.05873576034268	-2.57780949932442	-2.57780949932442
3.07203892724783	3.06770301370292	-2.81043336316736	-2.81043336316736
3.07203892724783	3.07940591707879	-3.23658185747337	-3.23658185747337
3.07203892724783	3.09019597907842	-3.25274542880612	-3.25274542880612
3.07203892724783	3.09792004790723	-1.96296682987054	-1.96296682987054
3.07203892724783	3.110542189974	-3.00831856865585	-3.00831856865585
3.07203892724783	3.120908844404	-1.93347250221206	-1.93347250221206
3.07203892724783	3.12994958701076	-0.918782675814782	-0.918782675814782
3.07203892724783	3.13849390498568	-3.00637689537439	-3.00637689537439
3.07203892724783	3.1501869446091	-3.26934308363218	-3.26934308363218
3.07203892724783	3.16148064832368	-4.03991404338166	-4.03991404338166
3.07203892724783	3.17011103507498	-3.31211054978445	-3.31211054978445
3.07203892724783	3.17872314084609	-2.17706642033386	-2.17706642033386
3.07203892724783	3.18943427854929	-1.50101066326692	-1.50101066326692
3.07203892724783	3.20007270850667	-1.9435352671378	-1.9435352671378
3.07203892724783	3.21135729173775	-0.985420571199029	-0.985420571199029
3.07203892724783	3.21774495156264	-1.19762034218763	-1.19762034218763
3.07203892724783	3.22815211213431	-0.729316792010138	-0.729316792010138
3.07203892724783	3.23966270340771	-2.27898346616161	-2.27898346616161
3.07203892724783	3.2482633739793	-3.56792435274247	-3.56792435274247
3.07203892724783	3.26005447385254	-1.65938491982547	-1.65938491982547
3.07203892724783	3.2678375073655	-1.83936174316415	-1.83936174316415
3.07203892724783	3.27942502767294	-2.86925643137226	-2.86925643137226
3.07203892724783	3.28991400376944	-2.55646128062739	-2.55646128062739
3.07203892724783	3.29843413820363	-2.31078369136117	-2.31078369136117
3.07203892724783	3.30795598122601	-2.42085337764195	-2.42085337764195
3.07203892724783	3.32042353399918	-1.51302601279895	-1.51302601279895
3.07203892724783	3.32988808113066	-2.5830749557017	-2.5830749557017
3.07203892724783	3.34167171731797	-2.58346327592091	-2.58346327592091
3.07203892724783	3.34945522358469	-1.62887617099682	-1.62887617099682
3.07203892724783	3.3585212125853	-1.52595492229494	-1.52595492229494
3.07203892724783	3.36825225656232	-2.38148545289437	-2.38148545289437
3.07203892724783	3.37957340924158	-0.967750588123522	-0.967750588123522
3.07203892724783	3.388124757051	-0.938653136222285	-0.938653136222285
3.07203892724783	3.40006631133684	-0.954386850780224	-0.954386850780224
3.07203892724783	3.41031819784028	-1.06959303587195	-1.06959303587195
3.07203892724783	3.42124566193826	-1.00147802600702	-1.00147802600702
3.07203892724783	3.4282329791085	-1.01789154996152	-1.01789154996152
3.07203892724783	3.44003838428732	-1.37108935935959	-1.37108935935959
3.07203892724783	3.44978874723266	-1.60113971456354	-1.60113971456354
3.07203892724783	3.45844418684046	-1.59218763364834	-1.59218763364834
3.07203892724783	3.46995108331354	-1.62847010666167	-1.62847010666167
3.07203892724783	3.47930561178105	-1.33365762872307	-1.33365762872307
3.07203892724783	3.49068855748336	-1.06820603599868	-1.06820603599868
3.07203892724783	3.49945620723886	-1.33030757104478	-1.33030757104478
3.07203892724783	3.5102617296568	-1.47877215375883	-1.47877215375883
3.07203892724783	3.51971176077836	-1.38449773191394	-1.38449773191394
3.07203892724783	3.5297	-1.5482407461227	-1.5482407461227
3.08487788340008	2.5297	-0.354479670175181	-0.354479670175181
3.08487788340008	2.53930844129776	-1.47005531937526	-1.47005531937526
3.08487788340008	2.54779497192057	-1.54596761292163	-1.54596761292163
3.08487788340008	2.56041424082838	-3.05351678996556	-3.05351678996556
3.08487788340008	2.5688564932808	-1.50866782041192	-1.50866782041192
3.08487788340008	2.57878084645278	-2.09730146882612	-2.09730146882612
3.08487788340008	2.58790006453133	-1.80427464315665	-1.80427464315665
3.08487788340008	2.60044868121584	-1.73764916778725	-1.73764916778725
3.08487788340008	2.61142301668084	-2.26772381775527	-2.26772381775527
3.08487788340008	2.61891655477138	-2.10474109449547	-2.10474109449547
3.08487788340008	2.62821579381689	-1.55043663920412	-1.55043663920412
3.08487788340008	2.63990831305281	-3.33921082776686	-3.33921082776686
3.08487788340008	2.64816045660458	-0.645206878100623	-0.645206878100623
3.08487788340008	2.66105906661435	-1.74393777109447	-1.74393777109447
3.08487788340008	2.66962305468101	-2.4327228459407	-2.4327228459407
3.08487788340008	2.6785533057522	-1.94069363069377	-1.94069363069377
3.08487788340008	2.68809833521918	-3.04940221829037	-3.04940221829037
3.08487788340008	2.70151599859566	-2.02995931926671	-2.02995931926671
3.08487788340008	2.70905507632019	-2.22194313402969	-2.22194313402969
3.08487788340008	2.71998525917072	-2.6127413309294	-2.6127413309294
3.08487788340008	2.72922572197759	-2.04986181911852	-2.04986181911852
3.08487788340008	2.74114611746511	-2.46593003289217	-2.46593003289217
3.08487788340008	2.74860034865829	-4.95081771646568	-4.95081771646568
3.08487788340008	2.75935933954683	-1.80311864630949	-1.80311864630949
3.08487788340008	2.76773810666567	-1.9409774809987	-1.9409774809987
3.08487788340008	2.77804363128858	-2.90163119258699	-2.90163119258699
3.08487788340008	2.78988206968744	-1.97782971368616	-1.97782971368616
3.08487788340008	2.799643930492	-1.58865109175986	-1.58865109175986
3.08487788340008	2.81102918529108	-2.12541967865042	-2.12541967865042
3.08487788340008	2.81824838163769	-1.24301783127351	-1.24301783127351
3.08487788340008	2.82970215549013	-2.34823852331198	-2.34823852331198
3.08487788340008	2.83930568442423	-2.04673116052379	-2.04673116052379
3.08487788340008	2.84878869777475	-1.83280492788629	-1.83280492788629
3.08487788340008	2.85968028104831	-5.41377180406505	-5.41377180406505
3.08487788340008	2.86885162736121	-3.12877205129865	-3.12877205129865
3.08487788340008	2.88043509744726	-4.37821249817762	-4.37821249817762
3.08487788340008	2.89038702345778	-6.20398293644342	-6.20398293644342
3.08487788340008	2.90067886022027	-4.0296381425278	-4.0296381425278
3.08487788340008	2.90896284590012	-1.98498493816146	-1.98498493816146
3.08487788340008	2.92034801732973	-1.18437998026229	-1.18437998026229
3.08487788340008	2.93067093334228	-3.3319635951612	-3.3319635951612
3.08487788340008	2.93959327602965	-5.77116085001688	-5.77116085001688
3.08487788340008	2.95037368341503	-6.82227154550856	-6.82227154550856
3.08487788340008	2.95806641483584	-4.34627864713633	-4.34627864713633
3.08487788340008	2.96859975692854	-2.6182625618095	-2.6182625618095
3.08487788340008	2.98044547571505	-1.59943839439018	-1.59943839439018
3.08487788340008	2.98772143126024	-2.62720817398832	-2.62720817398832
3.08487788340008	3.00100233344648	-5.54334167082112	-5.54334167082112
3.08487788340008	3.01131809617829	-4.64445851356379	-4.64445851356379
3.08487788340008	3.0197116851039	-3.09860804322727	-3.09860804322727
3.08487788340008	3.03026099403746	-3.68157912955155	-3.68157912955155
3.08487788340008	3.03990760790565	-3.23082601936613	-3.23082601936613
3.08487788340008	3.05150515575847	-1.56762616408719	-1.56762616408719
3.08487788340008	3.05873576034268	-2.02658964845102	-2.02658964845102
3.08487788340008	3.06770301370292	-2.06558653356097	-2.06558653356097
3.08487788340008	3.07940591707879	-1.40888850371289	-1.40888850371289
3.08487788340008	3.09019597907842	-4.57861010757483	-4.57861010757483
3.08487788340008	3.09792004790723	-1.60402098282646	-1.60402098282646
3.08487788340008	3.110542189974	-2.20660825539574	-2.20660825539574
3.08487788340008	3.120908844404	-1.96143793545309	-1.96143793545309
3.08487788340008	3.12994958701076	-1.23308787384445	-1.23308787384445
3.08487788340008	3.13849390498568	-1.66810612536676	-1.66810612536676
3.08487788340008	3.1501869446091	-3.05243484635923	-3.05243484635923
3.08487788340008	3.16148064832368	-2.28722392671943	-2.28722392671943
3.08487788340008	3.17011103507498	-2.65112676603655	-2.65112676603655
3.08487788340008	3.17872314084609	-2.70492776458559	-2.70492776458559
3.08487788340008	3.18943427854929	-2.24899210842517	-2.24899210842517
3.08487788340008	3.20007270850667	-2.0538233903759	-2.0538233903759
3.08487788340008	3.21135729173775	-2.47213559981651	-2.47213559981651
3.08487788340008	3.21774495156264	-2.18646748531205	-2.18646748531205
3.08487788340008	3.22815211213431	-2.38422212263293	-2.38422212263293
3.08487788340008	3.23966270340771	-1.86509793606552	-1.86509793606552
3.08487788340008	3.2482633739793	-2.16522492785123	-2.16522492785123
3.08487788340008	3.26005447385254	-1.41762861187254	-1.41762861187254
3.08487788340008	3.2678375073655	-2.36892489147868	-2.36892489147868
3.08487788340008	3.27942502767294	-3.34410605869425	-3.34410605869425
3.08487788340008	3.28991400376944	-2.50202882752643	-2.50202882752643
3.08487788340008	3.29843413820363	-1.41346572818884	-1.41346572818884
3.08487788340008	3.30795598122601	-0.776711580516974	-0.776711580516974
3.08487788340008	3.32042353399918	-2.00686579064046	-2.00686579064046
3.08487788340008	3.32988808113066	-1.72838597347271	-1.72838597347271
3.08487788340008	3.34167171731797	-1.3248429570973	-1.3248429570973
3.08487788340008	3.34945522358469	-0.959793171513127	-0.959793171513127
3.08487788340008	3.3585212125853	-1.20105801538949	-1.20105801538949
3.08487788340008	3.36825225656232	-2.99654165234222	-2.99654165234222
3.08487788340008	3.37957340924158	-1.42649105051237	-1.42649105051237
3.08487788340008	3.388124757051	-0.773630574166418	-0.773630574166418
3.08487788340008	3.40006631133684	-1.59214796898414	-1.59214796898414
3.08487788340008	3.41031819784028	-1.84772467825707	-1.84772467825707
3.08487788340008	3.42124566193826	-1.1403045743491	-1.1403045743491
3.08487788340008	3.4282329791085	-0.703324236934975	-0.703324236934975
3.08487788340008	3.44003838428732	-1.12242798747036	-1.12242798747036
3.08487788340008	3.44978874723266	-1.90981508803043	-1.90981508803043
3.08487788340008	3.45844418684046	-2.37790228485392	-2.37790228485392
3.08487788340008	3.46995108331354	-2.21035352598824	-2.21035352598824
3.08487788340008	3.47930561178105	-2.12516324700493	-2.12516324700493
3.08487788340008	3.49068855748336	-0.906830396198359	-0.906830396198359
3.08487788340008	3.49945620723886	-1.0487841828301	-1.0487841828301
3.08487788340008	3.5102617296568	-1.49718701024187	-1.49718701024187
3.08487788340008	3.51971176077836	-1.63866439310817	-1.63866439310817
3.08487788340008	3.5297	-1.3290343611107	-1.3290343611107
3.09365591979381	2.5297	-0.630647312589872	-0.630647312589872
3.09365591979381	2.53930844129776	-1.96022370622444	-1.96022370622444
3.09365591979381	2.54779497192057	-1.22245189625613	-1.22245189625613
3.09365591979381	2.56041424082838	-3.37913772272566	-3.37913772272566
3.09365591979381	2.5688564932808	-2.28617686399565	-2.28617686399565
3.09365591979381	2.57878084645278	-1.49521718156234	-1.49521718156234
3.09365591979381	2.58790006453133	-1.71725940509236	-1.71725940509236
3.09365591979381	2.60044868121584	-1.26103582631583	-1.26103582631583
3.09365591979381	2.61142301668084	-2.58977616737508	-2.58977616737508
3.09365591979381	2.61891655477138	-3.31825503574646	-3.31825503574646
3.09365591979381	2.62821579381689	-2.58503750722446	-2.58503750722446
3.09365591979381	2.63990831305281	-0.91965673687173	-0.91965673687173
3.09365591979381	2.64816045660458	-0.562196689092843	-0.562196689092843
3.09365591979381	2.66105906661435	-1.85314696746252	-1.85314696746252
3.09365591979381	2.66962305468101	-3.07370846358975	-3.07370846358975
3.09365591979381	2.6785533057522	-2.28973329291154	-2.28973329291154
3.09365591979381	2.68809833521918	-1.83138622194446	-1.83138622194446
3.09365591979381	2.70151599859566	-2.39097382434795	-2.39097382434795
3.09365591979381	2.70905507632019	-2.41798258059316	-2.41798258059316
3.09365591979381	2.71998525917072	-2.94079242330815	-2.94079242330815
3.09365591979381	2.72922572197759	-2.7873215039088	-2.7873215039088
3.09365591979381	2.74114611746511	-2.0572740188228	-2.0572740188228
3.09365591979381	2.74860034865829	-2.95919138467787	-2.95919138467787
3.09365591979381	2.75935933954683	-1.99806811046165	-1.99806811046165
3.09365591979381	2.76773810666567	-0.99298026362635	-0.99298026362635
3.09365591979381	2.77804363128858	-2.06610254963408	-2.06610254963408
3.09365591979381	2.78988206968744	-2.06780486774193	-2.06780486774193
3.09365591979381	2.799643930492	-2.3818231818891	-2.3818231818891
3.09365591979381	2.81102918529108	-2.62978775808403	-2.62978775808403
3.09365591979381	2.81824838163769	-1.90384175220476	-1.90384175220476
3.09365591979381	2.82970215549013	-2.62927972328202	-2.62927972328202
3.09365591979381	2.83930568442423	-2.53949686861779	-2.53949686861779
3.09365591979381	2.84878869777475	-2.04036325031302	-2.04036325031302
3.09365591979381	2.85968028104831	-5.13038647922929	-5.13038647922929
3.09365591979381	2.86885162736121	-4.10713584006993	-4.10713584006993
3.09365591979381	2.88043509744726	-2.69103554392882	-2.69103554392882
3.09365591979381	2.89038702345778	-3.84265577918148	-3.84265577918148
3.09365591979381	2.90067886022027	-3.18329235863098	-3.18329235863098
3.09365591979381	2.90896284590012	-1.72600759423568	-1.72600759423568
3.09365591979381	2.92034801732973	-1.26161019774815	-1.26161019774815
3.09365591979381	2.93067093334228	-0.999372681677812	-0.999372681677812
3.09365591979381	2.93959327602965	-2.57620292506891	-2.57620292506891
3.09365591979381	2.95037368341503	-3.42376864477944	-3.42376864477944
3.09365591979381	2.95806641483584	-2.38056410991311	-2.38056410991311
3.09365591979381	2.96859975692854	-2.55862206367186	-2.55862206367186
3.09365591979381	2.98044547571505	-2.76258743673191	-2.76258743673191
3.09365591979381	2.98772143126024	-2.89864071201521	-2.89864071201521
3.09365591979381	3.00100233344648	-6.20893990964413	-6.20893990964413
3.09365591979381	3.01131809617829	-6.1245032011534	-6.1245032011534
3.09365591979381	3.0197116851039	-3.71152691033961	-3.71152691033961
3.09365591979381	3.03026099403746	-2.36363167103042	-2.36363167103042
3.09365591979381	3.03990760790565	-3.19978860156988	-3.19978860156988
3.09365591979381	3.05150515575847	-2.05944784717065	-2.05944784717065
3.09365591979381	3.05873576034268	-3.06295521540324	-3.06295521540324
3.09365591979381	3.06770301370292	-3.35080673560924	-3.35080673560924
3.09365591979381	3.07940591707879	-1.70021042816609	-1.70021042816609
3.09365591979381	3.09019597907842	-0.980985554977622	-0.980985554977622
3.09365591979381	3.09792004790723	-1.00778957470476	-1.00778957470476
3.09365591979381	3.110542189974	-2.37632778858	-2.37632778858
3.09365591979381	3.120908844404	-2.9382930555837	-2.9382930555837
3.09365591979381	3.12994958701076	-2.28467579527938	-2.28467579527938
3.09365591979381	3.13849390498568	-2.08026085386905	-2.08026085386905
3.09365591979381	3.1501869446091	-4.11111529243988	-4.11111529243988
3.09365591979381	3.16148064832368	-2.10804223583318	-2.10804223583318
3.09365591979381	3.17011103507498	-2.19274090834944	-2.19274090834944
3.09365591979381	3.17872314084609	-2.52061831622774	-2.52061831622774
3.09365591979381	3.18943427854929	-2.12447535141644	-2.12447535141644
3.09365591979381	3.20007270850667	-1.5266603215872	-1.5266603215872
3.09365591979381	3.21135729173775	-1.61689451178484	-1.61689451178484
3.09365591979381	3.21774495156264	-2.05321651413635	-2.05321651413635
3.09365591979381	3.22815211213431	-2.65734445796897	-2.65734445796897
3.09365591979381	3.23966270340771	-2.29429406896685	-2.29429406896685
3.09365591979381	3.2482633739793	-1.51783828097984	-1.51783828097984
3.09365591979381	3.26005447385254	-2.2434925711496	-2.2434925711496
3.09365591979381	3.2678375073655	-2.13014893492351	-2.13014893492351
3.09365591979381	3.27942502767294	-2.46296007322701	-2.46296007322701
3.09365591979381	3.28991400376944	-2.3796156481838	-2.3796156481838
3.09365591979381	3.29843413820363	-1.80290752930313	-1.80290752930313
3.09365591979381	3.30795598122601	-1.18448695620248	-1.18448695620248
3.09365591979381	3.32042353399918	-1.27690502958927	-1.27690502958927
3.09365591979381	3.32988808113066	-1.19695298818834	-1.19695298818834
3.09365591979381	3.34167171731797	-0.846395468320623	-0.846395468320623
3.09365591979381	3.34945522358469	-0.8118077682023	-0.8118077682023
3.09365591979381	3.3585212125853	-0.940667504244686	-0.940667504244686
3.09365591979381	3.36825225656232	-1.89100490281442	-1.89100490281442
3.09365591979381	3.37957340924158	-1.94338357522906	-1.94338357522906
3.09365591979381	3.388124757051	-1.06242272957252	-1.06242272957252
3.09365591979381	3.40006631133684	-2.26914233665445	-2.26914233665445
3.09365591979381	3.41031819784028	-2.10150835082504	-2.10150835082504
3.09365591979381	3.42124566193826	-1.63561547823838	-1.63561547823838
3.09365591979381	3.4282329791085	-2.65341872428439	-2.65341872428439
3.09365591979381	3.44003838428732	-1.80464439697352	-1.80464439697352
3.09365591979381	3.44978874723266	-2.32911457056599	-2.32911457056599
3.09365591979381	3.45844418684046	-2.58566391737656	-2.58566391737656
3.09365591979381	3.46995108331354	-1.86555351545974	-1.86555351545974
3.09365591979381	3.47930561178105	-1.03138244943403	-1.03138244943403
3.09365591979381	3.49068855748336	-0.613688772040234	-0.613688772040234
3.09365591979381	3.49945620723886	-0.900443164249737	-0.900443164249737
3.09365591979381	3.5102617296568	-1.59359943787109	-1.59359943787109
3.09365591979381	3.51971176077836	-2.04719209505902	-2.04719209505902
3.09365591979381	3.5297	-1.93716470403092	-1.93716470403092
3.10467859021866	2.5297	-1.08120984379042	-1.08120984379042
3.10467859021866	2.53930844129776	-1.48040671658794	-1.48040671658794
3.10467859021866	2.54779497192057	-1.95002038006328	-1.95002038006328
3.10467859021866	2.56041424082838	-2.25728610429661	-2.25728610429661
3.10467859021866	2.5688564932808	-3.25783613426233	-3.25783613426233
3.10467859021866	2.57878084645278	-1.65657642415442	-1.65657642415442
3.10467859021866	2.58790006453133	-2.30003638834705	-2.30003638834705
3.10467859021866	2.60044868121584	-0.530468476768419	-0.530468476768419
3.10467859021866	2.61142301668084	-2.43924076360884	-2.43924076360884
3.10467859021866	2.61891655477138	-3.95918528143369	-3.95918528143369
3.10467859021866	2.62821579381689	-3.4494341618074	-3.4494341618074
3.10467859021866	2.63990831305281	-1.25558514840816	-1.25558514840816
3.10467859021866	2.64816045660458	-1.03814090237466	-1.03814090237466
3.10467859021866	2.66105906661435	-1.8090689069225	-1.8090689069225
3.10467859021866	2.66962305468101	-1.34807483602873	-1.34807483602873
3.10467859021866	2.6785533057522	-4.64805866572766	-4.64805866572766
3.10467859021866	2.68809833521918	-0.756795385859846	-0.756795385859846
3.10467859021866	2.70151599859566	-1.95147470815289	-1.95147470815289
3.10467859021866	2.70905507632019	-1.69235130954678	-1.69235130954678
3.10467859021866	2.71998525917072	-2.50757588908368	-2.50757588908368
3.10467859021866	2.72922572197759	-3.81749351682078	-3.81749351682078
3.10467859021866	2.74114611746511	-3.63928301644603	-3.63928301644603
3.10467859021866	2.74860034865829	-2.53707142189228	-2.53707142189228
3.10467859021866	2.75935933954683	-1.86643641797451	-1.86643641797451
3.10467859021866	2.76773810666567	-0.883658645021853	-0.883658645021853
3.10467859021866	2.77804363128858	-2.59788084594436	-2.59788084594436
3.10467859021866	2.78988206968744	-3.26144041109762	-3.26144041109762
3.10467859021866	2.799643930492	-1.55078984882584	-1.55078984882584
3.10467859021866	2.81102918529108	-2.93897001155023	-2.93897001155023
3.10467859021866	2.81824838163769	-2.76586295187815	-2.76586295187815
3.10467859021866	2.82970215549013	-3.33882237760668	-3.33882237760668
3.10467859021866	2.83930568442423	-3.57337642536805	-3.57337642536805
3.10467859021866	2.84878869777475	-2.82764829238477	-2.82764829238477
3.10467859021866	2.85968028104831	-2.81261254391131	-2.81261254391131
3.10467859021866	2.86885162736121	-4.8401541512448	-4.8401541512448
3.10467859021866	2.88043509744726	-1.27543594794071	-1.27543594794071
3.10467859021866	2.89038702345778	-1.89372504317288	-1.89372504317288
3.10467859021866	2.90067886022027	-2.32017134075829	-2.32017134075829
3.10467859021866	2.90896284590012	-1.73569768911148	-1.73569768911148
3.10467859021866	2.92034801732973	-4.51535190532593	-4.51535190532593
3.10467859021866	2.93067093334228	-1.5425788851752	-1.5425788851752
3.10467859021866	2.93959327602965	-1.77362721675195	-1.77362721675195
3.10467859021866	2.95037368341503	-2.44108030406665	-2.44108030406665
3.10467859021866	2.95806641483584	-2.10379755591657	-2.10379755591657
3.10467859021866	2.96859975692854	-2.29440580426467	-2.29440580426467
3.10467859021866	2.98044547571505	-5.52843077736196	-5.52843077736196
3.10467859021866	2.98772143126024	-3.39055437876351	-3.39055437876351
3.10467859021866	3.00100233344648	-4.19965979585447	-4.19965979585447
3.10467859021866	3.01131809617829	-4.88893736348962	-4.88893736348962
3.10467859021866	3.0197116851039	-3.30634401031136	-3.30634401031136
3.10467859021866	3.03026099403746	-1.37786037528531	-1.37786037528531
3.10467859021866	3.03990760790565	-1.18637041381965	-1.18637041381965
3.10467859021866	3.05150515575847	-3.50552071359107	-3.50552071359107
3.10467859021866	3.05873576034268	-5.06099549363665	-5.06099549363665
3.10467859021866	3.06770301370292	-5.80779671004996	-5.80779671004996
3.10467859021866	3.07940591707879	-3.26437636716997	-3.26437636716997
3.10467859021866	3.09019597907842	-2.33243998360342	-2.33243998360342
3.10467859021866	3.09792004790723	-1.45207126302694	-1.45207126302694
3.10467859021866	3.110542189974	-2.89324301937052	-2.89324301937052
3.10467859021866	3.120908844404	-4.59683107725442	-4.59683107725442
3.10467859021866	3.12994958701076	-4.15071618326641	-4.15071618326641
3.10467859021866	3.13849390498568	-3.01079571541158	-3.01079571541158
3.10467859021866	3.1501869446091	-3.71314590944104	-3.71314590944104
3.10467859021866	3.16148064832368	-2.49833658155097	-2.49833658155097
3.10467859021866	3.17011103507498	-1.82782050384668	-1.82782050384668
3.10467859021866	3.17872314084609	-2.22604183994514	-2.22604183994514
3.10467859021866	3.18943427854929	-1.92244538533021	-1.92244538533021
3.10467859021866	3.20007270850667	-0.945753031706374	-0.945753031706374
3.10467859021866	3.21135729173775	-3.01203869672901	-3.01203869672901
3.10467859021866	3.21774495156264	-0.889837269727423	-0.889837269727423
3.10467859021866	3.22815211213431	-1.70662837423168	-1.70662837423168
3.10467859021866	3.23966270340771	-2.03413411840779	-2.03413411840779
3.10467859021866	3.2482633739793	-1.53699107911086	-1.53699107911086
3.10467859021866	3.26005447385254	-1.72205664069861	-1.72205664069861
3.10467859021866	3.2678375073655	-2.43253447306483	-2.43253447306483
3.10467859021866	3.27942502767294	-1.96337584516124	-1.96337584516124
3.10467859021866	3.28991400376944	-2.3325993096463	-2.3325993096463
3.10467859021866	3.29843413820363	-2.35787992897207	-2.35787992897207
3.10467859021866	3.30795598122601	-1.85503470933071	-1.85503470933071
3.10467859021866	3.32042353399918	-1.37610727543409	-1.37610727543409
3.10467859021866	3.32988808113066	-1.48198482778821	-1.48198482778821
3.10467859021866	3.34167171731797	-1.01517724648778	-1.01517724648778
3.10467859021866	3.34945522358469	-1.21255224167749	-1.21255224167749
3.10467859021866	3.3585212125853	-1.27020567584088	-1.27020567584088
3.10467859021866	3.36825225656232	-1.16344882741203	-1.16344882741203
3.10467859021866	3.37957340924158	-1.31368545140219	-1.31368545140219
3.10467859021866	3.388124757051	-1.55706179585235	-1.55706179585235
3.10467859021866	3.40006631133684	-1.96173919685759	-1.96173919685759
3.10467859021866	3.41031819784028	-1.71546705539799	-1.71546705539799
3.10467859021866	3.42124566193826	-1.08681285211361	-1.08681285211361
3.10467859021866	3.4282329791085	-0.885653688551031	-0.885653688551031
3.10467859021866	3.44003838428732	-1.64751067473748	-1.64751067473748
3.10467859021866	3.44978874723266	-1.78619565184817	-1.78619565184817
3.10467859021866	3.45844418684046	-1.61396940101503	-1.61396940101503
3.10467859021866	3.46995108331354	-1.18503116983402	-1.18503116983402
3.10467859021866	3.47930561178105	-0.774510884689846	-0.774510884689846
3.10467859021866	3.49068855748336	-0.634105813751717	-0.634105813751717
3.10467859021866	3.49945620723886	-0.768952253403995	-0.768952253403995
3.10467859021866	3.5102617296568	-2.21003742772609	-2.21003742772609
3.10467859021866	3.51971176077836	-2.33428491624431	-2.33428491624431
3.10467859021866	3.5297	-1.97939001939227	-1.97939001939227
3.11545995261383	2.5297	-1.4296225332389	-1.4296225332389
3.11545995261383	2.53930844129776	-1.2011332826799	-1.2011332826799
3.11545995261383	2.54779497192057	-2.11132147984188	-2.11132147984188
3.11545995261383	2.56041424082838	-1.65491171493522	-1.65491171493522
3.11545995261383	2.5688564932808	-2.58515383692338	-2.58515383692338
3.11545995261383	2.57878084645278	-1.98250769837961	-1.98250769837961
3.11545995261383	2.58790006453133	-0.670477747706059	-0.670477747706059
3.11545995261383	2.60044868121584	-1.87333917757024	-1.87333917757024
3.11545995261383	2.61142301668084	-1.61455791889171	-1.61455791889171
3.11545995261383	2.61891655477138	-2.45161780361155	-2.45161780361155
3.11545995261383	2.62821579381689	-2.70915990799546	-2.70915990799546
3.11545995261383	2.63990831305281	-1.86065430763369	-1.86065430763369
3.11545995261383	2.64816045660458	-1.85114999542469	-1.85114999542469
3.11545995261383	2.66105906661435	-2.73390488022164	-2.73390488022164
3.11545995261383	2.66962305468101	-0.926323263156291	-0.926323263156291
3.11545995261383	2.6785533057522	-1.23194902547522	-1.23194902547522
3.11545995261383	2.68809833521918	-2.9982521315012	-2.9982521315012
3.11545995261383	2.70151599859566	-1.15831265994814	-1.15831265994814
3.11545995261383	2.70905507632019	-0.636110726516108	-0.636110726516108
3.11545995261383	2.71998525917072	-1.64681444717633	-1.64681444717633
3.11545995261383	2.72922572197759	-4.06811171181624	-4.06811171181624
3.11545995261383	2.74114611746511	-5.25715905193124	-5.25715905193124
3.11545995261383	2.74860034865829	-3.30560360071547	-3.30560360071547
3.11545995261383	2.75935933954683	-1.48430011983356	-1.48430011983356
3.11545995261383	2.76773810666567	-1.95471695478057	-1.95471695478057
3.11545995261383	2.77804363128858	-1.59939669546196	-1.59939669546196
3.11545995261383	2.78988206968744	-1.98850333408376	-1.98850333408376
3.11545995261383	2.799643930492	-0.372358538225058	-0.372358538225058
3.11545995261383	2.81102918529108	-2.74885113143819	-2.74885113143819
3.11545995261383	2.81824838163769	-2.4237570628672	-2.4237570628672
3.11545995261383	2.82970215549013	-2.67445894673631	-2.67445894673631
3.11545995261383	2.83930568442423	-3.72184958418387	-3.72184958418387
3.11545995261383	2.84878869777475	-4.28480374016749	-4.28480374016749
3.11545995261383	2.85968028104831	-3.35861926156315	-3.35861926156315
3.11545995261383	2.86885162736121	-2.96642134016815	-2.96642134016815
3.11545995261383	2.88043509744726	-1.40656008288812	-1.40656008288812
3.11545995261383	2.89038702345778	-1.70483610258827	-1.70483610258827
3.11545995261383	2.90067886022027	-2.86730650943178	-2.86730650943178
3.11545995261383	2.90896284590012	-2.43732661692997	-2.43732661692997
3.11545995261383	2.92034801732973	-3.36947625952479	-3.36947625952479
3.11545995261383	2.93067093334228	-2.67096065206152	-2.67096065206152
3.11545995261383	2.93959327602965	-2.72383276378389	-2.72383276378389
3.11545995261383	2.95037368341503	-3.26010992211684	-3.26010992211684
3.11545995261383	2.95806641483584	-3.0253028565121	-3.0253028565121
3.11545995261383	2.96859975692854	-2.38857740659046	-2.38857740659046
3.11545995261383	2.98044547571505	-4.82813745573941	-4.82813745573941
3.11545995261383	2.98772143126024	-3.84425317132514	-3.84425317132514
3.11545995261383	3.00100233344648	-2.0116545714468	-2.0116545714468
3.11545995261383	3.01131809617829	-2.75764862586266	-2.75764862586266
3.11545995261383	3.0197116851039	-2.41405495470514	-2.41405495470514
3.11545995261383	3.03026099403746	-1.23356387823793	-1.23356387823793
3.11545995261383	3.03990760790565	-1.8682332829967	-1.8682332829967
3.11545995261383	3.05150515575847	-1.07751963296704	-1.07751963296704
3.11545995261383	3.05873576034268	-2.01414028558332	-2.01414028558332
3.11545995261383	3.06770301370292	-2.68007115727039	-2.68007115727039
3.11545995261383	3.07940591707879	-1.86447608788376	-1.86447608788376
3.11545995261383	3.09019597907842	-2.89480934371142	-2.89480934371142
3.11545995261383	3.09792004790723	-3.26077596479917	-3.26077596479917
3.11545995261383	3.110542189974	-3.08692739645545	-3.08692739645545
3.11545995261383	3.120908844404	-4.84643412993574	-4.84643412993574
3.11545995261383	3.12994958701076	-4.92742377912543	-4.92742377912543
3.11545995261383	3.13849390498568	-3.34336814887672	-3.34336814887672
3.11545995261383	3.1501869446091	-2.20214511097072	-2.20214511097072
3.11545995261383	3.16148064832368	-2.65354587991294	-2.65354587991294
3.11545995261383	3.17011103507498	-2.07703282862548	-2.07703282862548
3.11545995261383	3.17872314084609	-2.92515173881117	-2.92515173881117
3.11545995261383	3.18943427854929	-3.0486359858138	-3.0486359858138
3.11545995261383	3.20007270850667	-1.94191615508771	-1.94191615508771
3.11545995261383	3.21135729173775	-2.17169841018602	-2.17169841018602
3.11545995261383	3.21774495156264	-0.725647533027825	-0.725647533027825
3.11545995261383	3.22815211213431	-1.50343665565754	-1.50343665565754
3.11545995261383	3.23966270340771	-2.45715831740273	-2.45715831740273
3.11545995261383	3.2482633739793	-2.30292867637723	-2.30292867637723
3.11545995261383	3.26005447385254	-2.15399329298202	-2.15399329298202
3.11545995261383	3.2678375073655	-3.0872947990843	-3.0872947990843
3.11545995261383	3.27942502767294	-2.40918354280291	-2.40918354280291
3.11545995261383	3.28991400376944	-2.25937644821545	-2.25937644821545
3.11545995261383	3.29843413820363	-2.48954706910575	-2.48954706910575
3.11545995261383	3.30795598122601	-2.12837982884139	-2.12837982884139
3.11545995261383	3.32042353399918	-1.27417775904024	-1.27417775904024
3.11545995261383	3.32988808113066	-1.41602915501932	-1.41602915501932
3.11545995261383	3.34167171731797	-1.74394144127632	-1.74394144127632
3.11545995261383	3.34945522358469	-2.00555850304926	-2.00555850304926
3.11545995261383	3.3585212125853	-2.15950885693292	-2.15950885693292
3.11545995261383	3.36825225656232	-1.77938813431581	-1.77938813431581
3.11545995261383	3.37957340924158	-1.49851155756591	-1.49851155756591
3.11545995261383	3.388124757051	-1.44763340134966	-1.44763340134966
3.11545995261383	3.40006631133684	-1.43174632841118	-1.43174632841118
3.11545995261383	3.41031819784028	-1.60783252681341	-1.60783252681341
3.11545995261383	3.42124566193826	-1.40140662116352	-1.40140662116352
3.11545995261383	3.4282329791085	-1.17544811977746	-1.17544811977746
3.11545995261383	3.44003838428732	-1.20148136163971	-1.20148136163971
3.11545995261383	3.44978874723266	-1.33954258656422	-1.33954258656422
3.11545995261383	3.45844418684046	-1.12506507803056	-1.12506507803056
3.11545995261383	3.46995108331354	-1.01535404407264	-1.01535404407264
3.11545995261383	3.47930561178105	-0.897688366652858	-0.897688366652858
3.11545995261383	3.49068855748336	-0.737706611182716	-0.737706611182716
3.11545995261383	3.49945620723886	-0.691603200397196	-0.691603200397196
3.11545995261383	3.5102617296568	-1.11953516970829	-1.11953516970829
3.11545995261383	3.51971176077836	-1.59426478413553	-1.59426478413553
3.11545995261383	3.5297	-1.45879863415547	-1.45879863415547
3.12422973981219	2.5297	-1.71338851120998	-1.71338851120998
3.12422973981219	2.53930844129776	-0.94874115879918	-0.94874115879918
3.12422973981219	2.54779497192057	-1.78855813241341	-1.78855813241341
3.12422973981219	2.56041424082838	-1.22853343290893	-1.22853343290893
3.12422973981219	2.5688564932808	-2.09471333484441	-2.09471333484441
3.12422973981219	2.57878084645278	-2.20681565188244	-2.20681565188244
3.12422973981219	2.58790006453133	-1.08163774579594	-1.08163774579594
3.12422973981219	2.60044868121584	-1.3795600428279	-1.3795600428279
3.12422973981219	2.61142301668084	-1.67075316026927	-1.67075316026927
3.12422973981219	2.61891655477138	-1.37727602048056	-1.37727602048056
3.12422973981219	2.62821579381689	-1.88671050825837	-1.88671050825837
3.12422973981219	2.63990831305281	-2.01045052451764	-2.01045052451764
3.12422973981219	2.64816045660458	-2.07369093432197	-2.07369093432197
3.12422973981219	2.66105906661435	-3.13217948142704	-3.13217948142704
3.12422973981219	2.66962305468101	-1.81422101168954	-1.81422101168954
3.12422973981219	2.6785533057522	-1.61047728348638	-1.61047728348638
3.12422973981219	2.68809833521918	-2.39719978074191	-2.39719978074191
3.12422973981219	2.70151599859566	-0.841211236695926	-0.841211236695926
3.12422973981219	2.70905507632019	-3.72537865572991	-3.72537865572991
3.12422973981219	2.71998525917072	-1.60219519300256	-1.60219519300256
3.12422973981219	2.72922572197759	-3.09561976122478	-3.09561976122478
3.12422973981219	2.74114611746511	-4.04994331327811	-4.04994331327811
3.12422973981219	2.74860034865829	-3.12468552097664	-3.12468552097664
3.12422973981219	2.75935933954683	-2.3081022341695	-2.3081022341695
3.12422973981219	2.76773810666567	-3.07519979051301	-3.07519979051301
3.12422973981219	2.77804363128858	-2.80933713209805	-2.80933713209805
3.12422973981219	2.78988206968744	-0.320035161099497	-0.320035161099497
3.12422973981219	2.799643930492	-0.655195891303094	-0.655195891303094
3.12422973981219	2.81102918529108	-2.50636327519868	-2.50636327519868
3.12422973981219	2.81824838163769	-1.57757061241188	-1.57757061241188
3.12422973981219	2.82970215549013	-1.53574989419616	-1.53574989419616
3.12422973981219	2.83930568442423	-3.11245817524321	-3.11245817524321
3.12422973981219	2.84878869777475	-5.5617443097255	-5.5617443097255
3.12422973981219	2.85968028104831	-5.1745541646215	-5.1745541646215
3.12422973981219	2.86885162736121	-2.74326759724971	-2.74326759724971
3.12422973981219	2.88043509744726	-1.28550227432896	-1.28550227432896
3.12422973981219	2.89038702345778	-2.89380685353274	-2.89380685353274
3.12422973981219	2.90067886022027	-4.03400505920524	-4.03400505920524
3.12422973981219	2.90896284590012	-5.11138911723259	-5.11138911723259
3.12422973981219	2.92034801732973	-2.59640652484279	-2.59640652484279
3.12422973981219	2.93067093334228	-3.08207846598373	-3.08207846598373
3.12422973981219	2.93959327602965	-3.00907278661219	-3.00907278661219
3.12422973981219	2.95037368341503	-3.51978120460745	-3.51978120460745
3.12422973981219	2.95806641483584	-3.6777825794797	-3.6777825794797
3.12422973981219	2.96859975692854	-3.03186392034934	-3.03186392034934
3.12422973981219	2.98044547571505	-3.0968210519423	-3.0968210519423
3.12422973981219	2.98772143126024	-4.15105775716313	-4.15105775716313
3.12422973981219	3.00100233344648	-1.05212568596812	-1.05212568596812
3.12422973981219	3.01131809617829	-1.8505570335609	-1.8505570335609
3.12422973981219	3.0197116851039	-2.12793475732542	-2.12793475732542
3.12422973981219	3.03026099403746	-1.54640994743056	-1.54640994743056
3.12422973981219	3.03990760790565	-4.45777343631698	-4.45777343631698
3.12422973981219	3.05150515575847	-1.36000052864102	-1.36000052864102
3.12422973981219	3.05873576034268	-1.70437277122579	-1.70437277122579
3.12422973981219	3.06770301370292	-2.17344046055257	-2.17344046055257
3.12422973981219	3.07940591707879	-1.80870212834884	-1.80870212834884
3.12422973981219	3.09019597907842	-2.5136170315003	-2.5136170315003
3.12422973981219	3.09792004790723	-4.37639557661976	-4.37639557661976
3.12422973981219	3.110542189974	-2.75708857409472	-2.75708857409472
3.12422973981219	3.120908844404	-3.54825329400387	-3.54825329400387
3.12422973981219	3.12994958701076	-3.95084630264967	-3.95084630264967
3.12422973981219	3.13849390498568	-2.91687826576845	-2.91687826576845
3.12422973981219	3.1501869446091	-1.36777990936849	-1.36777990936849
3.12422973981219	3.16148064832368	-2.23016153933025	-2.23016153933025
3.12422973981219	3.17011103507498	-2.77997244495464	-2.77997244495464
3.12422973981219	3.17872314084609	-3.87391951093963	-3.87391951093963
3.12422973981219	3.18943427854929	-4.28121594798148	-4.28121594798148
3.12422973981219	3.20007270850667	-2.94813118329449	-2.94813118329449
3.12422973981219	3.21135729173775	-2.27181262073896	-2.27181262073896
3.12422973981219	3.21774495156264	-1.25550668775315	-1.25550668775315
3.12422973981219	3.22815211213431	-1.75475795627369	-1.75475795627369
3.12422973981219	3.23966270340771	-3.05589469657986	-3.05589469657986
3.12422973981219	3.2482633739793	-3.16256708854519	-3.16256708854519
3.12422973981219	3.26005447385254	-2.57008701075478	-2.57008701075478
3.12422973981219	3.2678375073655	-3.04159380364013	-3.04159380364013
3.12422973981219	3.27942502767294	-2.88565177816361	-2.88565177816361
3.12422973981219	3.28991400376944	-2.1152918654422	-2.1152918654422
3.12422973981219	3.29843413820363	-2.31217575134269	-2.31217575134269
3.12422973981219	3.30795598122601	-2.11875482423659	-2.11875482423659
3.12422973981219	3.32042353399918	-1.22336921375205	-1.22336921375205
3.12422973981219	3.32988808113066	-1.5338299391139	-1.5338299391139
3.12422973981219	3.34167171731797	-2.03817812867157	-2.03817812867157
3.12422973981219	3.34945522358469	-2.04351867836374	-2.04351867836374
3.12422973981219	3.3585212125853	-2.27564398583132	-2.27564398583132
3.12422973981219	3.36825225656232	-1.95830169281572	-1.95830169281572
3.12422973981219	3.37957340924158	-1.60620356392269	-1.60620356392269
3.12422973981219	3.388124757051	-1.7400114203287	-1.7400114203287
3.12422973981219	3.40006631133684	-1.50955074174902	-1.50955074174902
3.12422973981219	3.41031819784028	-1.7662678252791	-1.7662678252791
3.12422973981219	3.42124566193826	-1.83602496500623	-1.83602496500623
3.12422973981219	3.4282329791085	-1.64535402455135	-1.64535402455135
3.12422973981219	3.44003838428732	-1.43652026168257	-1.43652026168257
3.12422973981219	3.44978874723266	-1.51877756780436	-1.51877756780436
3.12422973981219	3.45844418684046	-1.27425837712781	-1.27425837712781
3.12422973981219	3.46995108331354	-1.15103797843079	-1.15103797843079
3.12422973981219	3.47930561178105	-1.14231216800914	-1.14231216800914
3.12422973981219	3.49068855748336	-0.9738994989807	-0.9738994989807
3.12422973981219	3.49945620723886	-0.906710358110217	-0.906710358110217
3.12422973981219	3.5102617296568	-1.21213223115404	-1.21213223115404
3.12422973981219	3.51971176077836	-1.30904170026417	-1.30904170026417
3.12422973981219	3.5297	-1.2941337250727	-1.2941337250727
3.13461201538672	2.5297	-2.36608927467148	-2.36608927467148
3.13461201538672	2.53930844129776	-1.0438605868265	-1.0438605868265
3.13461201538672	2.54779497192057	-0.737426027097001	-0.737426027097001
3.13461201538672	2.56041424082838	-0.536664984174649	-0.536664984174649
3.13461201538672	2.5688564932808	-1.63065415539546	-1.63065415539546
3.13461201538672	2.57878084645278	-2.70749725281917	-2.70749725281917
3.13461201538672	2.58790006453133	-2.03191887076605	-2.03191887076605
3.13461201538672	2.60044868121584	-0.972373895440739	-0.972373895440739
3.13461201538672	2.61142301668084	-3.20757304113965	-3.20757304113965
3.13461201538672	2.61891655477138	-1.38005871736448	-1.38005871736448
3.13461201538672	2.62821579381689	-1.28343793962972	-1.28343793962972
3.13461201538672	2.63990831305281	-1.83591945256939	-1.83591945256939
3.13461201538672	2.64816045660458	-1.73806301338834	-1.73806301338834
3.13461201538672	2.66105906661435	-2.75564693145884	-2.75564693145884
3.13461201538672	2.66962305468101	-2.83523537271628	-2.83523537271628
3.13461201538672	2.6785533057522	-2.03590349080412	-2.03590349080412
3.13461201538672	2.68809833521918	-2.45877171233229	-2.45877171233229
3.13461201538672	2.70151599859566	-1.16551592399986	-1.16551592399986
3.13461201538672	2.70905507632019	-0.699817663838644	-0.699817663838644
3.13461201538672	2.71998525917072	-4.04845725274828	-4.04845725274828
3.13461201538672	2.72922572197759	-2.08875702155285	-2.08875702155285
3.13461201538672	2.74114611746511	-2.12181564126155	-2.12181564126155
3.13461201538672	2.74860034865829	-2.30874091268544	-2.30874091268544
3.13461201538672	2.75935933954683	-2.64487327088545	-2.64487327088545
3.13461201538672	2.76773810666567	-3.65905753227673	-3.65905753227673
3.13461201538672	2.77804363128858	-4.23932515571352	-4.23932515571352
3.13461201538672	2.78988206968744	-1.19215438030915	-1.19215438030915
3.13461201538672	2.799643930492	-1.69676412526803	-1.69676412526803
3.13461201538672	2.81102918529108	-1.6101740174376	-1.6101740174376
3.13461201538672	2.81824838163769	-2.79159893334304	-2.79159893334304
3.13461201538672	2.82970215549013	-1.15998935967991	-1.15998935967991
3.13461201538672	2.83930568442423	-2.49566982315662	-2.49566982315662
3.13461201538672	2.84878869777475	-4.94607443145463	-4.94607443145463
3.13461201538672	2.85968028104831	-4.98823027652821	-4.98823027652821
3.13461201538672	2.86885162736121	-3.01726595051707	-3.01726595051707
3.13461201538672	2.88043509744726	-2.61637241383227	-2.61637241383227
3.13461201538672	2.89038702345778	-3.22267920330069	-3.22267920330069
3.13461201538672	2.90067886022027	-0.882958780723641	-0.882958780723641
3.13461201538672	2.90896284590012	-0.394127837976271	-0.394127837976271
3.13461201538672	2.92034801732973	-4.45663856808551	-4.45663856808551
3.13461201538672	2.93067093334228	-2.67143231036385	-2.67143231036385
3.13461201538672	2.93959327602965	-2.10128229040458	-2.10128229040458
3.13461201538672	2.95037368341503	-2.59241801765188	-2.59241801765188
3.13461201538672	2.95806641483584	-3.63587065962923	-3.63587065962923
3.13461201538672	2.96859975692854	-4.6771357977612	-4.6771357977612
3.13461201538672	2.98044547571505	-3.61626627956161	-3.61626627956161
3.13461201538672	2.98772143126024	-2.94174207506717	-2.94174207506717
3.13461201538672	3.00100233344648	-0.932393765669872	-0.932393765669872
3.13461201538672	3.01131809617829	-2.18163931711297	-2.18163931711297
3.13461201538672	3.0197116851039	-2.97969578254418	-2.97969578254418
3.13461201538672	3.03026099403746	-2.25732932904288	-2.25732932904288
3.13461201538672	3.03990760790565	-2.9993280826975	-2.9993280826975
3.13461201538672	3.05150515575847	-2.46645347743799	-2.46645347743799
3.13461201538672	3.05873576034268	-2.42651194069924	-2.42651194069924
3.13461201538672	3.06770301370292	-2.62140625984233	-2.62140625984233
3.13461201538672	3.07940591707879	-2.32813281666398	-2.32813281666398
3.13461201538672	3.09019597907842	-2.11832264978278	-2.11832264978278
3.13461201538672	3.09792004790723	-3.32133367933568	-3.32133367933568
3.13461201538672	3.110542189974	-2.20128910880567	-2.20128910880567
3.13461201538672	3.120908844404	-1.85380830087661	-1.85380830087661
3.13461201538672	3.12994958701076	-2.37122611248031	-2.37122611248031
3.13461201538672	3.13849390498568	-2.19647603397368	-2.19647603397368
3.13461201538672	3.1501869446091	-1.12353786871086	-1.12353786871086
3.13461201538672	3.16148064832368	-0.928567112461565	-0.928567112461565
3.13461201538672	3.17011103507498	-1.47325762520165	-1.47325762520165
3.13461201538672	3.17872314084609	-2.24622063934743	-2.24622063934743
3.13461201538672	3.18943427854929	-2.69079058368897	-2.69079058368897
3.13461201538672	3.20007270850667	-1.934147889722	-1.934147889722
3.13461201538672	3.21135729173775	-2.32290256426808	-2.32290256426808
3.13461201538672	3.21774495156264	-2.30477180688513	-2.30477180688513
3.13461201538672	3.22815211213431	-2.15068987934995	-2.15068987934995
3.13461201538672	3.23966270340771	-3.29108381359833	-3.29108381359833
3.13461201538672	3.2482633739793	-3.63210596046702	-3.63210596046702
3.13461201538672	3.26005447385254	-2.69167046157031	-2.69167046157031
3.13461201538672	3.2678375073655	-2.39453643427817	-2.39453643427817
3.13461201538672	3.27942502767294	-2.74653949402921	-2.74653949402921
3.13461201538672	3.28991400376944	-1.95160852116231	-1.95160852116231
3.13461201538672	3.29843413820363	-2.18038466306513	-2.18038466306513
3.13461201538672	3.30795598122601	-2.30861055066271	-2.30861055066271
3.13461201538672	3.32042353399918	-1.64003349758923	-1.64003349758923
3.13461201538672	3.32988808113066	-2.35531097060374	-2.35531097060374
3.13461201538672	3.34167171731797	-1.65936159263214	-1.65936159263214
3.13461201538672	3.34945522358469	-1.61005433874089	-1.61005433874089
3.13461201538672	3.3585212125853	-2.04501140380108	-2.04501140380108
3.13461201538672	3.36825225656232	-2.06429438433582	-2.06429438433582
3.13461201538672	3.37957340924158	-1.86328525836359	-1.86328525836359
3.13461201538672	3.388124757051	-2.19177133246961	-2.19177133246961
3.13461201538672	3.40006631133684	-2.04330872770538	-2.04330872770538
3.13461201538672	3.41031819784028	-2.06502282570193	-2.06502282570193
3.13461201538672	3.42124566193826	-2.2503008322044	-2.2503008322044
3.13461201538672	3.4282329791085	-2.1033574132187	-2.1033574132187
3.13461201538672	3.44003838428732	-1.69284903228527	-1.69284903228527
3.13461201538672	3.44978874723266	-1.71029924107279	-1.71029924107279
3.13461201538672	3.45844418684046	-1.64518052990707	-1.64518052990707
3.13461201538672	3.46995108331354	-1.51845924239728	-1.51845924239728
3.13461201538672	3.47930561178105	-1.60292627118946	-1.60292627118946
3.13461201538672	3.49068855748336	-1.48892235909341	-1.48892235909341
3.13461201538672	3.49945620723886	-1.41633828248695	-1.41633828248695
3.13461201538672	3.5102617296568	-1.52858982138702	-1.52858982138702
3.13461201538672	3.51971176077836	-1.33858476954578	-1.33858476954578
3.13461201538672	3.5297	-1.31484391489761	-1.31484391489761
3.14540337049493	2.5297	-3.13311292017073	-3.13311292017073
3.14540337049493	2.53930844129776	-1.80150682907436	-1.80150682907436
3.14540337049493	2.54779497192057	-0.776780151153275	-0.776780151153275
3.14540337049493	2.56041424082838	-0.195557031559247	-0.195557031559247
3.14540337049493	2.5688564932808	-1.2331626024793	-1.2331626024793
3.14540337049493	2.57878084645278	-3.04562150694983	-3.04562150694983
3.14540337049493	2.58790006453133	-3.19073252976284	-3.19073252976284
3.14540337049493	2.60044868121584	-1.30882605692568	-1.30882605692568
3.14540337049493	2.61142301668084	-1.95345092588775	-1.95345092588775
3.14540337049493	2.61891655477138	-2.48936613221264	-2.48936613221264
3.14540337049493	2.62821579381689	-1.19402973926742	-1.19402973926742
3.14540337049493	2.63990831305281	-2.1079952023922	-2.1079952023922
3.14540337049493	2.64816045660458	-1.79127975365236	-1.79127975365236
3.14540337049493	2.66105906661435	-1.64238101590814	-1.64238101590814
3.14540337049493	2.66962305468101	-1.92083946472724	-1.92083946472724
3.14540337049493	2.6785533057522	-1.50028556694832	-1.50028556694832
3.14540337049493	2.68809833521918	-2.647873567006	-2.647873567006
3.14540337049493	2.70151599859566	-2.4248774243876	-2.4248774243876
3.14540337049493	2.70905507632019	-1.52347984481776	-1.52347984481776
3.14540337049493	2.71998525917072	-2.13000497465964	-2.13000497465964
3.14540337049493	2.72922572197759	-3.41123890683639	-3.41123890683639
3.14540337049493	2.74114611746511	-1.20172096196706	-1.20172096196706
3.14540337049493	2.74860034865829	-1.47807157451098	-1.47807157451098
3.14540337049493	2.75935933954683	-1.9839846145324	-1.9839846145324
3.14540337049493	2.76773810666567	-2.53576197538234	-2.53576197538234
3.14540337049493	2.77804363128858	-4.20052569749947	-4.20052569749947
3.14540337049493	2.78988206968744	-2.52956767084953	-2.52956767084953
3.14540337049493	2.799643930492	-2.65368209538377	-2.65368209538377
3.14540337049493	2.81102918529108	-1.94023857912799	-1.94023857912799
3.14540337049493	2.81824838163769	-1.04639673725819	-1.04639673725819
3.14540337049493	2.82970215549013	-2.41313491525256	-2.41313491525256
3.14540337049493	2.83930568442423	-3.74020863577488	-3.74020863577488
3.14540337049493	2.84878869777475	-2.63682949986475	-2.63682949986475
3.14540337049493	2.85968028104831	-2.76621536155022	-2.76621536155022
3.14540337049493	2.86885162736121	-2.70105974488121	-2.70105974488121
3.14540337049493	2.88043509744726	-3.6008148293655	-3.6008148293655
3.14540337049493	2.89038702345778	-5.10934909446513	-5.10934909446513
3.14540337049493	2.90067886022027	-2.23087041056169	-2.23087041056169
3.14540337049493	2.90896284590012	-0.719386727453809	-0.719386727453809
3.14540337049493	2.92034801732973	-1.39937196422261	-1.39937196422261
3.14540337049493	2.93067093334228	-2.74040129967148	-2.74040129967148
3.14540337049493	2.93959327602965	-1.08985889777489	-1.08985889777489
3.14540337049493	2.95037368341503	-1.51996121224317	-1.51996121224317
3.14540337049493	2.95806641483584	-3.07801720820237	-3.07801720820237
3.14540337049493	2.96859975692854	-5.93270630492418	-5.93270630492418
3.14540337049493	2.98044547571505	-4.52551426579203	-4.52551426579203
3.14540337049493	2.98772143126024	-2.63034562478271	-2.63034562478271
3.14540337049493	3.00100233344648	-1.87213441702011	-1.87213441702011
3.14540337049493	3.01131809617829	-1.87138325416333	-1.87138325416333
3.14540337049493	3.0197116851039	-1.96280336680559	-1.96280336680559
3.14540337049493	3.03026099403746	-4.66409826256768	-4.66409826256768
3.14540337049493	3.03990760790565	-2.83008292200157	-2.83008292200157
3.14540337049493	3.05150515575847	-2.86560591883637	-2.86560591883637
3.14540337049493	3.05873576034268	-2.53377361058114	-2.53377361058114
3.14540337049493	3.06770301370292	-2.58220561545556	-2.58220561545556
3.14540337049493	3.07940591707879	-2.88852450935639	-2.88852450935639
3.14540337049493	3.09019597907842	-2.6599206836666	-2.6599206836666
3.14540337049493	3.09792004790723	-2.60745435375765	-2.60745435375765
3.14540337049493	3.110542189974	-2.62879604459323	-2.62879604459323
3.14540337049493	3.120908844404	-0.901232169741832	-0.901232169741832
3.14540337049493	3.12994958701076	-1.45930246512734	-1.45930246512734
3.14540337049493	3.13849390498568	-1.9034944046349	-1.9034944046349
3.14540337049493	3.1501869446091	-1.55102436329253	-1.55102436329253
3.14540337049493	3.16148064832368	-3.08096456084189	-3.08096456084189
3.14540337049493	3.17011103507498	-1.1682518295076	-1.1682518295076
3.14540337049493	3.17872314084609	-1.37799210964317	-1.37799210964317
3.14540337049493	3.18943427854929	-1.68175351354131	-1.68175351354131
3.14540337049493	3.20007270850667	-1.44405841413408	-1.44405841413408
3.14540337049493	3.21135729173775	-1.92491710394023	-1.92491710394023
3.14540337049493	3.21774495156264	-2.75976255684054	-2.75976255684054
3.14540337049493	3.22815211213431	-2.24785586469909	-2.24785586469909
3.14540337049493	3.23966270340771	-2.54112424491132	-2.54112424491132
3.14540337049493	3.2482633739793	-2.92671418116038	-2.92671418116038
3.14540337049493	3.26005447385254	-2.30056935196967	-2.30056935196967
3.14540337049493	3.2678375073655	-1.68047847451123	-1.68047847451123
3.14540337049493	3.27942502767294	-1.858833279858	-1.858833279858
3.14540337049493	3.28991400376944	-1.98218550629576	-1.98218550629576
3.14540337049493	3.29843413820363	-2.37493133523566	-2.37493133523566
3.14540337049493	3.30795598122601	-2.8309295407679	-2.8309295407679
3.14540337049493	3.32042353399918	-2.38322975593417	-2.38322975593417
3.14540337049493	3.32988808113066	-2.56884843847536	-2.56884843847536
3.14540337049493	3.34167171731797	-1.4759419480838	-1.4759419480838
3.14540337049493	3.34945522358469	-1.46974517775539	-1.46974517775539
3.14540337049493	3.3585212125853	-2.01372761700884	-2.01372761700884
3.14540337049493	3.36825225656232	-2.31662586834716	-2.31662586834716
3.14540337049493	3.37957340924158	-2.17588852467537	-2.17588852467537
3.14540337049493	3.388124757051	-2.40372584163828	-2.40372584163828
3.14540337049493	3.40006631133684	-2.52861739769173	-2.52861739769173
3.14540337049493	3.41031819784028	-2.21434987113082	-2.21434987113082
3.14540337049493	3.42124566193826	-2.3052675526128	-2.3052675526128
3.14540337049493	3.4282329791085	-2.22063292489179	-2.22063292489179
3.14540337049493	3.44003838428732	-1.77527641903538	-1.77527641903538
3.14540337049493	3.44978874723266	-1.76937098715808	-1.76937098715808
3.14540337049493	3.45844418684046	-2.01502337925547	-2.01502337925547
3.14540337049493	3.46995108331354	-1.96460645339533	-1.96460645339533
3.14540337049493	3.47930561178105	-2.07168251321917	-2.07168251321917
3.14540337049493	3.49068855748336	-1.99626452091792	-1.99626452091792
3.14540337049493	3.49945620723886	-1.85071272262837	-1.85071272262837
3.14540337049493	3.5102617296568	-1.80249024347881	-1.80249024347881
3.14540337049493	3.51971176077836	-1.59235441236433	-1.59235441236433
3.14540337049493	3.5297	-1.54320876222437	-1.54320876222437
3.15316372744959	2.5297	-2.83660790604904	-2.83660790604904
3.15316372744959	2.53930844129776	-1.93550212907769	-1.93550212907769
3.15316372744959	2.54779497192057	-1.11872771043716	-1.11872771043716
3.15316372744959	2.56041424082838	-0.479139963714204	-0.479139963714204
3.15316372744959	2.5688564932808	-0.98557629039351	-0.98557629039351
3.15316372744959	2.57878084645278	-2.81995562142038	-2.81995562142038
3.15316372744959	2.58790006453133	-3.61106414038323	-3.61106414038323
3.15316372744959	2.60044868121584	-1.63048487324079	-1.63048487324079
3.15316372744959	2.61142301668084	-0.830533854913824	-0.830533854913824
3.15316372744959	2.61891655477138	-2.42430832285345	-2.42430832285345
3.15316372744959	2.62821579381689	-1.49104851474999	-1.49104851474999
3.15316372744959	2.63990831305281	-3.27828557694193	-3.27828557694193
3.15316372744959	2.64816045660458	-3.08598567641081	-3.08598567641081
3.15316372744959	2.66105906661435	-0.96440018320618	-0.96440018320618
3.15316372744959	2.66962305468101	-0.546864690138591	-0.546864690138591
3.15316372744959	2.6785533057522	-1.06151662809589	-1.06151662809589
3.15316372744959	2.68809833521918	-2.71875776052542	-2.71875776052542
3.15316372744959	2.70151599859566	-3.74400667659143	-3.74400667659143
3.15316372744959	2.70905507632019	-2.61031900694854	-2.61031900694854
3.15316372744959	2.71998525917072	-1.80334466504138	-1.80334466504138
3.15316372744959	2.72922572197759	-3.6237472134149	-3.6237472134149
3.15316372744959	2.74114611746511	-1.12915308523907	-1.12915308523907
3.15316372744959	2.74860034865829	-1.23083044746932	-1.23083044746932
3.15316372744959	2.75935933954683	-1.66501526753802	-1.66501526753802
3.15316372744959	2.76773810666567	-1.62427282186303	-1.62427282186303
3.15316372744959	2.77804363128858	-3.31423187029509	-3.31423187029509
3.15316372744959	2.78988206968744	-2.51167241982188	-2.51167241982188
3.15316372744959	2.799643930492	-2.73970346232625	-2.73970346232625
3.15316372744959	2.81102918529108	-2.615522258292	-2.615522258292
3.15316372744959	2.81824838163769	-1.77215290323619	-1.77215290323619
3.15316372744959	2.82970215549013	-1.30295554534729	-1.30295554534729
3.15316372744959	2.83930568442423	-4.11567397279737	-4.11567397279737
3.15316372744959	2.84878869777475	-2.17374362261017	-2.17374362261017
3.15316372744959	2.85968028104831	-1.69097846320182	-1.69097846320182
3.15316372744959	2.86885162736121	-2.0943265830449	-2.0943265830449
3.15316372744959	2.88043509744726	-3.14923758208016	-3.14923758208016
3.15316372744959	2.89038702345778	-4.94143041394943	-4.94143041394943
3.15316372744959	2.90067886022027	-3.23686646819891	-3.23686646819891
3.15316372744959	2.90896284590012	-1.69223601105682	-1.69223601105682
3.15316372744959	2.92034801732973	-2.23703505537526	-2.23703505537526
3.15316372744959	2.93067093334228	-1.4728402752616	-1.4728402752616
3.15316372744959	2.93959327602965	-2.82888429207549	-2.82888429207549
3.15316372744959	2.95037368341503	-2.43613623969509	-2.43613623969509
3.15316372744959	2.95806641483584	-2.97295577962433	-2.97295577962433
3.15316372744959	2.96859975692854	-4.59758543472344	-4.59758543472344
3.15316372744959	2.98044547571505	-3.77896801266002	-3.77896801266002
3.15316372744959	2.98772143126024	-2.70348752714369	-2.70348752714369
3.15316372744959	3.00100233344648	-2.86823570103553	-2.86823570103553
3.15316372744959	3.01131809617829	-3.00757266160531	-3.00757266160531
3.15316372744959	3.0197116851039	-0.849506975217537	-0.849506975217537
3.15316372744959	3.03026099403746	-0.709363000117946	-0.709363000117946
3.15316372744959	3.03990760790565	-4.26831127955603	-4.26831127955603
3.15316372744959	3.05150515575847	-2.40683735517939	-2.40683735517939
3.15316372744959	3.05873576034268	-1.89437856061807	-1.89437856061807
3.15316372744959	3.06770301370292	-1.9727190338869	-1.9727190338869
3.15316372744959	3.07940591707879	-3.12292851702068	-3.12292851702068
3.15316372744959	3.09019597907842	-3.8121309590756	-3.8121309590756
3.15316372744959	3.09792004790723	-3.39708470778476	-3.39708470778476
3.15316372744959	3.110542189974	-3.16118616837002	-3.16118616837002
3.15316372744959	3.120908844404	-0.884685147779578	-0.884685147779578
3.15316372744959	3.12994958701076	-1.42621846574337	-1.42621846574337
3.15316372744959	3.13849390498568	-2.18536334647484	-2.18536334647484
3.15316372744959	3.1501869446091	-2.04226387125209	-2.04226387125209
3.15316372744959	3.16148064832368	-2.59673346346011	-2.59673346346011
3.15316372744959	3.17011103507498	-1.98405018213822	-1.98405018213822
3.15316372744959	3.17872314084609	-1.6746934035985	-1.6746934035985
3.15316372744959	3.18943427854929	-1.67017444923067	-1.67017444923067
3.15316372744959	3.20007270850667	-1.49568603541024	-1.49568603541024
3.15316372744959	3.21135729173775	-1.61499076845314	-1.61499076845314
3.15316372744959	3.21774495156264	-2.3181787904723	-2.3181787904723
3.15316372744959	3.22815211213431	-2.09330734342694	-2.09330734342694
3.15316372744959	3.23966270340771	-1.74572784872191	-1.74572784872191
3.15316372744959	3.2482633739793	-2.08854619998868	-2.08854619998868
3.15316372744959	3.26005447385254	-1.92926096146164	-1.92926096146164
3.15316372744959	3.2678375073655	-1.42315052960424	-1.42315052960424
3.15316372744959	3.27942502767294	-1.27253555128351	-1.27253555128351
3.15316372744959	3.28991400376944	-2.0506849505573	-2.0506849505573
3.15316372744959	3.29843413820363	-2.24649660603927	-2.24649660603927
3.15316372744959	3.30795598122601	-2.62729705065482	-2.62729705065482
3.15316372744959	3.32042353399918	-2.18574852990145	-2.18574852990145
3.15316372744959	3.32988808113066	-1.98780564577788	-1.98780564577788
3.15316372744959	3.34167171731797	-1.58567015165005	-1.58567015165005
3.15316372744959	3.34945522358469	-1.54972275207922	-1.54972275207922
3.15316372744959	3.3585212125853	-2.02812786322062	-2.02812786322062
3.15316372744959	3.36825225656232	-2.40863227798025	-2.40863227798025
3.15316372744959	3.37957340924158	-2.25284374410069	-2.25284374410069
3.15316372744959	3.388124757051	-2.26908614079815	-2.26908614079815
3.15316372744959	3.40006631133684	-2.49062128894934	-2.49062128894934
3.15316372744959	3.41031819784028	-2.11448386304573	-2.11448386304573
3.15316372744959	3.42124566193826	-2.12622320432229	-2.12622320432229
3.15316372744959	3.4282329791085	-2.11302185259359	-2.11302185259359
3.15316372744959	3.44003838428732	-1.77882210769599	-1.77882210769599
3.15316372744959	3.44978874723266	-1.8090087117489	-1.8090087117489
3.15316372744959	3.45844418684046	-2.21589602423711	-2.21589602423711
3.15316372744959	3.46995108331354	-2.12004038259062	-2.12004038259062
3.15316372744959	3.47930561178105	-2.17064066031151	-2.17064066031151
3.15316372744959	3.49068855748336	-2.12875697107842	-2.12875697107842
3.15316372744959	3.49945620723886	-1.98006827183258	-1.98006827183258
3.15316372744959	3.5102617296568	-1.94243210705349	-1.94243210705349
3.15316372744959	3.51971176077836	-1.82585449113623	-1.82585449113623
3.15316372744959	3.5297	-1.77198498292591	-1.77198498292591
3.16478374830112	2.5297	-1.82012921046623	-1.82012921046623
3.16478374830112	2.53930844129776	-1.58083635100257	-1.58083635100257
3.16478374830112	2.54779497192057	-0.900018893044376	-0.900018893044376
3.16478374830112	2.56041424082838	-1.917078676296	-1.917078676296
3.16478374830112	2.5688564932808	-0.718485346056582	-0.718485346056582
3.16478374830112	2.57878084645278	-1.80714454235505	-1.80714454235505
3.16478374830112	2.58790006453133	-3.05257801293777	-3.05257801293777
3.16478374830112	2.60044868121584	-2.03711200591766	-2.03711200591766
3.16478374830112	2.61142301668084	-0.527942555659877	-0.527942555659877
3.16478374830112	2.61891655477138	-0.361052633590532	-0.361052633590532
3.16478374830112	2.62821579381689	-1.09040554078973	-1.09040554078973
3.16478374830112	2.63990831305281	-3.07631335078031	-3.07631335078031
3.16478374830112	2.64816045660458	-3.18581705269338	-3.18581705269338
3.16478374830112	2.66105906661435	-1.47397258950662	-1.47397258950662
3.16478374830112	2.66962305468101	-2.19523546336188	-2.19523546336188
3.16478374830112	2.6785533057522	-1.18443177028968	-1.18443177028968
3.16478374830112	2.68809833521918	-2.4613069632062	-2.4613069632062
3.16478374830112	2.70151599859566	-4.96000919086958	-4.96000919086958
3.16478374830112	2.70905507632019	-3.99287128632301	-3.99287128632301
3.16478374830112	2.71998525917072	-1.74993756192168	-1.74993756192168
3.16478374830112	2.72922572197759	-1.43928995763446	-1.43928995763446
3.16478374830112	2.74114611746511	-1.67279258404938	-1.67279258404938
3.16478374830112	2.74860034865829	-2.4060674842861	-2.4060674842861
3.16478374830112	2.75935933954683	-3.93970636089608	-3.93970636089608
3.16478374830112	2.76773810666567	-3.01678491561074	-3.01678491561074
3.16478374830112	2.77804363128858	-1.28126710775803	-1.28126710775803
3.16478374830112	2.78988206968744	-1.21012337122892	-1.21012337122892
3.16478374830112	2.799643930492	-2.41152139267871	-2.41152139267871
3.16478374830112	2.81102918529108	-4.19341897484082	-4.19341897484082
3.16478374830112	2.81824838163769	-3.94939318481113	-3.94939318481113
3.16478374830112	2.82970215549013	-2.35952580547161	-2.35952580547161
3.16478374830112	2.83930568442423	-2.74441872305249	-2.74441872305249
3.16478374830112	2.84878869777475	-3.58276311261159	-3.58276311261159
3.16478374830112	2.85968028104831	-1.06349072479753	-1.06349072479753
3.16478374830112	2.86885162736121	-1.3379559865873	-1.3379559865873
3.16478374830112	2.88043509744726	-1.74472233351958	-1.74472233351958
3.16478374830112	2.89038702345778	-2.58754505673846	-2.58754505673846
3.16478374830112	2.90067886022027	-4.10647294146338	-4.10647294146338
3.16478374830112	2.90896284590012	-2.71517628060479	-2.71517628060479
3.16478374830112	2.92034801732973	-2.78399807931396	-2.78399807931396
3.16478374830112	2.93067093334228	-1.93626506570934	-1.93626506570934
3.16478374830112	2.93959327602965	-1.06332320357734	-1.06332320357734
3.16478374830112	2.95037368341503	-2.4357245932905	-2.4357245932905
3.16478374830112	2.95806641483584	-3.99286640773801	-3.99286640773801
3.16478374830112	2.96859975692854	-2.23215510565092	-2.23215510565092
3.16478374830112	2.98044547571505	-2.21210077643923	-2.21210077643923
3.16478374830112	2.98772143126024	-2.33329673322538	-2.33329673322538
3.16478374830112	3.00100233344648	-3.45368226116472	-3.45368226116472
3.16478374830112	3.01131809617829	-4.54839100283931	-4.54839100283931
3.16478374830112	3.0197116851039	-2.19648411744328	-2.19648411744328
3.16478374830112	3.03026099403746	-1.06576312816105	-1.06576312816105
3.16478374830112	3.03990760790565	-2.08145933702082	-2.08145933702082
3.16478374830112	3.05150515575847	-2.18449484975247	-2.18449484975247
3.16478374830112	3.05873576034268	-1.14976854345946	-1.14976854345946
3.16478374830112	3.06770301370292	-1.30481546385357	-1.30481546385357
3.16478374830112	3.07940591707879	-3.25438367589402	-3.25438367589402
3.16478374830112	3.09019597907842	-4.91182520123789	-4.91182520123789
3.16478374830112	3.09792004790723	-4.02473598607168	-4.02473598607168
3.16478374830112	3.110542189974	-1.64303643586561	-1.64303643586561
3.16478374830112	3.120908844404	-1.31414157509585	-1.31414157509585
3.16478374830112	3.12994958701076	-1.97577917550257	-1.97577917550257
3.16478374830112	3.13849390498568	-2.3143454413792	-2.3143454413792
3.16478374830112	3.1501869446091	-3.34440989398109	-3.34440989398109
3.16478374830112	3.16148064832368	-2.11851426776195	-2.11851426776195
3.16478374830112	3.17011103507498	-2.76396116474746	-2.76396116474746
3.16478374830112	3.17872314084609	-2.00825966983001	-2.00825966983001
3.16478374830112	3.18943427854929	-1.67492960288268	-1.67492960288268
3.16478374830112	3.20007270850667	-1.79072048175863	-1.79072048175863
3.16478374830112	3.21135729173775	-1.84503775159396	-1.84503775159396
3.16478374830112	3.21774495156264	-1.98337212547182	-1.98337212547182
3.16478374830112	3.22815211213431	-2.22701299629352	-2.22701299629352
3.16478374830112	3.23966270340771	-0.956355132921146	-0.956355132921146
3.16478374830112	3.2482633739793	-1.16477577104246	-1.16477577104246
3.16478374830112	3.26005447385254	-1.64246303477404	-1.64246303477404
3.16478374830112	3.2678375073655	-1.56927423121738	-1.56927423121738
3.16478374830112	3.27942502767294	-1.15083145210713	-1.15083145210713
3.16478374830112	3.28991400376944	-1.06291880069784	-1.06291880069784
3.16478374830112	3.29843413820363	-1.1757607274476	-1.1757607274476
3.16478374830112	3.30795598122601	-1.41724821887556	-1.41724821887556
3.16478374830112	3.32042353399918	-1.30293584117976	-1.30293584117976
3.16478374830112	3.32988808113066	-1.26678326464321	-1.26678326464321
3.16478374830112	3.34167171731797	-1.68447733042842	-1.68447733042842
3.16478374830112	3.34945522358469	-1.59824546762303	-1.59824546762303
3.16478374830112	3.3585212125853	-1.78128065286467	-1.78128065286467
3.16478374830112	3.36825225656232	-2.09657937665935	-2.09657937665935
3.16478374830112	3.37957340924158	-1.99397502431077	-1.99397502431077
3.16478374830112	3.388124757051	-1.7794514578278	-1.7794514578278
3.16478374830112	3.40006631133684	-1.88465062780705	-1.88465062780705
3.16478374830112	3.41031819784028	-1.74067839786312	-1.74067839786312
3.16478374830112	3.42124566193826	-1.76370271208793	-1.76370271208793
3.16478374830112	3.4282329791085	-1.87936450825703	-1.87936450825703
3.16478374830112	3.44003838428732	-1.80639545838699	-1.80639545838699
3.16478374830112	3.44978874723266	-1.87142801319817	-1.87142801319817
3.16478374830112	3.45844418684046	-2.19764668516848	-2.19764668516848
3.16478374830112	3.46995108331354	-1.91427568693337	-1.91427568693337
3.16478374830112	3.47930561178105	-1.92621816954141	-1.92621816954141
3.16478374830112	3.49068855748336	-2.01489667671149	-2.01489667671149
3.16478374830112	3.49945620723886	-1.96413328288747	-1.96413328288747
3.16478374830112	3.5102617296568	-2.01067530240556	-2.01067530240556
3.16478374830112	3.51971176077836	-2.05412136176682	-2.05412136176682
3.16478374830112	3.5297	-2.01367663936924	-2.01367663936924
3.17218606019883	2.5297	-1.47191519951781	-1.47191519951781
3.17218606019883	2.53930844129776	-1.53009066661025	-1.53009066661025
3.17218606019883	2.54779497192057	-0.988973357120813	-0.988973357120813
3.17218606019883	2.56041424082838	-2.49169199021418	-2.49169199021418
3.17218606019883	2.5688564932808	-0.756689529521338	-0.756689529521338
3.17218606019883	2.57878084645278	-1.08722005922061	-1.08722005922061
3.17218606019883	2.58790006453133	-2.30119172364641	-2.30119172364641
3.17218606019883	2.60044868121584	-2.20993424158081	-2.20993424158081
3.17218606019883	2.61142301668084	-0.98473885154084	-0.98473885154084
3.17218606019883	2.61891655477138	-1.8166353250503	-1.8166353250503
3.17218606019883	2.62821579381689	-1.12260435943381	-1.12260435943381
3.17218606019883	2.63990831305281	-1.80857650470193	-1.80857650470193
3.17218606019883	2.64816045660458	-2.02156122659767	-2.02156122659767
3.17218606019883	2.66105906661435	-1.15684384703991	-1.15684384703991
3.17218606019883	2.66962305468101	-3.04442098930662	-3.04442098930662
3.17218606019883	2.6785533057522	-1.89926999198292	-1.89926999198292
3.17218606019883	2.68809833521918	-2.0542457003213	-2.0542457003213
3.17218606019883	2.70151599859566	-4.34351356577986	-4.34351356577986
3.17218606019883	2.70905507632019	-3.98139348326515	-3.98139348326515
3.17218606019883	2.71998525917072	-1.76219253180983	-1.76219253180983
3.17218606019883	2.72922572197759	-0.751983074182647	-0.751983074182647
3.17218606019883	2.74114611746511	-2.44210645285574	-2.44210645285574
3.17218606019883	2.74860034865829	-3.34432474820375	-3.34432474820375
3.17218606019883	2.75935933954683	-5.22838522512541	-5.22838522512541
3.17218606019883	2.76773810666567	-3.86540015213274	-3.86540015213274
3.17218606019883	2.77804363128858	-2.01716283926152	-2.01716283926152
3.17218606019883	2.78988206968744	-1.40294881969612	-1.40294881969612
3.17218606019883	2.799643930492	-2.31679981972246	-2.31679981972246
3.17218606019883	2.81102918529108	-4.9338897982912	-4.9338897982912
3.17218606019883	2.81824838163769	-5.46480072080999	-5.46480072080999
3.17218606019883	2.82970215549013	-3.27076072203101	-3.27076072203101
3.17218606019883	2.83930568442423	-2.27003396179782	-2.27003396179782
3.17218606019883	2.84878869777475	-3.30065967851863	-3.30065967851863
3.17218606019883	2.85968028104831	-1.17172388191625	-1.17172388191625
3.17218606019883	2.86885162736121	-1.67892359788851	-1.67892359788851
3.17218606019883	2.88043509744726	-1.89039033859581	-1.89039033859581
3.17218606019883	2.89038702345778	-1.42513476398295	-1.42513476398295
3.17218606019883	2.90067886022027	-3.31598107024109	-3.31598107024109
3.17218606019883	2.90896284590012	-2.14283363760819	-2.14283363760819
3.17218606019883	2.92034801732973	-2.91811987337974	-2.91811987337974
3.17218606019883	2.93067093334228	-2.82412688757762	-2.82412688757762
3.17218606019883	2.93959327602965	-1.924460997094	-1.924460997094
3.17218606019883	2.95037368341503	-1.89506284401676	-1.89506284401676
3.17218606019883	2.95806641483584	-3.73131750422993	-3.73131750422993
3.17218606019883	2.96859975692854	-2.03096692587332	-2.03096692587332
3.17218606019883	2.98044547571505	-1.52355798071505	-1.52355798071505
3.17218606019883	2.98772143126024	-1.81251118676971	-1.81251118676971
3.17218606019883	3.00100233344648	-2.72302644972723	-2.72302644972723
3.17218606019883	3.01131809617829	-4.08288619281205	-4.08288619281205
3.17218606019883	3.0197116851039	-2.92556935136076	-2.92556935136076
3.17218606019883	3.03026099403746	-1.86308593588956	-1.86308593588956
3.17218606019883	3.03990760790565	-2.24320484813472	-2.24320484813472
3.17218606019883	3.05150515575847	-1.23378730132055	-1.23378730132055
3.17218606019883	3.05873576034268	-1.41900362667172	-1.41900362667172
3.17218606019883	3.06770301370292	-3.61121369443816	-3.61121369443816
3.17218606019883	3.07940591707879	-3.15762449069689	-3.15762449069689
3.17218606019883	3.09019597907842	-3.79474035741168	-3.79474035741168
3.17218606019883	3.09792004790723	-3.22640342367714	-3.22640342367714
3.17218606019883	3.110542189974	-1.82339575124456	-1.82339575124456
3.17218606019883	3.120908844404	-1.9131463581752	-1.9131463581752
3.17218606019883	3.12994958701076	-2.71212760726257	-2.71212760726257
3.17218606019883	3.13849390498568	-1.00415715218014	-1.00415715218014
3.17218606019883	3.1501869446091	-3.64096446346707	-3.64096446346707
3.17218606019883	3.16148064832368	-1.07689694259869	-1.07689694259869
3.17218606019883	3.17011103507498	-2.59059259101178	-2.59059259101178
3.17218606019883	3.17872314084609	-1.73479817426482	-1.73479817426482
3.17218606019883	3.18943427854929	-1.44171971771732	-1.44171971771732
3.17218606019883	3.20007270850667	-2.05386795541528	-2.05386795541528
3.17218606019883	3.21135729173775	-2.612844056249	-2.612844056249
3.17218606019883	3.21774495156264	-2.60280461601343	-2.60280461601343
3.17218606019883	3.22815211213431	-2.77824762860274	-2.77824762860274
3.17218606019883	3.23966270340771	-1.2323650627614	-1.2323650627614
3.17218606019883	3.2482633739793	-0.990023234746502	-0.990023234746502
3.17218606019883	3.26005447385254	-1.71800432403069	-1.71800432403069
3.17218606019883	3.2678375073655	-1.8996659506671	-1.8996659506671
3.17218606019883	3.27942502767294	-1.35187589742463	-1.35187589742463
3.17218606019883	3.28991400376944	-1.42110022668635	-1.42110022668635
3.17218606019883	3.29843413820363	-1.05467156078697	-1.05467156078697
3.17218606019883	3.30795598122601	-1.03508240339494	-1.03508240339494
3.17218606019883	3.32042353399918	-1.00450816372427	-1.00450816372427
3.17218606019883	3.32988808113066	-1.0206450361153	-1.0206450361153
3.17218606019883	3.34167171731797	-1.52418348380621	-1.52418348380621
3.17218606019883	3.34945522358469	-1.47077154775104	-1.47077154775104
3.17218606019883	3.3585212125853	-1.44327159475574	-1.44327159475574
3.17218606019883	3.36825225656232	-1.67251730081796	-1.67251730081796
3.17218606019883	3.37957340924158	-1.69671666326855	-1.69671666326855
3.17218606019883	3.388124757051	-1.49259456465302	-1.49259456465302
3.17218606019883	3.40006631133684	-1.46187885105917	-1.46187885105917
3.17218606019883	3.41031819784028	-1.49194343694467	-1.49194343694467
3.17218606019883	3.42124566193826	-1.56301853375822	-1.56301853375822
3.17218606019883	3.4282329791085	-1.72874983552015	-1.72874983552015
3.17218606019883	3.44003838428732	-1.76913601308081	-1.76913601308081
3.17218606019883	3.44978874723266	-1.77201275364195	-1.77201275364195
3.17218606019883	3.45844418684046	-1.91049294896061	-1.91049294896061
3.17218606019883	3.46995108331354	-1.64634657426512	-1.64634657426512
3.17218606019883	3.47930561178105	-1.68541859356594	-1.68541859356594
3.17218606019883	3.49068855748336	-1.84784397466831	-1.84784397466831
3.17218606019883	3.49945620723886	-1.85740908875636	-1.85740908875636
3.17218606019883	3.5102617296568	-1.92223840822533	-1.92223840822533
3.17218606019883	3.51971176077836	-2.01906402507581	-2.01906402507581
3.17218606019883	3.5297	-1.99707090768362	-1.99707090768362
3.18342746636024	2.5297	-1.20775905256141	-1.20775905256141
3.18342746636024	2.53930844129776	-1.74920638971355	-1.74920638971355
3.18342746636024	2.54779497192057	-1.74257363389489	-1.74257363389489
3.18342746636024	2.56041424082838	-1.15115259244857	-1.15115259244857
3.18342746636024	2.5688564932808	-2.66689904003084	-2.66689904003084
3.18342746636024	2.57878084645278	-0.363328861658374	-0.363328861658374
3.18342746636024	2.58790006453133	-1.338261330666	-1.338261330666
3.18342746636024	2.60044868121584	-2.33036073211724	-2.33036073211724
3.18342746636024	2.61142301668084	-1.60079379024864	-1.60079379024864
3.18342746636024	2.61891655477138	-2.52473058238292	-2.52473058238292
3.18342746636024	2.62821579381689	-2.17265100595478	-2.17265100595478
3.18342746636024	2.63990831305281	-1.62742160059673	-1.62742160059673
3.18342746636024	2.64816045660458	-1.74895876286234	-1.74895876286234
3.18342746636024	2.66105906661435	-1.21097053984693	-1.21097053984693
3.18342746636024	2.66962305468101	-1.84732823913652	-1.84732823913652
3.18342746636024	2.6785533057522	-3.51130867886047	-3.51130867886047
3.18342746636024	2.68809833521918	-1.45130872866281	-1.45130872866281
3.18342746636024	2.70151599859566	-2.46461631969498	-2.46461631969498
3.18342746636024	2.70905507632019	-2.87400478196895	-2.87400478196895
3.18342746636024	2.71998525917072	-1.81031090389291	-1.81031090389291
3.18342746636024	2.72922572197759	-1.20506965087043	-1.20506965087043
3.18342746636024	2.74114611746511	-1.73424736810961	-1.73424736810961
3.18342746636024	2.74860034865829	-1.13812108282491	-1.13812108282491
3.18342746636024	2.75935933954683	-2.09106830595084	-2.09106830595084
3.18342746636024	2.76773810666567	-1.82397257785897	-1.82397257785897
3.18342746636024	2.77804363128858	-1.51872097938127	-1.51872097938127
3.18342746636024	2.78988206968744	-3.81204004357363	-3.81204004357363
3.18342746636024	2.799643930492	-2.5481138939308	-2.5481138939308
3.18342746636024	2.81102918529108	-4.22466054302799	-4.22466054302799
3.18342746636024	2.81824838163769	-5.35831166134238	-5.35831166134238
3.18342746636024	2.82970215549013	-3.68048045047027	-3.68048045047027
3.18342746636024	2.83930568442423	-1.72885313944414	-1.72885313944414
3.18342746636024	2.84878869777475	-1.19358929667516	-1.19358929667516
3.18342746636024	2.85968028104831	-2.71276474642031	-2.71276474642031
3.18342746636024	2.86885162736121	-4.84636497867876	-4.84636497867876
3.18342746636024	2.88043509744726	-5.54789805929306	-5.54789805929306
3.18342746636024	2.89038702345778	-3.15744451085607	-3.15744451085607
3.18342746636024	2.90067886022027	-1.63842214803429	-1.63842214803429
3.18342746636024	2.90896284590012	-1.55190826328982	-1.55190826328982
3.18342746636024	2.92034801732973	-3.1075984890619	-3.1075984890619
3.18342746636024	2.93067093334228	-4.68179177792513	-4.68179177792513
3.18342746636024	2.93959327602965	-4.10820872802708	-4.10820872802708
3.18342746636024	2.95037368341503	-2.68426247855245	-2.68426247855245
3.18342746636024	2.95806641483584	-2.90580421082939	-2.90580421082939
3.18342746636024	2.96859975692854	-2.95447559240392	-2.95447559240392
3.18342746636024	2.98044547571505	-1.09229784369722	-1.09229784369722
3.18342746636024	2.98772143126024	-1.36234793512722	-1.36234793512722
3.18342746636024	3.00100233344648	-1.50750384923862	-1.50750384923862
3.18342746636024	3.01131809617829	-2.01168615806461	-2.01168615806461
3.18342746636024	3.0197116851039	-3.43616377196588	-3.43616377196588
3.18342746636024	3.03026099403746	-2.08693070265855	-2.08693070265855
3.18342746636024	3.03990760790565	-2.24837332060667	-2.24837332060667
3.18342746636024	3.05150515575847	-1.57326758770739	-1.57326758770739
3.18342746636024	3.05873576034268	-1.07535250751965	-1.07535250751965
3.18342746636024	3.06770301370292	-1.59749111251432	-1.59749111251432
3.18342746636024	3.07940591707879	-2.94628451379384	-2.94628451379384
3.18342746636024	3.09019597907842	-2.00255332140142	-2.00255332140142
3.18342746636024	3.09792004790723	-1.96180089400275	-1.96180089400275
3.18342746636024	3.110542189974	-1.92936291630144	-1.92936291630144
3.18342746636024	3.120908844404	-2.26394019082136	-2.26394019082136
3.18342746636024	3.12994958701076	-3.04886285012731	-3.04886285012731
3.18342746636024	3.13849390498568	-2.47157107306981	-2.47157107306981
3.18342746636024	3.1501869446091	-1.67414588385725	-1.67414588385725
3.18342746636024	3.16148064832368	-2.74453893531273	-2.74453893531273
3.18342746636024	3.17011103507498	-1.6239658700261	-1.6239658700261
3.18342746636024	3.17872314084609	-0.981447534830806	-0.981447534830806
3.18342746636024	3.18943427854929	-1.24588731204477	-1.24588731204477
3.18342746636024	3.20007270850667	-2.58626503756005	-2.58626503756005
3.18342746636024	3.21135729173775	-3.57806003634391	-3.57806003634391
3.18342746636024	3.21774495156264	-3.15693761817636	-3.15693761817636
3.18342746636024	3.22815211213431	-1.77758613682187	-1.77758613682187
3.18342746636024	3.23966270340771	-1.01570387188951	-1.01570387188951
3.18342746636024	3.2482633739793	-2.14514746559183	-2.14514746559183
3.18342746636024	3.26005447385254	-2.06320658895157	-2.06320658895157
3.18342746636024	3.2678375073655	-2.14486344179426	-2.14486344179426
3.18342746636024	3.27942502767294	-0.756795511091127	-0.756795511091127
3.18342746636024	3.28991400376944	-2.54445434037672	-2.54445434037672
3.18342746636024	3.29843413820363	-1.63023833384437	-1.63023833384437
3.18342746636024	3.30795598122601	-0.964577970842811	-0.964577970842811
3.18342746636024	3.32042353399918	-0.916469167725268	-0.916469167725268
3.18342746636024	3.32988808113066	-1.03506022301275	-1.03506022301275
3.18342746636024	3.34167171731797	-1.3190749696775	-1.3190749696775
3.18342746636024	3.34945522358469	-1.31961215725278	-1.31961215725278
3.18342746636024	3.3585212125853	-1.0053796593964	-1.0053796593964
3.18342746636024	3.36825225656232	-1.0879668681028	-1.0879668681028
3.18342746636024	3.37957340924158	-1.36966336177625	-1.36966336177625
3.18342746636024	3.388124757051	-1.38582144467932	-1.38582144467932
3.18342746636024	3.40006631133684	-1.24843082581202	-1.24843082581202
3.18342746636024	3.41031819784028	-1.26969934481724	-1.26969934481724
3.18342746636024	3.42124566193826	-1.22441808697226	-1.22441808697226
3.18342746636024	3.4282329791085	-1.33963936342093	-1.33963936342093
3.18342746636024	3.44003838428732	-1.40080517715137	-1.40080517715137
3.18342746636024	3.44978874723266	-1.31129245894209	-1.31129245894209
3.18342746636024	3.45844418684046	-1.31726204320034	-1.31726204320034
3.18342746636024	3.46995108331354	-1.26031591230071	-1.26031591230071
3.18342746636024	3.47930561178105	-1.3239680144186	-1.3239680144186
3.18342746636024	3.49068855748336	-1.50873307300947	-1.50873307300947
3.18342746636024	3.49945620723886	-1.56223494123935	-1.56223494123935
3.18342746636024	3.5102617296568	-1.59799380969605	-1.59799380969605
3.18342746636024	3.51971176077836	-1.68665393095728	-1.68665393095728
3.18342746636024	3.5297	-1.69564970719455	-1.69564970719455
3.19545432069323	2.5297	-0.846504837428824	-0.846504837428824
3.19545432069323	2.53930844129776	-1.94592674555457	-1.94592674555457
3.19545432069323	2.54779497192057	-2.89249836124083	-2.89249836124083
3.19545432069323	2.56041424082838	-1.61810361274922	-1.61810361274922
3.19545432069323	2.5688564932808	-0.430803767702059	-0.430803767702059
3.19545432069323	2.57878084645278	-0.219763160018942	-0.219763160018942
3.19545432069323	2.58790006453133	-0.890932052092239	-0.890932052092239
3.19545432069323	2.60044868121584	-2.40210120408284	-2.40210120408284
3.19545432069323	2.61142301668084	-1.28718143916404	-1.28718143916404
3.19545432069323	2.61891655477138	-1.52702993987492	-1.52702993987492
3.19545432069323	2.62821579381689	-2.66748171583134	-2.66748171583134
3.19545432069323	2.63990831305281	-1.85296796390378	-1.85296796390378
3.19545432069323	2.64816045660458	-1.97992725906181	-1.97992725906181
3.19545432069323	2.66105906661435	-2.04859610878066	-2.04859610878066
3.19545432069323	2.66962305468101	-1.68823855348006	-1.68823855348006
3.19545432069323	2.6785533057522	-2.39874494880257	-2.39874494880257
3.19545432069323	2.68809833521918	-2.15572928351293	-2.15572928351293
3.19545432069323	2.70151599859566	-1.11250896989765	-1.11250896989765
3.19545432069323	2.70905507632019	-1.87195363054559	-1.87195363054559
3.19545432069323	2.71998525917072	-1.91453660730303	-1.91453660730303
3.19545432069323	2.72922572197759	-2.00492380388965	-2.00492380388965
3.19545432069323	2.74114611746511	-2.61373733948278	-2.61373733948278
3.19545432069323	2.74860034865829	-1.79123448608038	-1.79123448608038
3.19545432069323	2.75935933954683	-2.14185313006988	-2.14185313006988
3.19545432069323	2.76773810666567	-2.14884638614501	-2.14884638614501
3.19545432069323	2.77804363128858	-1.73353578812072	-1.73353578812072
3.19545432069323	2.78988206968744	-4.18866805768408	-4.18866805768408
3.19545432069323	2.799643930492	-3.22247909593523	-3.22247909593523
3.19545432069323	2.81102918529108	-2.21237676275661	-2.21237676275661
3.19545432069323	2.81824838163769	-2.8506266659781	-2.8506266659781
3.19545432069323	2.82970215549013	-2.65936486437494	-2.65936486437494
3.19545432069323	2.83930568442423	-1.40915569148109	-1.40915569148109
3.19545432069323	2.84878869777475	-1.256601257809	-1.256601257809
3.19545432069323	2.85968028104831	-0.745376500177883	-0.745376500177883
3.19545432069323	2.86885162736121	-1.65372046285665	-1.65372046285665
3.19545432069323	2.88043509744726	-2.3149618128711	-2.3149618128711
3.19545432069323	2.89038702345778	-1.55140038468789	-1.55140038468789
3.19545432069323	2.90067886022027	-2.99944906012342	-2.99944906012342
3.19545432069323	2.90896284590012	-3.34994148817259	-3.34994148817259
3.19545432069323	2.92034801732973	-3.22290366410959	-3.22290366410959
3.19545432069323	2.93067093334228	-5.12241315606633	-5.12241315606633
3.19545432069323	2.93959327602965	-5.37603462147325	-5.37603462147325
3.19545432069323	2.95037368341503	-3.1264981188192	-3.1264981188192
3.19545432069323	2.95806641483584	-1.99047592031945	-1.99047592031945
3.19545432069323	2.96859975692854	-2.09002491205979	-2.09002491205979
3.19545432069323	2.98044547571505	-2.11359966677958	-2.11359966677958
3.19545432069323	2.98772143126024	-3.32838478919456	-3.32838478919456
3.19545432069323	3.00100233344648	-3.57739693796896	-3.57739693796896
3.19545432069323	3.01131809617829	-2.42672130667154	-2.42672130667154
3.19545432069323	3.0197116851039	-1.05629862248981	-1.05629862248981
3.19545432069323	3.03026099403746	-1.4910981447839	-1.4910981447839
3.19545432069323	3.03990760790565	-2.48198229138575	-2.48198229138575
3.19545432069323	3.05150515575847	-2.980429881313	-2.980429881313
3.19545432069323	3.05873576034268	-2.51792386604006	-2.51792386604006
3.19545432069323	3.06770301370292	-2.0899996032249	-2.0899996032249
3.19545432069323	3.07940591707879	-3.21887576864225	-3.21887576864225
3.19545432069323	3.09019597907842	-1.80708893746873	-1.80708893746873
3.19545432069323	3.09792004790723	-1.32424666104936	-1.32424666104936
3.19545432069323	3.110542189974	-1.53126489848137	-1.53126489848137
3.19545432069323	3.120908844404	-1.56287401909867	-1.56287401909867
3.19545432069323	3.12994958701076	-1.79798331784463	-1.79798331784463
3.19545432069323	3.13849390498568	-2.62951335688899	-2.62951335688899
3.19545432069323	3.1501869446091	-1.66950462094229	-1.66950462094229
3.19545432069323	3.16148064832368	-1.83256939420306	-1.83256939420306
3.19545432069323	3.17011103507498	-1.2926711561081	-1.2926711561081
3.19545432069323	3.17872314084609	-0.850346903510626	-0.850346903510626
3.19545432069323	3.18943427854929	-2.56234865240452	-2.56234865240452
3.19545432069323	3.20007270850667	-2.51191459943391	-2.51191459943391
3.19545432069323	3.21135729173775	-2.44378801834648	-2.44378801834648
3.19545432069323	3.21774495156264	-2.20756075022553	-2.20756075022553
3.19545432069323	3.22815211213431	-1.50907618841427	-1.50907618841427
3.19545432069323	3.23966270340771	-1.04245482051931	-1.04245482051931
3.19545432069323	3.2482633739793	-1.205843326094	-1.205843326094
3.19545432069323	3.26005447385254	-0.894046103136532	-0.894046103136532
3.19545432069323	3.2678375073655	-1.24491171718961	-1.24491171718961
3.19545432069323	3.27942502767294	-0.692926858802821	-0.692926858802821
3.19545432069323	3.28991400376944	-1.33196405104752	-1.33196405104752
3.19545432069323	3.29843413820363	-1.99148302091993	-1.99148302091993
3.19545432069323	3.30795598122601	-0.83920093052842	-0.83920093052842
3.19545432069323	3.32042353399918	-1.20389393158911	-1.20389393158911
3.19545432069323	3.32988808113066	-1.82017586429367	-1.82017586429367
3.19545432069323	3.34167171731797	-2.12514880363364	-2.12514880363364
3.19545432069323	3.34945522358469	-2.24244920927032	-2.24244920927032
3.19545432069323	3.3585212125853	-1.95119406347993	-1.95119406347993
3.19545432069323	3.36825225656232	-1.25559696844459	-1.25559696844459
3.19545432069323	3.37957340924158	-1.54540764132344	-1.54540764132344
3.19545432069323	3.388124757051	-1.81421473537131	-1.81421473537131
3.19545432069323	3.40006631133684	-1.71570341394204	-1.71570341394204
3.19545432069323	3.41031819784028	-1.68391585277021	-1.68391585277021
3.19545432069323	3.42124566193826	-0.675618240939855	-0.675618240939855
3.19545432069323	3.4282329791085	-0.713478417487408	-0.713478417487408
3.19545432069323	3.44003838428732	-0.81262196048317	-0.81262196048317
3.19545432069323	3.44978874723266	-0.821526044441669	-0.821526044441669
3.19545432069323	3.45844418684046	-0.846249728887869	-0.846249728887869
3.19545432069323	3.46995108331354	-0.910176112463148	-0.910176112463148
3.19545432069323	3.47930561178105	-0.945854368216146	-0.945854368216146
3.19545432069323	3.49068855748336	-1.08873899197062	-1.08873899197062
3.19545432069323	3.49945620723886	-1.17717129888831	-1.17717129888831
3.19545432069323	3.5102617296568	-1.20665599513586	-1.20665599513586
3.19545432069323	3.51971176077836	-1.23585500717024	-1.23585500717024
3.19545432069323	3.5297	-1.24296988941279	-1.24296988941279
3.20212562189614	2.5297	-0.556650570001921	-0.556650570001921
3.20212562189614	2.53930844129776	-1.78353671057187	-1.78353671057187
3.20212562189614	2.54779497192057	-3.03736682192209	-3.03736682192209
3.20212562189614	2.56041424082838	-1.98804761855172	-1.98804761855172
3.20212562189614	2.5688564932808	-0.672472568640103	-0.672472568640103
3.20212562189614	2.57878084645278	-0.269852374523623	-0.269852374523623
3.20212562189614	2.58790006453133	-1.86430013715648	-1.86430013715648
3.20212562189614	2.60044868121584	-2.64918369124183	-2.64918369124183
3.20212562189614	2.61142301668084	-1.28810927650085	-1.28810927650085
3.20212562189614	2.61891655477138	-0.947426093480374	-0.947426093480374
3.20212562189614	2.62821579381689	-2.456633520396	-2.456633520396
3.20212562189614	2.63990831305281	-1.63167426614484	-1.63167426614484
3.20212562189614	2.64816045660458	-1.88401654096907	-1.88401654096907
3.20212562189614	2.66105906661435	-2.82210352590204	-2.82210352590204
3.20212562189614	2.66962305468101	-2.49794121558631	-2.49794121558631
3.20212562189614	2.6785533057522	-1.84759206264323	-1.84759206264323
3.20212562189614	2.68809833521918	-3.22252667218538	-3.22252667218538
3.20212562189614	2.70151599859566	-0.877811127005486	-0.877811127005486
3.20212562189614	2.70905507632019	-1.78856813590698	-1.78856813590698
3.20212562189614	2.71998525917072	-2.06678850475021	-2.06678850475021
3.20212562189614	2.72922572197759	-1.61350526160533	-1.61350526160533
3.20212562189614	2.74114611746511	-2.80993436212145	-2.80993436212145
3.20212562189614	2.74860034865829	-2.29583100774539	-2.29583100774539
3.20212562189614	2.75935933954683	-2.52850430507522	-2.52850430507522
3.20212562189614	2.76773810666567	-2.65516496025651	-2.65516496025651
3.20212562189614	2.77804363128858	-2.14275823782759	-2.14275823782759
3.20212562189614	2.78988206968744	-2.92079160829007	-2.92079160829007
3.20212562189614	2.799643930492	-3.75204002648081	-3.75204002648081
3.20212562189614	2.81102918529108	-1.38169049020632	-1.38169049020632
3.20212562189614	2.81824838163769	-1.78030889178928	-1.78030889178928
3.20212562189614	2.82970215549013	-2.10768526573554	-2.10768526573554
3.20212562189614	2.83930568442423	-1.38888459989488	-1.38888459989488
3.20212562189614	2.84878869777475	-2.48733246231632	-2.48733246231632
3.20212562189614	2.85968028104831	-1.18067387738631	-1.18067387738631
3.20212562189614	2.86885162736121	-1.35263922414703	-1.35263922414703
3.20212562189614	2.88043509744726	-2.01504767066297	-2.01504767066297
3.20212562189614	2.89038702345778	-1.66912698118898	-1.66912698118898
3.20212562189614	2.90067886022027	-2.91434874483679	-2.91434874483679
3.20212562189614	2.90896284590012	-4.89748715518283	-4.89748715518283
3.20212562189614	2.92034801732973	-3.13664068787875	-3.13664068787875
3.20212562189614	2.93067093334228	-4.09258036055593	-4.09258036055593
3.20212562189614	2.93959327602965	-4.53867358120817	-4.53867358120817
3.20212562189614	2.95037368341503	-2.79077254000794	-2.79077254000794
3.20212562189614	2.95806641483584	-1.52890407829699	-1.52890407829699
3.20212562189614	2.96859975692854	-1.02528082566232	-1.02528082566232
3.20212562189614	2.98044547571505	-3.34197362906502	-3.34197362906502
3.20212562189614	2.98772143126024	-4.48110630145675	-4.48110630145675
3.20212562189614	3.00100233344648	-4.3369080875176	-4.3369080875176
3.20212562189614	3.01131809617829	-2.37427611211541	-2.37427611211541
3.20212562189614	3.0197116851039	-1.81946237817078	-1.81946237817078
3.20212562189614	3.03026099403746	-1.65118438506983	-1.65118438506983
3.20212562189614	3.03990760790565	-2.73909092582488	-2.73909092582488
3.20212562189614	3.05150515575847	-3.92733992472159	-3.92733992472159
3.20212562189614	3.05873576034268	-3.57208773223465	-3.57208773223465
3.20212562189614	3.06770301370292	-2.6911301776322	-2.6911301776322
3.20212562189614	3.07940591707879	-2.95032478334599	-2.95032478334599
3.20212562189614	3.09019597907842	-2.08245948614405	-2.08245948614405
3.20212562189614	3.09792004790723	-1.25296109017182	-1.25296109017182
3.20212562189614	3.110542189974	-1.46709974671671	-1.46709974671671
3.20212562189614	3.120908844404	-1.30718261199803	-1.30718261199803
3.20212562189614	3.12994958701076	-1.05652762810894	-1.05652762810894
3.20212562189614	3.13849390498568	-2.47036873175944	-2.47036873175944
3.20212562189614	3.1501869446091	-1.31927485990315	-1.31927485990315
3.20212562189614	3.16148064832368	-1.62021078143079	-1.62021078143079
3.20212562189614	3.17011103507498	-1.35987369139588	-1.35987369139588
3.20212562189614	3.17872314084609	-0.965817277241001	-0.965817277241001
3.20212562189614	3.18943427854929	-1.54110736383871	-1.54110736383871
3.20212562189614	3.20007270850667	-2.19152479688859	-2.19152479688859
3.20212562189614	3.21135729173775	-1.82897299301203	-1.82897299301203
3.20212562189614	3.21774495156264	-1.76990639181383	-1.76990639181383
3.20212562189614	3.22815211213431	-1.5270199652856	-1.5270199652856
3.20212562189614	3.23966270340771	-1.24062580320555	-1.24062580320555
3.20212562189614	3.2482633739793	-1.30679928007606	-1.30679928007606
3.20212562189614	3.26005447385254	-1.45092256679584	-1.45092256679584
3.20212562189614	3.2678375073655	-1.01272983016423	-1.01272983016423
3.20212562189614	3.27942502767294	-1.31587133388172	-1.31587133388172
3.20212562189614	3.28991400376944	-0.815677031802409	-0.815677031802409
3.20212562189614	3.29843413820363	-2.05307605936321	-2.05307605936321
3.20212562189614	3.30795598122601	-0.745953898351502	-0.745953898351502
3.20212562189614	3.32042353399918	-1.61851705367349	-1.61851705367349
3.20212562189614	3.32988808113066	-2.34076866052254	-2.34076866052254
3.20212562189614	3.34167171731797	-2.286295324143	-2.286295324143
3.20212562189614	3.34945522358469	-1.95409928892423	-1.95409928892423
3.20212562189614	3.3585212125853	-2.06829295450962	-2.06829295450962
3.20212562189614	3.36825225656232	-2.18065722963564	-2.18065722963564
3.20212562189614	3.37957340924158	-1.87119364381402	-1.87119364381402
3.20212562189614	3.388124757051	-1.96352544765955	-1.96352544765955
3.20212562189614	3.40006631133684	-1.53438244708821	-1.53438244708821
3.20212562189614	3.41031819784028	-0.743461249473569	-0.743461249473569
3.20212562189614	3.42124566193826	-0.688143629088813	-0.688143629088813
3.20212562189614	3.4282329791085	-0.517008905390185	-0.517008905390185
3.20212562189614	3.44003838428732	-0.611049017008725	-0.611049017008725
3.20212562189614	3.44978874723266	-0.724700760066128	-0.724700760066128
3.20212562189614	3.45844418684046	-0.773612392204313	-0.773612392204313
3.20212562189614	3.46995108331354	-0.800991354436746	-0.800991354436746
3.20212562189614	3.47930561178105	-0.794619866226697	-0.794619866226697
3.20212562189614	3.49068855748336	-0.915480717612411	-0.915480717612411
3.20212562189614	3.49945620723886	-1.04143036192335	-1.04143036192335
3.20212562189614	3.5102617296568	-1.11230947097295	-1.11230947097295
3.20212562189614	3.51971176077836	-1.11580059012681	-1.11580059012681
3.20212562189614	3.5297	-1.08073410024616	-1.08073410024616
3.21527046695449	2.5297	-1.25936740660484	-1.25936740660484
3.21527046695449	2.53930844129776	-0.963950741068345	-0.963950741068345
3.21527046695449	2.54779497192057	-1.93045744999358	-1.93045744999358
3.21527046695449	2.56041424082838	-2.24785189411938	-2.24785189411938
3.21527046695449	2.5688564932808	-1.45675332091832	-1.45675332091832
3.21527046695449	2.57878084645278	-0.920197964523709	-0.920197964523709
3.21527046695449	2.58790006453133	-1.39868628600067	-1.39868628600067
3.21527046695449	2.60044868121584	-1.23961494135466	-1.23961494135466
3.21527046695449	2.61142301668084	-3.42680191202942	-3.42680191202942
3.21527046695449	2.61891655477138	-2.15568388866916	-2.15568388866916
3.21527046695449	2.62821579381689	-1.76566512660912	-1.76566512660912
3.21527046695449	2.63990831305281	-0.672715422932185	-0.672715422932185
3.21527046695449	2.64816045660458	-1.21897245197647	-1.21897245197647
3.21527046695449	2.66105906661435	-3.75197554716567	-3.75197554716567
3.21527046695449	2.66962305468101	-4.07361654748865	-4.07361654748865
3.21527046695449	2.6785533057522	-2.39444926366224	-2.39444926366224
3.21527046695449	2.68809833521918	-0.975552973956724	-0.975552973956724
3.21527046695449	2.70151599859566	-1.5458035801106	-1.5458035801106
3.21527046695449	2.70905507632019	-1.34924961785231	-1.34924961785231
3.21527046695449	2.71998525917072	-4.38833782313202	-4.38833782313202
3.21527046695449	2.72922572197759	-0.495048154851474	-0.495048154851474
3.21527046695449	2.74114611746511	-2.45209471159149	-2.45209471159149
3.21527046695449	2.74860034865829	-2.13959609945988	-2.13959609945988
3.21527046695449	2.75935933954683	-2.24183404101927	-2.24183404101927
3.21527046695449	2.76773810666567	-2.98864302685172	-2.98864302685172
3.21527046695449	2.77804363128858	-3.57623713818356	-3.57623713818356
3.21527046695449	2.78988206968744	-2.80459684639152	-2.80459684639152
3.21527046695449	2.799643930492	-2.78224334500771	-2.78224334500771
3.21527046695449	2.81102918529108	-1.19666036854323	-1.19666036854323
3.21527046695449	2.81824838163769	-1.11528419009949	-1.11528419009949
3.21527046695449	2.82970215549013	-2.29113615902827	-2.29113615902827
3.21527046695449	2.83930568442423	-1.85810387416166	-1.85810387416166
3.21527046695449	2.84878869777475	-2.7383833920378	-2.7383833920378
3.21527046695449	2.85968028104831	-2.24437268763972	-2.24437268763972
3.21527046695449	2.86885162736121	-2.29409257252354	-2.29409257252354
3.21527046695449	2.88043509744726	-2.96783120720602	-2.96783120720602
3.21527046695449	2.89038702345778	-2.74195804710337	-2.74195804710337
3.21527046695449	2.90067886022027	-2.51220571962426	-2.51220571962426
3.21527046695449	2.90896284590012	-4.06166645747862	-4.06166645747862
3.21527046695449	2.92034801732973	-2.83030150401339	-2.83030150401339
3.21527046695449	2.93067093334228	-1.80894815594303	-1.80894815594303
3.21527046695449	2.93959327602965	-2.2133607182372	-2.2133607182372
3.21527046695449	2.95037368341503	-1.80124860072777	-1.80124860072777
3.21527046695449	2.95806641483584	-1.03881740509121	-1.03881740509121
3.21527046695449	2.96859975692854	-1.39392169605389	-1.39392169605389
3.21527046695449	2.98044547571505	-0.675388473786086	-0.675388473786086
3.21527046695449	2.98772143126024	-1.40832951354264	-1.40832951354264
3.21527046695449	3.00100233344648	-1.97612204831211	-1.97612204831211
3.21527046695449	3.01131809617829	-1.61246247661973	-1.61246247661973
3.21527046695449	3.0197116851039	-2.75349098924676	-2.75349098924676
3.21527046695449	3.03026099403746	-3.31669510429998	-3.31669510429998
3.21527046695449	3.03990760790565	-3.10121738484435	-3.10121738484435
3.21527046695449	3.05150515575847	-4.304429989987	-4.304429989987
3.21527046695449	3.05873576034268	-4.28966573445337	-4.28966573445337
3.21527046695449	3.06770301370292	-3.03234827424279	-3.03234827424279
3.21527046695449	3.07940591707879	-1.75166678960761	-1.75166678960761
3.21527046695449	3.09019597907842	-1.98027055107286	-1.98027055107286
3.21527046695449	3.09792004790723	-1.8934899424554	-1.8934899424554
3.21527046695449	3.110542189974	-3.07385876958057	-3.07385876958057
3.21527046695449	3.120908844404	-3.03212018232279	-3.03212018232279
3.21527046695449	3.12994958701076	-2.45055479450025	-2.45055479450025
3.21527046695449	3.13849390498568	-1.89662314528061	-1.89662314528061
3.21527046695449	3.1501869446091	-1.00106704884024	-1.00106704884024
3.21527046695449	3.16148064832368	-1.80380147545276	-1.80380147545276
3.21527046695449	3.17011103507498	-2.17309482006408	-2.17309482006408
3.21527046695449	3.17872314084609	-2.00437610282006	-2.00437610282006
3.21527046695449	3.18943427854929	-1.87375133661203	-1.87375133661203
3.21527046695449	3.20007270850667	-2.48375129301706	-2.48375129301706
3.21527046695449	3.21135729173775	-1.71557367586553	-1.71557367586553
3.21527046695449	3.21774495156264	-1.47168636633512	-1.47168636633512
3.21527046695449	3.22815211213431	-1.48065320358512	-1.48065320358512
3.21527046695449	3.23966270340771	-1.27738481933136	-1.27738481933136
3.21527046695449	3.2482633739793	-1.0370185475295	-1.0370185475295
3.21527046695449	3.26005447385254	-0.941000335523597	-0.941000335523597
3.21527046695449	3.2678375073655	-1.64451598085532	-1.64451598085532
3.21527046695449	3.27942502767294	-1.69708745122529	-1.69708745122529
3.21527046695449	3.28991400376944	-1.39074427514424	-1.39074427514424
3.21527046695449	3.29843413820363	-1.00370787580482	-1.00370787580482
3.21527046695449	3.30795598122601	-1.21598876114729	-1.21598876114729
3.21527046695449	3.32042353399918	-1.80755091092135	-1.80755091092135
3.21527046695449	3.32988808113066	-1.83266319847769	-1.83266319847769
3.21527046695449	3.34167171731797	-1.57397498990866	-1.57397498990866
3.21527046695449	3.34945522358469	-1.20926378049944	-1.20926378049944
3.21527046695449	3.3585212125853	-0.843747034645105	-0.843747034645105
3.21527046695449	3.36825225656232	-0.748742348235794	-0.748742348235794
3.21527046695449	3.37957340924158	-0.882324974367748	-0.882324974367748
3.21527046695449	3.388124757051	-0.893141014142486	-0.893141014142486
3.21527046695449	3.40006631133684	-0.687635598225029	-0.687635598225029
3.21527046695449	3.41031819784028	-0.423392604604146	-0.423392604604146
3.21527046695449	3.42124566193826	-1.29784908047998	-1.29784908047998
3.21527046695449	3.4282329791085	-0.6567836411852	-0.6567836411852
3.21527046695449	3.44003838428732	-0.735359708185456	-0.735359708185456
3.21527046695449	3.44978874723266	-1.25360034599873	-1.25360034599873
3.21527046695449	3.45844418684046	-1.52001622749304	-1.52001622749304
3.21527046695449	3.46995108331354	-1.56385571014641	-1.56385571014641
3.21527046695449	3.47930561178105	-1.33187538527329	-1.33187538527329
3.21527046695449	3.49068855748336	-1.19205930968536	-1.19205930968536
3.21527046695449	3.49945620723886	-1.34364808859726	-1.34364808859726
3.21527046695449	3.5102617296568	-1.54124972273115	-1.54124972273115
3.21527046695449	3.51971176077836	-1.56261932513661	-1.56261932513661
3.21527046695449	3.5297	-1.40045866573058	-1.40045866573058
3.22333486174057	2.5297	-1.41343921874324	-1.41343921874324
3.22333486174057	2.53930844129776	-1.03396269217615	-1.03396269217615
3.22333486174057	2.54779497192057	-1.22677666248899	-1.22677666248899
3.22333486174057	2.56041424082838	-2.10408444841732	-2.10408444841732
3.22333486174057	2.5688564932808	-1.78831853961941	-1.78831853961941
3.22333486174057	2.57878084645278	-1.19315548787915	-1.19315548787915
3.22333486174057	2.58790006453133	-1.43605561189963	-1.43605561189963
3.22333486174057	2.60044868121584	-1.13676751590992	-1.13676751590992
3.22333486174057	2.61142301668084	-2.57685200595927	-2.57685200595927
3.22333486174057	2.61891655477138	-2.50729619624332	-2.50729619624332
3.22333486174057	2.62821579381689	-1.27575414704557	-1.27575414704557
3.22333486174057	2.63990831305281	-0.731638904395652	-0.731638904395652
3.22333486174057	2.64816045660458	-1.04791525132157	-1.04791525132157
3.22333486174057	2.66105906661435	-2.98021312528556	-2.98021312528556
3.22333486174057	2.66962305468101	-3.53044590711357	-3.53044590711357
3.22333486174057	2.6785533057522	-2.56463771842857	-2.56463771842857
3.22333486174057	2.68809833521918	-1.57374950346349	-1.57374950346349
3.22333486174057	2.70151599859566	-2.1964512848574	-2.1964512848574
3.22333486174057	2.70905507632019	-1.79559229611266	-1.79559229611266
3.22333486174057	2.71998525917072	-0.59285922692294	-0.59285922692294
3.22333486174057	2.72922572197759	-3.19285891774433	-3.19285891774433
3.22333486174057	2.74114611746511	-1.9755441498852	-1.9755441498852
3.22333486174057	2.74860034865829	-1.43703356780793	-1.43703356780793
3.22333486174057	2.75935933954683	-1.45923011510223	-1.45923011510223
3.22333486174057	2.76773810666567	-2.58376364128901	-2.58376364128901
3.22333486174057	2.77804363128858	-4.49832084677183	-4.49832084677183
3.22333486174057	2.78988206968744	-3.94937902779407	-3.94937902779407
3.22333486174057	2.799643930492	-2.12844014874111	-2.12844014874111
3.22333486174057	2.81102918529108	-1.12150142487042	-1.12150142487042
3.22333486174057	2.81824838163769	-2.68889202829632	-2.68889202829632
3.22333486174057	2.82970215549013	-3.70019492675851	-3.70019492675851
3.22333486174057	2.83930568442423	-3.89321589709778	-3.89321589709778
3.22333486174057	2.84878869777475	-2.28497360613795	-2.28497360613795
3.22333486174057	2.85968028104831	-2.55852774107569	-2.55852774107569
3.22333486174057	2.86885162736121	-2.53829776197153	-2.53829776197153
3.22333486174057	2.88043509744726	-3.24869185671463	-3.24869185671463
3.22333486174057	2.89038702345778	-3.39331987089099	-3.39331987089099
3.22333486174057	2.90067886022027	-2.75870705471561	-2.75870705471561
3.22333486174057	2.90896284590012	-2.84801801624383	-2.84801801624383
3.22333486174057	2.92034801732973	-3.0092612713571	-3.0092612713571
3.22333486174057	2.93067093334228	-1.05349622449978	-1.05349622449978
3.22333486174057	2.93959327602965	-1.51269418882566	-1.51269418882566
3.22333486174057	2.95037368341503	-1.66633943798524	-1.66633943798524
3.22333486174057	2.95806641483584	-1.15807795147418	-1.15807795147418
3.22333486174057	2.96859975692854	-3.99788308822076	-3.99788308822076
3.22333486174057	2.98044547571505	-0.977745997603449	-0.977745997603449
3.22333486174057	2.98772143126024	-1.42026317883847	-1.42026317883847
3.22333486174057	3.00100233344648	-2.11270246098837	-2.11270246098837
3.22333486174057	3.01131809617829	-1.93098141091389	-1.93098141091389
3.22333486174057	3.0197116851039	-2.71004743138309	-2.71004743138309
3.22333486174057	3.03026099403746	-4.33969095222039	-4.33969095222039
3.22333486174057	3.03990760790565	-2.9694084366372	-2.9694084366372
3.22333486174057	3.05150515575847	-3.25181092781139	-3.25181092781139
3.22333486174057	3.05873576034268	-3.35850770220674	-3.35850770220674
3.22333486174057	3.06770301370292	-2.49149957540294	-2.49149957540294
3.22333486174057	3.07940591707879	-1.10181699667436	-1.10181699667436
3.22333486174057	3.09019597907842	-1.4489757195297	-1.4489757195297
3.22333486174057	3.09792004790723	-2.90678989747016	-2.90678989747016
3.22333486174057	3.110542189974	-3.69081318009012	-3.69081318009012
3.22333486174057	3.120908844404	-3.38965503387675	-3.38965503387675
3.22333486174057	3.12994958701076	-2.32765052605174	-2.32765052605174
3.22333486174057	3.13849390498568	-1.90934347827232	-1.90934347827232
3.22333486174057	3.1501869446091	-1.43650913618194	-1.43650913618194
3.22333486174057	3.16148064832368	-2.18400856741101	-2.18400856741101
3.22333486174057	3.17011103507498	-2.84410228820042	-2.84410228820042
3.22333486174057	3.17872314084609	-2.83140930661665	-2.83140930661665
3.22333486174057	3.18943427854929	-2.33655567171252	-2.33655567171252
3.22333486174057	3.20007270850667	-2.52412947141454	-2.52412947141454
3.22333486174057	3.21135729173775	-1.9394817402046	-1.9394817402046
3.22333486174057	3.21774495156264	-1.49732004932946	-1.49732004932946
3.22333486174057	3.22815211213431	-1.47956974082308	-1.47956974082308
3.22333486174057	3.23966270340771	-1.33099972376397	-1.33099972376397
3.22333486174057	3.2482633739793	-1.00172780144584	-1.00172780144584
3.22333486174057	3.26005447385254	-1.36999060160991	-1.36999060160991
3.22333486174057	3.2678375073655	-1.46511548645003	-1.46511548645003
3.22333486174057	3.27942502767294	-1.35184455698578	-1.35184455698578
3.22333486174057	3.28991400376944	-1.31657575007694	-1.31657575007694
3.22333486174057	3.29843413820363	-1.0700970164259	-1.0700970164259
3.22333486174057	3.30795598122601	-1.03568281927107	-1.03568281927107
3.22333486174057	3.32042353399918	-1.47219896388054	-1.47219896388054
3.22333486174057	3.32988808113066	-1.43550871329307	-1.43550871329307
3.22333486174057	3.34167171731797	-1.37870568125328	-1.37870568125328
3.22333486174057	3.34945522358469	-1.22771176022832	-1.22771176022832
3.22333486174057	3.3585212125853	-0.976229795784661	-0.976229795784661
3.22333486174057	3.36825225656232	-0.80586368822452	-0.80586368822452
3.22333486174057	3.37957340924158	-0.743313322804738	-0.743313322804738
3.22333486174057	3.388124757051	-0.655325786466278	-0.655325786466278
3.22333486174057	3.40006631133684	-0.661567653869099	-0.661567653869099
3.22333486174057	3.41031819784028	-0.575814937184873	-0.575814937184873
3.22333486174057	3.42124566193826	-0.496145209806912	-0.496145209806912
3.22333486174057	3.4282329791085	-0.69981837203926	-0.69981837203926
3.22333486174057	3.44003838428732	-1.54856716187521	-1.54856716187521
3.22333486174057	3.44978874723266	-1.82212602916843	-1.82212602916843
3.22333486174057	3.45844418684046	-1.89616745286526	-1.89616745286526
3.22333486174057	3.46995108331354	-1.81920115411185	-1.81920115411185
3.22333486174057	3.47930561178105	-1.94214230318266	-1.94214230318266
3.22333486174057	3.49068855748336	-1.96716976962557	-1.96716976962557
3.22333486174057	3.49945620723886	-1.91853927448989	-1.91853927448989
3.22333486174057	3.5102617296568	-1.94259919205001	-1.94259919205001
3.22333486174057	3.51971176077836	-1.87528236912578	-1.87528236912578
3.22333486174057	3.5297	-1.83631260895959	-1.83631260895959
3.23373913432878	2.5297	-0.801559290003809	-0.801559290003809
3.23373913432878	2.53930844129776	-2.59516122970007	-2.59516122970007
3.23373913432878	2.54779497192057	-0.982554046103076	-0.982554046103076
3.23373913432878	2.56041424082838	-1.76781091097268	-1.76781091097268
3.23373913432878	2.5688564932808	-1.91728241223473	-1.91728241223473
3.23373913432878	2.57878084645278	-1.25471459459243	-1.25471459459243
3.23373913432878	2.58790006453133	-1.18781060848664	-1.18781060848664
3.23373913432878	2.60044868121584	-1.65085617655421	-1.65085617655421
3.23373913432878	2.61142301668084	-1.77454218804121	-1.77454218804121
3.23373913432878	2.61891655477138	-2.05961182621849	-2.05961182621849
3.23373913432878	2.62821579381689	-1.29774160769375	-1.29774160769375
3.23373913432878	2.63990831305281	-0.845033279191398	-0.845033279191398
3.23373913432878	2.64816045660458	-3.09571057523692	-3.09571057523692
3.23373913432878	2.66105906661435	-1.6899550592214	-1.6899550592214
3.23373913432878	2.66962305468101	-2.13379047159106	-2.13379047159106
3.23373913432878	2.6785533057522	-2.26457311846531	-2.26457311846531
3.23373913432878	2.68809833521918	-2.05683378010423	-2.05683378010423
3.23373913432878	2.70151599859566	-2.81502064919499	-2.81502064919499
3.23373913432878	2.70905507632019	-2.85130254908285	-2.85130254908285
3.23373913432878	2.71998525917072	-0.802612653858944	-0.802612653858944
3.23373913432878	2.72922572197759	-1.6311194580727	-1.6311194580727
3.23373913432878	2.74114611746511	-1.34863075898329	-1.34863075898329
3.23373913432878	2.74860034865829	-2.77289242213686	-2.77289242213686
3.23373913432878	2.75935933954683	-1.06368634966645	-1.06368634966645
3.23373913432878	2.76773810666567	-2.07352944303727	-2.07352944303727
3.23373913432878	2.77804363128858	-4.18648790474111	-4.18648790474111
3.23373913432878	2.78988206968744	-4.10166665868252	-4.10166665868252
3.23373913432878	2.799643930492	-2.3961423362756	-2.3961423362756
3.23373913432878	2.81102918529108	-2.13741304260896	-2.13741304260896
3.23373913432878	2.81824838163769	-2.67106675023422	-2.67106675023422
3.23373913432878	2.82970215549013	-0.738716374600244	-0.738716374600244
3.23373913432878	2.83930568442423	-0.328146288309256	-0.328146288309256
3.23373913432878	2.84878869777475	-1.88512290716454	-1.88512290716454
3.23373913432878	2.85968028104831	-2.39321875698414	-2.39321875698414
3.23373913432878	2.86885162736121	-1.86083027857813	-1.86083027857813
3.23373913432878	2.88043509744726	-2.51393613648571	-2.51393613648571
3.23373913432878	2.89038702345778	-3.68909036454943	-3.68909036454943
3.23373913432878	2.90067886022027	-3.95228658499917	-3.95228658499917
3.23373913432878	2.90896284590012	-3.24015209339461	-3.24015209339461
3.23373913432878	2.92034801732973	-2.85179167457972	-2.85179167457972
3.23373913432878	2.93067093334228	-1.01541208839751	-1.01541208839751
3.23373913432878	2.93959327602965	-2.04745454620524	-2.04745454620524
3.23373913432878	2.95037368341503	-2.9179767640602	-2.9179767640602
3.23373913432878	2.95806641483584	-2.43807100495593	-2.43807100495593
3.23373913432878	2.96859975692854	-2.60904225398315	-2.60904225398315
3.23373913432878	2.98044547571505	-1.83056253403117	-1.83056253403117
3.23373913432878	2.98772143126024	-2.10108107990692	-2.10108107990692
3.23373913432878	3.00100233344648	-2.80940366630659	-2.80940366630659
3.23373913432878	3.01131809617829	-2.56947833609689	-2.56947833609689
3.23373913432878	3.0197116851039	-2.47763310672997	-2.47763310672997
3.23373913432878	3.03026099403746	-3.72963348122477	-3.72963348122477
3.23373913432878	3.03990760790565	-2.51413973106156	-2.51413973106156
3.23373913432878	3.05150515575847	-1.7720819898347	-1.7720819898347
3.23373913432878	3.05873576034268	-1.96363268632399	-1.96363268632399
3.23373913432878	3.06770301370292	-1.71602023746078	-1.71602023746078
3.23373913432878	3.07940591707879	-0.736032197511861	-0.736032197511861
3.23373913432878	3.09019597907842	-1.07875513888268	-1.07875513888268
3.23373913432878	3.09792004790723	-1.03519335121757	-1.03519335121757
3.23373913432878	3.110542189974	-1.8290895758837	-1.8290895758837
3.23373913432878	3.120908844404	-2.00730823238445	-2.00730823238445
3.23373913432878	3.12994958701076	-1.65352688954516	-1.65352688954516
3.23373913432878	3.13849390498568	-2.02362160572733	-2.02362160572733
3.23373913432878	3.1501869446091	-2.48924437823024	-2.48924437823024
3.23373913432878	3.16148064832368	-2.6005693689375	-2.6005693689375
3.23373913432878	3.17011103507498	-3.20095038400416	-3.20095038400416
3.23373913432878	3.17872314084609	-3.3019250137923	-3.3019250137923
3.23373913432878	3.18943427854929	-2.4916636491879	-2.4916636491879
3.23373913432878	3.20007270850667	-2.00751295761881	-2.00751295761881
3.23373913432878	3.21135729173775	-1.96312621989489	-1.96312621989489
3.23373913432878	3.21774495156264	-1.67119496409418	-1.67119496409418
3.23373913432878	3.22815211213431	-1.86807128363097	-1.86807128363097
3.23373913432878	3.23966270340771	-2.02675491507227	-2.02675491507227
3.23373913432878	3.2482633739793	-1.80413022696303	-1.80413022696303
3.23373913432878	3.26005447385254	-2.34837824757153	-2.34837824757153
3.23373913432878	3.2678375073655	-1.2690087804753	-1.2690087804753
3.23373913432878	3.27942502767294	-1.18687256582314	-1.18687256582314
3.23373913432878	3.28991400376944	-1.47928692703573	-1.47928692703573
3.23373913432878	3.29843413820363	-1.46011899348156	-1.46011899348156
3.23373913432878	3.30795598122601	-1.41129002210306	-1.41129002210306
3.23373913432878	3.32042353399918	-1.72035892689104	-1.72035892689104
3.23373913432878	3.32988808113066	-1.59102981332882	-1.59102981332882
3.23373913432878	3.34167171731797	-1.45385594493558	-1.45385594493558
3.23373913432878	3.34945522358469	-1.41603584124573	-1.41603584124573
3.23373913432878	3.3585212125853	-1.24894391887176	-1.24894391887176
3.23373913432878	3.36825225656232	-1.01815810745654	-1.01815810745654
3.23373913432878	3.37957340924158	-0.924025513018933	-0.924025513018933
3.23373913432878	3.388124757051	-0.908806041298703	-0.908806041298703
3.23373913432878	3.40006631133684	-0.992728119376864	-0.992728119376864
3.23373913432878	3.41031819784028	-1.01169862338827	-1.01169862338827
3.23373913432878	3.42124566193826	-0.902660040795467	-0.902660040795467
3.23373913432878	3.4282329791085	-0.928448027914044	-0.928448027914044
3.23373913432878	3.44003838428732	-1.27854653146619	-1.27854653146619
3.23373913432878	3.44978874723266	-1.35880750295041	-1.35880750295041
3.23373913432878	3.45844418684046	-1.3219661884815	-1.3219661884815
3.23373913432878	3.46995108331354	-1.13103470319282	-1.13103470319282
3.23373913432878	3.47930561178105	-1.02334367678731	-1.02334367678731
3.23373913432878	3.49068855748336	-1.14878517031434	-1.14878517031434
3.23373913432878	3.49945620723886	-1.27420223959876	-1.27420223959876
3.23373913432878	3.5102617296568	-1.25484523182729	-1.25484523182729
3.23373913432878	3.51971176077836	-1.1110757454756	-1.1110757454756
3.23373913432878	3.5297	-0.933901341795377	-0.933901341795377
3.24281180664912	2.5297	-0.820404969924823	-0.820404969924823
3.24281180664912	2.53930844129776	-2.14948915718588	-2.14948915718588
3.24281180664912	2.54779497192057	-1.41567459716583	-1.41567459716583
3.24281180664912	2.56041424082838	-1.54651080647619	-1.54651080647619
3.24281180664912	2.5688564932808	-2.01105204820419	-2.01105204820419
3.24281180664912	2.57878084645278	-1.32142084311442	-1.32142084311442
3.24281180664912	2.58790006453133	-0.788421318202836	-0.788421318202836
3.24281180664912	2.60044868121584	-1.22548499895424	-1.22548499895424
3.24281180664912	2.61142301668084	-1.43538329193808	-1.43538329193808
3.24281180664912	2.61891655477138	-2.10938265820556	-2.10938265820556
3.24281180664912	2.62821579381689	-1.88573226098976	-1.88573226098976
3.24281180664912	2.63990831305281	-0.952117637717436	-0.952117637717436
3.24281180664912	2.64816045660458	-2.12772974965605	-2.12772974965605
3.24281180664912	2.66105906661435	-1.67202346627994	-1.67202346627994
3.24281180664912	2.66962305468101	-1.34390995555901	-1.34390995555901
3.24281180664912	2.6785533057522	-1.73136794720403	-1.73136794720403
3.24281180664912	2.68809833521918	-1.8602758343057	-1.8602758343057
3.24281180664912	2.70151599859566	-2.47083962998926	-2.47083962998926
3.24281180664912	2.70905507632019	-3.32665312094787	-3.32665312094787
3.24281180664912	2.71998525917072	-1.65891445100954	-1.65891445100954
3.24281180664912	2.72922572197759	-1.94453860409277	-1.94453860409277
3.24281180664912	2.74114611746511	-1.40158775349403	-1.40158775349403
3.24281180664912	2.74860034865829	-0.814790589268739	-0.814790589268739
3.24281180664912	2.75935933954683	-4.06738047591227	-4.06738047591227
3.24281180664912	2.76773810666567	-2.75628767351293	-2.75628767351293
3.24281180664912	2.77804363128858	-2.67398915862185	-2.67398915862185
3.24281180664912	2.78988206968744	-2.83209849411236	-2.83209849411236
3.24281180664912	2.799643930492	-2.42150593765984	-2.42150593765984
3.24281180664912	2.81102918529108	-3.02013589154109	-3.02013589154109
3.24281180664912	2.81824838163769	-3.95286566958055	-3.95286566958055
3.24281180664912	2.82970215549013	-1.73371437837437	-1.73371437837437
3.24281180664912	2.83930568442423	-0.403635159258386	-0.403635159258386
3.24281180664912	2.84878869777475	-0.64016588640402	-0.64016588640402
3.24281180664912	2.85968028104831	-2.427378724986	-2.427378724986
3.24281180664912	2.86885162736121	-1.22583385242774	-1.22583385242774
3.24281180664912	2.88043509744726	-1.68494274386933	-1.68494274386933
3.24281180664912	2.89038702345778	-3.47326414833992	-3.47326414833992
3.24281180664912	2.90067886022027	-4.99316781856191	-4.99316781856191
3.24281180664912	2.90896284590012	-4.12319522202546	-4.12319522202546
3.24281180664912	2.92034801732973	-2.08104180464977	-2.08104180464977
3.24281180664912	2.93067093334228	-1.71004174339203	-1.71004174339203
3.24281180664912	2.93959327602965	-1.68656517507907	-1.68656517507907
3.24281180664912	2.95037368341503	-2.00038894487255	-2.00038894487255
3.24281180664912	2.95806641483584	-1.83146623344351	-1.83146623344351
3.24281180664912	2.96859975692854	-2.95135313698427	-2.95135313698427
3.24281180664912	2.98044547571505	-2.22776886181305	-2.22776886181305
3.24281180664912	2.98772143126024	-2.23468360822397	-2.23468360822397
3.24281180664912	3.00100233344648	-2.90063098882746	-2.90063098882746
3.24281180664912	3.01131809617829	-2.97845289474327	-2.97845289474327
3.24281180664912	3.0197116851039	-2.59652670022649	-2.59652670022649
3.24281180664912	3.03026099403746	-2.64256973283	-2.64256973283
3.24281180664912	3.03990760790565	-2.33055318594933	-2.33055318594933
3.24281180664912	3.05150515575847	-1.0452675597777	-1.0452675597777
3.24281180664912	3.05873576034268	-1.36602300455746	-1.36602300455746
3.24281180664912	3.06770301370292	-1.57692489958043	-1.57692489958043
3.24281180664912	3.07940591707879	-1.00008607284025	-1.00008607284025
3.24281180664912	3.09019597907842	-0.520615722313551	-0.520615722313551
3.24281180664912	3.09792004790723	-0.60455270209269	-0.60455270209269
3.24281180664912	3.110542189974	-1.3686401410481	-1.3686401410481
3.24281180664912	3.120908844404	-1.7808052226888	-1.7808052226888
3.24281180664912	3.12994958701076	-1.71795144722051	-1.71795144722051
3.24281180664912	3.13849390498568	-2.06648980949632	-2.06648980949632
3.24281180664912	3.1501869446091	-3.11954988335896	-3.11954988335896
3.24281180664912	3.16148064832368	-2.56188876212832	-2.56188876212832
3.24281180664912	3.17011103507498	-2.71530353553129	-2.71530353553129
3.24281180664912	3.17872314084609	-2.80560284188789	-2.80560284188789
3.24281180664912	3.18943427854929	-2.10864807354119	-2.10864807354119
3.24281180664912	3.20007270850667	-1.38407572628597	-1.38407572628597
3.24281180664912	3.21135729173775	-1.76396638874849	-1.76396638874849
3.24281180664912	3.21774495156264	-2.06573165397242	-2.06573165397242
3.24281180664912	3.22815211213431	-2.52671375338269	-2.52671375338269
3.24281180664912	3.23966270340771	-2.80349436025836	-2.80349436025836
3.24281180664912	3.2482633739793	-2.4524791925287	-2.4524791925287
3.24281180664912	3.26005447385254	-2.05417069903649	-2.05417069903649
3.24281180664912	3.2678375073655	-1.43433917961255	-1.43433917961255
3.24281180664912	3.27942502767294	-1.39006231136574	-1.39006231136574
3.24281180664912	3.28991400376944	-1.84594953601686	-1.84594953601686
3.24281180664912	3.29843413820363	-1.98177042175314	-1.98177042175314
3.24281180664912	3.30795598122601	-1.90490290192156	-1.90490290192156
3.24281180664912	3.32042353399918	-2.05233935536461	-2.05233935536461
3.24281180664912	3.32988808113066	-1.93297103793924	-1.93297103793924
3.24281180664912	3.34167171731797	-1.60790012964742	-1.60790012964742
3.24281180664912	3.34945522358469	-1.5604941263083	-1.5604941263083
3.24281180664912	3.3585212125853	-1.43758894828426	-1.43758894828426
3.24281180664912	3.36825225656232	-1.20489147819785	-1.20489147819785
3.24281180664912	3.37957340924158	-1.18588308703568	-1.18588308703568
3.24281180664912	3.388124757051	-1.34427531754955	-1.34427531754955
3.24281180664912	3.40006631133684	-1.34302514218444	-1.34302514218444
3.24281180664912	3.41031819784028	-1.31919959433475	-1.31919959433475
3.24281180664912	3.42124566193826	-1.15617876528961	-1.15617876528961
3.24281180664912	3.4282329791085	-1.07241814322629	-1.07241814322629
3.24281180664912	3.44003838428732	-1.0828736600061	-1.0828736600061
3.24281180664912	3.44978874723266	-1.09025589252644	-1.09025589252644
3.24281180664912	3.45844418684046	-1.0925588535049	-1.0925588535049
3.24281180664912	3.46995108331354	-1.01919408673962	-1.01919408673962
3.24281180664912	3.47930561178105	-0.916337988387454	-0.916337988387454
3.24281180664912	3.49068855748336	-0.873738213808167	-0.873738213808167
3.24281180664912	3.49945620723886	-0.885446925360668	-0.885446925360668
3.24281180664912	3.5102617296568	-0.858613014999833	-0.858613014999833
3.24281180664912	3.51971176077836	-0.797990969125181	-0.797990969125181
3.24281180664912	3.5297	-0.700977791936907	-0.700977791936907
3.25434261188129	2.5297	-1.14272976437195	-1.14272976437195
3.25434261188129	2.53930844129776	-0.577436154464806	-0.577436154464806
3.25434261188129	2.54779497192057	-2.31273713345502	-2.31273713345502
3.25434261188129	2.56041424082838	-1.55068223914259	-1.55068223914259
3.25434261188129	2.5688564932808	-2.59982459577492	-2.59982459577492
3.25434261188129	2.57878084645278	-2.19529779947356	-2.19529779947356
3.25434261188129	2.58790006453133	-0.865616130457909	-0.865616130457909
3.25434261188129	2.60044868121584	-0.219645332230186	-0.219645332230186
3.25434261188129	2.61142301668084	-1.12286764523617	-1.12286764523617
3.25434261188129	2.61891655477138	-2.2954809198713	-2.2954809198713
3.25434261188129	2.62821579381689	-3.01043661416776	-3.01043661416776
3.25434261188129	2.63990831305281	-1.83268221083034	-1.83268221083034
3.25434261188129	2.64816045660458	-1.45134204635178	-1.45134204635178
3.25434261188129	2.66105906661435	-2.87625837525678	-2.87625837525678
3.25434261188129	2.66962305468101	-1.09784514775299	-1.09784514775299
3.25434261188129	2.6785533057522	-1.27203409159796	-1.27203409159796
3.25434261188129	2.68809833521918	-1.50330172506966	-1.50330172506966
3.25434261188129	2.70151599859566	-1.30117380098886	-1.30117380098886
3.25434261188129	2.70905507632019	-3.20738095197248	-3.20738095197248
3.25434261188129	2.71998525917072	-1.72371431046577	-1.72371431046577
3.25434261188129	2.72922572197759	-2.08771747844662	-2.08771747844662
3.25434261188129	2.74114611746511	-2.17276864607157	-2.17276864607157
3.25434261188129	2.74860034865829	-1.52232472866257	-1.52232472866257
3.25434261188129	2.75935933954683	-1.35124629224197	-1.35124629224197
3.25434261188129	2.76773810666567	-3.35642805435685	-3.35642805435685
3.25434261188129	2.77804363128858	-1.97692894974466	-1.97692894974466
3.25434261188129	2.78988206968744	-1.45376232892727	-1.45376232892727
3.25434261188129	2.799643930492	-1.77119574434613	-1.77119574434613
3.25434261188129	2.81102918529108	-2.61509354758471	-2.61509354758471
3.25434261188129	2.81824838163769	-3.77283516428383	-3.77283516428383
3.25434261188129	2.82970215549013	-2.98688123427036	-2.98688123427036
3.25434261188129	2.83930568442423	-1.6024721263168	-1.6024721263168
3.25434261188129	2.84878869777475	-1.89321238853171	-1.89321238853171
3.25434261188129	2.85968028104831	-1.41563980212061	-1.41563980212061
3.25434261188129	2.86885162736121	-2.4389146235672	-2.4389146235672
3.25434261188129	2.88043509744726	-3.09766766834395	-3.09766766834395
3.25434261188129	2.89038702345778	-2.97826814820064	-2.97826814820064
3.25434261188129	2.90067886022027	-3.62664077167307	-3.62664077167307
3.25434261188129	2.90896284590012	-3.15055226595211	-3.15055226595211
3.25434261188129	2.92034801732973	-2.31055578719918	-2.31055578719918
3.25434261188129	2.93067093334228	-3.1484839729539	-3.1484839729539
3.25434261188129	2.93959327602965	-3.19008360661911	-3.19008360661911
3.25434261188129	2.95037368341503	-0.73227375944839	-0.73227375944839
3.25434261188129	2.95806641483584	-0.236531682817827	-0.236531682817827
3.25434261188129	2.96859975692854	-0.812410637740925	-0.812410637740925
3.25434261188129	2.98044547571505	-1.99459269450443	-1.99459269450443
3.25434261188129	2.98772143126024	-1.53032626460401	-1.53032626460401
3.25434261188129	3.00100233344648	-2.10866776828459	-2.10866776828459
3.25434261188129	3.01131809617829	-3.16577136295831	-3.16577136295831
3.25434261188129	3.0197116851039	-3.49224726257319	-3.49224726257319
3.25434261188129	3.03026099403746	-2.8995885797089	-2.8995885797089
3.25434261188129	3.03990760790565	-2.48353559342064	-2.48353559342064
3.25434261188129	3.05150515575847	-1.09884563981188	-1.09884563981188
3.25434261188129	3.05873576034268	-1.87559788296966	-1.87559788296966
3.25434261188129	3.06770301370292	-2.54263582540943	-2.54263582540943
3.25434261188129	3.07940591707879	-2.45598988744109	-2.45598988744109
3.25434261188129	3.09019597907842	-1.42516133428501	-1.42516133428501
3.25434261188129	3.09792004790723	-1.34508686805867	-1.34508686805867
3.25434261188129	3.110542189974	-1.67449253085795	-1.67449253085795
3.25434261188129	3.120908844404	-2.05318878008472	-2.05318878008472
3.25434261188129	3.12994958701076	-2.03063268534368	-2.03063268534368
3.25434261188129	3.13849390498568	-1.97496776695522	-1.97496776695522
3.25434261188129	3.1501869446091	-2.62471659131899	-2.62471659131899
3.25434261188129	3.16148064832368	-2.00713563638192	-2.00713563638192
3.25434261188129	3.17011103507498	-1.64686607544809	-1.64686607544809
3.25434261188129	3.17872314084609	-1.72579109193168	-1.72579109193168
3.25434261188129	3.18943427854929	-1.48485376886669	-1.48485376886669
3.25434261188129	3.20007270850667	-0.936447947062504	-0.936447947062504
3.25434261188129	3.21135729173775	-1.81589485656514	-1.81589485656514
3.25434261188129	3.21774495156264	-2.40501083648974	-2.40501083648974
3.25434261188129	3.22815211213431	-1.99564463597625	-1.99564463597625
3.25434261188129	3.23966270340771	-2.12179516995405	-2.12179516995405
3.25434261188129	3.2482633739793	-1.8598058837452	-1.8598058837452
3.25434261188129	3.26005447385254	-1.75688025029228	-1.75688025029228
3.25434261188129	3.2678375073655	-1.86342343986257	-1.86342343986257
3.25434261188129	3.27942502767294	-1.86247595620307	-1.86247595620307
3.25434261188129	3.28991400376944	-2.2375782541888	-2.2375782541888
3.25434261188129	3.29843413820363	-2.42365803611972	-2.42365803611972
3.25434261188129	3.30795598122601	-2.25969587376392	-2.25969587376392
3.25434261188129	3.32042353399918	-2.06484700000846	-2.06484700000846
3.25434261188129	3.32988808113066	-2.02076632423359	-2.02076632423359
3.25434261188129	3.34167171731797	-1.71643021093951	-1.71643021093951
3.25434261188129	3.34945522358469	-1.6924728302356	-1.6924728302356
3.25434261188129	3.3585212125853	-1.69516832001131	-1.69516832001131
3.25434261188129	3.36825225656232	-1.58881332458105	-1.58881332458105
3.25434261188129	3.37957340924158	-1.72276944355411	-1.72276944355411
3.25434261188129	3.388124757051	-1.85112816687325	-1.85112816687325
3.25434261188129	3.40006631133684	-1.53960495369	-1.53960495369
3.25434261188129	3.41031819784028	-1.49411596251105	-1.49411596251105
3.25434261188129	3.42124566193826	-1.4115739299246	-1.4115739299246
3.25434261188129	3.4282329791085	-1.34992008692075	-1.34992008692075
3.25434261188129	3.44003838428732	-1.3431843166469	-1.3431843166469
3.25434261188129	3.44978874723266	-1.31446636081881	-1.31446636081881
3.25434261188129	3.45844418684046	-1.29319295301411	-1.29319295301411
3.25434261188129	3.46995108331354	-1.27446436217667	-1.27446436217667
3.25434261188129	3.47930561178105	-1.20047558438034	-1.20047558438034
3.25434261188129	3.49068855748336	-1.1031766457449	-1.1031766457449
3.25434261188129	3.49945620723886	-1.05499619553746	-1.05499619553746
3.25434261188129	3.5102617296568	-0.983698301489653	-0.983698301489653
3.25434261188129	3.51971176077836	-0.941642102755281	-0.941642102755281
3.25434261188129	3.5297	-0.898150752528295	-0.898150752528295
3.26542912064103	2.5297	-1.63281560323537	-1.63281560323537
3.26542912064103	2.53930844129776	-0.495862314169983	-0.495862314169983
3.26542912064103	2.54779497192057	-0.168831846694673	-0.168831846694673
3.26542912064103	2.56041424082838	-1.22684732924517	-1.22684732924517
3.26542912064103	2.5688564932808	-2.41116271660462	-2.41116271660462
3.26542912064103	2.57878084645278	-2.52957970023613	-2.52957970023613
3.26542912064103	2.58790006453133	-1.36507558670223	-1.36507558670223
3.26542912064103	2.60044868121584	-0.937670143936714	-0.937670143936714
3.26542912064103	2.61142301668084	-0.938366613857454	-0.938366613857454
3.26542912064103	2.61891655477138	-2.06718490852239	-2.06718490852239
3.26542912064103	2.62821579381689	-3.46890994510602	-3.46890994510602
3.26542912064103	2.63990831305281	-2.6610923322504	-2.6610923322504
3.26542912064103	2.64816045660458	-1.43267146337126	-1.43267146337126
3.26542912064103	2.66105906661435	-1.72134868716148	-1.72134868716148
3.26542912064103	2.66962305468101	-1.43463581103248	-1.43463581103248
3.26542912064103	2.6785533057522	-1.94903120875398	-1.94903120875398
3.26542912064103	2.68809833521918	-2.91788807417487	-2.91788807417487
3.26542912064103	2.70151599859566	-1.5611580221879	-1.5611580221879
3.26542912064103	2.70905507632019	-2.42977405366923	-2.42977405366923
3.26542912064103	2.71998525917072	-0.935360373112303	-0.935360373112303
3.26542912064103	2.72922572197759	-1.97417336677512	-1.97417336677512
3.26542912064103	2.74114611746511	-3.44146107312969	-3.44146107312969
3.26542912064103	2.74860034865829	-3.16167265950469	-3.16167265950469
3.26542912064103	2.75935933954683	-2.03647340715355	-2.03647340715355
3.26542912064103	2.76773810666567	-2.2948667255738	-2.2948667255738
3.26542912064103	2.77804363128858	-2.99690621094055	-2.99690621094055
3.26542912064103	2.78988206968744	-0.902390896650047	-0.902390896650047
3.26542912064103	2.799643930492	-1.13664491316462	-1.13664491316462
3.26542912064103	2.81102918529108	-1.3836536718311	-1.3836536718311
3.26542912064103	2.81824838163769	-1.91691706710526	-1.91691706710526
3.26542912064103	2.82970215549013	-3.4063140457929	-3.4063140457929
3.26542912064103	2.83930568442423	-2.32796760597984	-2.32796760597984
3.26542912064103	2.84878869777475	-2.5183709046409	-2.5183709046409
3.26542912064103	2.85968028104831	-1.90344007705067	-1.90344007705067
3.26542912064103	2.86885162736121	-1.18499881725381	-1.18499881725381
3.26542912064103	2.88043509744726	-2.50756560895849	-2.50756560895849
3.26542912064103	2.89038702345778	-2.99202221987355	-2.99202221987355
3.26542912064103	2.90067886022027	-1.76263673085623	-1.76263673085623
3.26542912064103	2.90896284590012	-1.67533432630574	-1.67533432630574
3.26542912064103	2.92034801732973	-2.00134639806288	-2.00134639806288
3.26542912064103	2.93067093334228	-3.37978571346684	-3.37978571346684
3.26542912064103	2.93959327602965	-4.47918064331998	-4.47918064331998
3.26542912064103	2.95037368341503	-1.72581534450467	-1.72581534450467
3.26542912064103	2.95806641483584	-0.955695326229261	-0.955695326229261
3.26542912064103	2.96859975692854	-1.30438668743358	-1.30438668743358
3.26542912064103	2.98044547571505	-2.35965197849544	-2.35965197849544
3.26542912064103	2.98772143126024	-2.48864143839535	-2.48864143839535
3.26542912064103	3.00100233344648	-1.81565496999826	-1.81565496999826
3.26542912064103	3.01131809617829	-3.15368789037478	-3.15368789037478
3.26542912064103	3.0197116851039	-3.93873165494074	-3.93873165494074
3.26542912064103	3.03026099403746	-3.04941150519574	-3.04941150519574
3.26542912064103	3.03990760790565	-1.79274405979231	-1.79274405979231
3.26542912064103	3.05150515575847	-1.99433485362022	-1.99433485362022
3.26542912064103	3.05873576034268	-1.64225838371806	-1.64225838371806
3.26542912064103	3.06770301370292	-0.824617509199015	-0.824617509199015
3.26542912064103	3.07940591707879	-0.566567458803604	-0.566567458803604
3.26542912064103	3.09019597907842	-1.64792213250286	-1.64792213250286
3.26542912064103	3.09792004790723	-1.80511659173999	-1.80511659173999
3.26542912064103	3.110542189974	-1.611105667164	-1.611105667164
3.26542912064103	3.120908844404	-1.90649704315223	-1.90649704315223
3.26542912064103	3.12994958701076	-2.10352944635451	-2.10352944635451
3.26542912064103	3.13849390498568	-2.03035051197719	-2.03035051197719
3.26542912064103	3.1501869446091	-1.96690876952096	-1.96690876952096
3.26542912064103	3.16148064832368	-1.62494293680101	-1.62494293680101
3.26542912064103	3.17011103507498	-0.982893043918011	-0.982893043918011
3.26542912064103	3.17872314084609	-1.11381468550275	-1.11381468550275
3.26542912064103	3.18943427854929	-1.33805340530733	-1.33805340530733
3.26542912064103	3.20007270850667	-1.16303003899645	-1.16303003899645
3.26542912064103	3.21135729173775	-2.16804621838571	-2.16804621838571
3.26542912064103	3.21774495156264	-1.06236826463453	-1.06236826463453
3.26542912064103	3.22815211213431	-1.06138575218125	-1.06138575218125
3.26542912064103	3.23966270340771	-1.41866276911389	-1.41866276911389
3.26542912064103	3.2482633739793	-1.46164283278762	-1.46164283278762
3.26542912064103	3.26005447385254	-1.6213246404111	-1.6213246404111
3.26542912064103	3.2678375073655	-1.99164719816474	-1.99164719816474
3.26542912064103	3.27942502767294	-2.05151227817021	-2.05151227817021
3.26542912064103	3.28991400376944	-2.09653695315876	-2.09653695315876
3.26542912064103	3.29843413820363	-2.18675156132036	-2.18675156132036
3.26542912064103	3.30795598122601	-2.00946599342069	-2.00946599342069
3.26542912064103	3.32042353399918	-1.64187005155503	-1.64187005155503
3.26542912064103	3.32988808113066	-1.68013064548603	-1.68013064548603
3.26542912064103	3.34167171731797	-1.75212840308524	-1.75212840308524
3.26542912064103	3.34945522358469	-1.85465576277022	-1.85465576277022
3.26542912064103	3.3585212125853	-2.00621674955096	-2.00621674955096
3.26542912064103	3.36825225656232	-2.00310837652484	-2.00310837652484
3.26542912064103	3.37957340924158	-2.01040680362377	-2.01040680362377
3.26542912064103	3.388124757051	-1.90491187247665	-1.90491187247665
3.26542912064103	3.40006631133684	-1.58707758843957	-1.58707758843957
3.26542912064103	3.41031819784028	-1.63129770459602	-1.63129770459602
3.26542912064103	3.42124566193826	-1.69009021947494	-1.69009021947494
3.26542912064103	3.4282329791085	-1.68478929560581	-1.68478929560581
3.26542912064103	3.44003838428732	-1.71674907553415	-1.71674907553415
3.26542912064103	3.44978874723266	-1.70254867404901	-1.70254867404901
3.26542912064103	3.45844418684046	-1.64488763124922	-1.64488763124922
3.26542912064103	3.46995108331354	-1.60099869388876	-1.60099869388876
3.26542912064103	3.47930561178105	-1.53209196222025	-1.53209196222025
3.26542912064103	3.49068855748336	-1.42510409916281	-1.42510409916281
3.26542912064103	3.49945620723886	-1.38332872912167	-1.38332872912167
3.26542912064103	3.5102617296568	-1.32833596025512	-1.32833596025512
3.26542912064103	3.51971176077836	-1.28961906979038	-1.28961906979038
3.26542912064103	3.5297	-1.26015757374483	-1.26015757374483
3.27522950092981	2.5297	-2.032934759797	-2.032934759797
3.27522950092981	2.53930844129776	-1.05910031155042	-1.05910031155042
3.27522950092981	2.54779497192057	-1.1807813604255	-1.1807813604255
3.27522950092981	2.56041424082838	-1.01873215509909	-1.01873215509909
3.27522950092981	2.5688564932808	-1.35785874917349	-1.35785874917349
3.27522950092981	2.57878084645278	-1.56258990217248	-1.56258990217248
3.27522950092981	2.58790006453133	-0.946984261321745	-0.946984261321745
3.27522950092981	2.60044868121584	-2.23297014013338	-2.23297014013338
3.27522950092981	2.61142301668084	-0.949811079175561	-0.949811079175561
3.27522950092981	2.61891655477138	-1.45866729196547	-1.45866729196547
3.27522950092981	2.62821579381689	-2.75738833285607	-2.75738833285607
3.27522950092981	2.63990831305281	-2.79073517684088	-2.79073517684088
3.27522950092981	2.64816045660458	-1.59118871356094	-1.59118871356094
3.27522950092981	2.66105906661435	-0.52163204136923	-0.52163204136923
3.27522950092981	2.66962305468101	-1.82239235741991	-1.82239235741991
3.27522950092981	2.6785533057522	-2.43387346275006	-2.43387346275006
3.27522950092981	2.68809833521918	-3.58596663766389	-3.58596663766389
3.27522950092981	2.70151599859566	-1.94550443216542	-1.94550443216542
3.27522950092981	2.70905507632019	-1.75911985837132	-1.75911985837132
3.27522950092981	2.71998525917072	-1.26926110600817	-1.26926110600817
3.27522950092981	2.72922572197759	-1.929337036079	-1.929337036079
3.27522950092981	2.74114611746511	-4.06005568113625	-4.06005568113625
3.27522950092981	2.74860034865829	-4.41967128648423	-4.41967128648423
3.27522950092981	2.75935933954683	-2.81468378692381	-2.81468378692381
3.27522950092981	2.76773810666567	-1.85515486717708	-1.85515486717708
3.27522950092981	2.77804363128858	-2.3084274230431	-2.3084274230431
3.27522950092981	2.78988206968744	-1.10113019382027	-1.10113019382027
3.27522950092981	2.799643930492	-1.94446385874357	-1.94446385874357
3.27522950092981	2.81102918529108	-2.00150078672084	-2.00150078672084
3.27522950092981	2.81824838163769	-1.31979143833962	-1.31979143833962
3.27522950092981	2.82970215549013	-1.93811839710042	-1.93811839710042
3.27522950092981	2.83930568442423	-1.76229098692363	-1.76229098692363
3.27522950092981	2.84878869777475	-2.63181053306715	-2.63181053306715
3.27522950092981	2.85968028104831	-2.99557504961575	-2.99557504961575
3.27522950092981	2.86885162736121	-2.29229702720625	-2.29229702720625
3.27522950092981	2.88043509744726	-1.99902548295569	-1.99902548295569
3.27522950092981	2.89038702345778	-3.27133929346587	-3.27133929346587
3.27522950092981	2.90067886022027	-1.47390435575971	-1.47390435575971
3.27522950092981	2.90896284590012	-0.95385688568939	-0.95385688568939
3.27522950092981	2.92034801732973	-1.27272499818753	-1.27272499818753
3.27522950092981	2.93067093334228	-2.10150081836343	-2.10150081836343
3.27522950092981	2.93959327602965	-3.49389766289443	-3.49389766289443
3.27522950092981	2.95037368341503	-2.42536222976361	-2.42536222976361
3.27522950092981	2.95806641483584	-2.00428823827167	-2.00428823827167
3.27522950092981	2.96859975692854	-2.19162553283292	-2.19162553283292
3.27522950092981	2.98044547571505	-1.48672014269874	-1.48672014269874
3.27522950092981	2.98772143126024	-1.56223324571863	-1.56223324571863
3.27522950092981	3.00100233344648	-3.85949114270659	-3.85949114270659
3.27522950092981	3.01131809617829	-2.76475468849651	-2.76475468849651
3.27522950092981	3.0197116851039	-2.64198684229041	-2.64198684229041
3.27522950092981	3.03026099403746	-2.09430749094554	-2.09430749094554
3.27522950092981	3.03990760790565	-1.73717130182473	-1.73717130182473
3.27522950092981	3.05150515575847	-2.8102748267558	-2.8102748267558
3.27522950092981	3.05873576034268	-3.12636610430263	-3.12636610430263
3.27522950092981	3.06770301370292	-1.14702030522369	-1.14702030522369
3.27522950092981	3.07940591707879	-0.297981900525997	-0.297981900525997
3.27522950092981	3.09019597907842	-0.717270246463954	-0.717270246463954
3.27522950092981	3.09792004790723	-1.52452809734962	-1.52452809734962
3.27522950092981	3.110542189974	-1.15571082688342	-1.15571082688342
3.27522950092981	3.120908844404	-1.47310289935643	-1.47310289935643
3.27522950092981	3.12994958701076	-2.08613479709373	-2.08613479709373
3.27522950092981	3.13849390498568	-2.47732975755883	-2.47732975755883
3.27522950092981	3.1501869446091	-2.32774173479066	-2.32774173479066
3.27522950092981	3.16148064832368	-2.09025953239887	-2.09025953239887
3.27522950092981	3.17011103507498	-1.10768404674189	-1.10768404674189
3.27522950092981	3.17872314084609	-1.13232672864274	-1.13232672864274
3.27522950092981	3.18943427854929	-1.66427808981211	-1.66427808981211
3.27522950092981	3.20007270850667	-1.73960024776528	-1.73960024776528
3.27522950092981	3.21135729173775	-1.00305249284963	-1.00305249284963
3.27522950092981	3.21774495156264	-0.86052248443832	-0.86052248443832
3.27522950092981	3.22815211213431	-0.977981668105883	-0.977981668105883
3.27522950092981	3.23966270340771	-1.26403959426943	-1.26403959426943
3.27522950092981	3.2482633739793	-1.36821343517028	-1.36821343517028
3.27522950092981	3.26005447385254	-1.45206998055022	-1.45206998055022
3.27522950092981	3.2678375073655	-1.69604951657959	-1.69604951657959
3.27522950092981	3.27942502767294	-1.78240202417771	-1.78240202417771
3.27522950092981	3.28991400376944	-1.5911400954821	-1.5911400954821
3.27522950092981	3.29843413820363	-1.60272356026815	-1.60272356026815
3.27522950092981	3.30795598122601	-1.52485901735196	-1.52485901735196
3.27522950092981	3.32042353399918	-1.24559984381631	-1.24559984381631
3.27522950092981	3.32988808113066	-1.35912439337039	-1.35912439337039
3.27522950092981	3.34167171731797	-1.76680784793962	-1.76680784793962
3.27522950092981	3.34945522358469	-1.87207914215793	-1.87207914215793
3.27522950092981	3.3585212125853	-1.97725459349283	-1.97725459349283
3.27522950092981	3.36825225656232	-1.92577532963094	-1.92577532963094
3.27522950092981	3.37957340924158	-1.79971565347716	-1.79971565347716
3.27522950092981	3.388124757051	-1.73609441950691	-1.73609441950691
3.27522950092981	3.40006631133684	-1.62913222467301	-1.62913222467301
3.27522950092981	3.41031819784028	-1.73441781271151	-1.73441781271151
3.27522950092981	3.42124566193826	-1.85600883475036	-1.85600883475036
3.27522950092981	3.4282329791085	-1.8687373177853	-1.8687373177853
3.27522950092981	3.44003838428732	-1.88553208904807	-1.88553208904807
3.27522950092981	3.44978874723266	-1.88134797160455	-1.88134797160455
3.27522950092981	3.45844418684046	-1.81765835068984	-1.81765835068984
3.27522950092981	3.46995108331354	-1.76103984490157	-1.76103984490157
3.27522950092981	3.47930561178105	-1.71288321461583	-1.71288321461583
3.27522950092981	3.49068855748336	-1.64144666970145	-1.64144666970145
3.27522950092981	3.49945620723886	-1.63983700137879	-1.63983700137879
3.27522950092981	3.5102617296568	-1.62768904194905	-1.62768904194905
3.27522950092981	3.51971176077836	-1.5909945062395	-1.5909945062395
3.27522950092981	3.5297	-1.56427226047913	-1.56427226047913
3.28539906955004	2.5297	-2.17581187835015	-2.17581187835015
3.28539906955004	2.53930844129776	-1.42206695224866	-1.42206695224866
3.28539906955004	2.54779497192057	-1.38935908612086	-1.38935908612086
3.28539906955004	2.56041424082838	-1.73010599971241	-1.73010599971241
3.28539906955004	2.5688564932808	-1.17547587167138	-1.17547587167138
3.28539906955004	2.57878084645278	-1.24225121306534	-1.24225121306534
3.28539906955004	2.58790006453133	-0.995053175701628	-0.995053175701628
3.28539906955004	2.60044868121584	-1.41705785207381	-1.41705785207381
3.28539906955004	2.61142301668084	-1.45335387412871	-1.45335387412871
3.28539906955004	2.61891655477138	-0.836826355810331	-0.836826355810331
3.28539906955004	2.62821579381689	-1.58813209158546	-1.58813209158546
3.28539906955004	2.63990831305281	-2.34031842716854	-2.34031842716854
3.28539906955004	2.64816045660458	-1.77783463096921	-1.77783463096921
3.28539906955004	2.66105906661435	-1.29205176982407	-1.29205176982407
3.28539906955004	2.66962305468101	-2.23045031108677	-2.23045031108677
3.28539906955004	2.6785533057522	-1.00647896399494	-1.00647896399494
3.28539906955004	2.68809833521918	-1.55383646852903	-1.55383646852903
3.28539906955004	2.70151599859566	-1.10523612258328	-1.10523612258328
3.28539906955004	2.70905507632019	-1.39235321407199	-1.39235321407199
3.28539906955004	2.71998525917072	-2.89148575049376	-2.89148575049376
3.28539906955004	2.72922572197759	-2.03868330775663	-2.03868330775663
3.28539906955004	2.74114611746511	-3.30393744968978	-3.30393744968978
3.28539906955004	2.74860034865829	-3.9967610937789	-3.9967610937789
3.28539906955004	2.75935933954683	-2.87297011135792	-2.87297011135792
3.28539906955004	2.76773810666567	-1.53693247279017	-1.53693247279017
3.28539906955004	2.77804363128858	-0.883123427234636	-0.883123427234636
3.28539906955004	2.78988206968744	-2.64935800039109	-2.64935800039109
3.28539906955004	2.799643930492	-4.08822962015063	-4.08822962015063
3.28539906955004	2.81102918529108	-3.86797744577569	-3.86797744577569
3.28539906955004	2.81824838163769	-2.38918900112259	-2.38918900112259
3.28539906955004	2.82970215549013	-1.74363536967059	-1.74363536967059
3.28539906955004	2.83930568442423	-1.66552946938043	-1.66552946938043
3.28539906955004	2.84878869777475	-2.70994366644305	-2.70994366644305
3.28539906955004	2.85968028104831	-4.19063306831458	-4.19063306831458
3.28539906955004	2.86885162736121	-3.88969526103085	-3.88969526103085
3.28539906955004	2.88043509744726	-2.52736832875166	-2.52736832875166
3.28539906955004	2.89038702345778	-2.56373692091296	-2.56373692091296
3.28539906955004	2.90067886022027	-1.8843450204846	-1.8843450204846
3.28539906955004	2.90896284590012	-0.810664382427944	-0.810664382427944
3.28539906955004	2.92034801732973	-1.14340634136033	-1.14340634136033
3.28539906955004	2.93067093334228	-1.18351270585521	-1.18351270585521
3.28539906955004	2.93959327602965	-1.61754186275027	-1.61754186275027
3.28539906955004	2.95037368341503	-2.31664978922504	-2.31664978922504
3.28539906955004	2.95806641483584	-2.14336461883806	-2.14336461883806
3.28539906955004	2.96859975692854	-2.4156204754662	-2.4156204754662
3.28539906955004	2.98044547571505	-1.8632251310126	-1.8632251310126
3.28539906955004	2.98772143126024	-1.39655015929696	-1.39655015929696
3.28539906955004	3.00100233344648	-2.12750101490059	-2.12750101490059
3.28539906955004	3.01131809617829	-2.35128654854975	-2.35128654854975
3.28539906955004	3.0197116851039	-1.47021809635828	-1.47021809635828
3.28539906955004	3.03026099403746	-1.23351472935838	-1.23351472935838
3.28539906955004	3.03990760790565	-1.42771628608261	-1.42771628608261
3.28539906955004	3.05150515575847	-2.61951218842734	-2.61951218842734
3.28539906955004	3.05873576034268	-3.52188834825881	-3.52188834825881
3.28539906955004	3.06770301370292	-1.95386760946337	-1.95386760946337
3.28539906955004	3.07940591707879	-0.883808183120266	-0.883808183120266
3.28539906955004	3.09019597907842	-1.3805148012961	-1.3805148012961
3.28539906955004	3.09792004790723	-1.69119337980612	-1.69119337980612
3.28539906955004	3.110542189974	-1.86409142282423	-1.86409142282423
3.28539906955004	3.120908844404	-1.64029257453814	-1.64029257453814
3.28539906955004	3.12994958701076	-2.34121975057712	-2.34121975057712
3.28539906955004	3.13849390498568	-2.94352599709697	-2.94352599709697
3.28539906955004	3.1501869446091	-2.50331298255367	-2.50331298255367
3.28539906955004	3.16148064832368	-1.38601290392887	-1.38601290392887
3.28539906955004	3.17011103507498	-0.982789304007326	-0.982789304007326
3.28539906955004	3.17872314084609	-1.29653047598111	-1.29653047598111
3.28539906955004	3.18943427854929	-1.10816908312313	-1.10816908312313
3.28539906955004	3.20007270850667	-1.04198875130123	-1.04198875130123
3.28539906955004	3.21135729173775	-0.73082872630323	-0.73082872630323
3.28539906955004	3.21774495156264	-1.05858843818339	-1.05858843818339
3.28539906955004	3.22815211213431	-1.01155888896994	-1.01155888896994
3.28539906955004	3.23966270340771	-1.11651548063043	-1.11651548063043
3.28539906955004	3.2482633739793	-1.25112024488521	-1.25112024488521
3.28539906955004	3.26005447385254	-1.32261941215813	-1.32261941215813
3.28539906955004	3.2678375073655	-1.37923985624934	-1.37923985624934
3.28539906955004	3.27942502767294	-1.38903638711986	-1.38903638711986
3.28539906955004	3.28991400376944	-1.08717476800933	-1.08717476800933
3.28539906955004	3.29843413820363	-1.0604995078553	-1.0604995078553
3.28539906955004	3.30795598122601	-1.13025224236617	-1.13025224236617
3.28539906955004	3.32042353399918	-1.06851501523471	-1.06851501523471
3.28539906955004	3.32988808113066	-1.22187636626757	-1.22187636626757
3.28539906955004	3.34167171731797	-1.54371133941487	-1.54371133941487
3.28539906955004	3.34945522358469	-1.44900036783667	-1.44900036783667
3.28539906955004	3.3585212125853	-1.46954703491548	-1.46954703491548
3.28539906955004	3.36825225656232	-1.46060211591833	-1.46060211591833
3.28539906955004	3.37957340924158	-1.43359119985456	-1.43359119985456
3.28539906955004	3.388124757051	-1.50903474661709	-1.50903474661709
3.28539906955004	3.40006631133684	-1.58510175047246	-1.58510175047246
3.28539906955004	3.41031819784028	-1.6839782950172	-1.6839782950172
3.28539906955004	3.42124566193826	-1.78840067917736	-1.78840067917736
3.28539906955004	3.4282329791085	-1.79107173738765	-1.79107173738765
3.28539906955004	3.44003838428732	-1.76653415209068	-1.76653415209068
3.28539906955004	3.44978874723266	-1.77427225096687	-1.77427225096687
3.28539906955004	3.45844418684046	-1.75044332347812	-1.75044332347812
3.28539906955004	3.46995108331354	-1.73811680233166	-1.73811680233166
3.28539906955004	3.47930561178105	-1.74369587492225	-1.74369587492225
3.28539906955004	3.49068855748336	-1.73833096719846	-1.73833096719846
3.28539906955004	3.49945620723886	-1.77842903068466	-1.77842903068466
3.28539906955004	3.5102617296568	-1.79719072134878	-1.79719072134878
3.28539906955004	3.51971176077836	-1.76175068939506	-1.76175068939506
3.28539906955004	3.5297	-1.74904447508538	-1.74904447508538
3.29283227198286	2.5297	-2.0671614872445	-2.0671614872445
3.29283227198286	2.53930844129776	-1.40094519027002	-1.40094519027002
3.29283227198286	2.54779497192057	-1.13875870928894	-1.13875870928894
3.29283227198286	2.56041424082838	-2.18285199869723	-2.18285199869723
3.29283227198286	2.5688564932808	-1.29131858399978	-1.29131858399978
3.29283227198286	2.57878084645278	-1.30129387883295	-1.30129387883295
3.29283227198286	2.58790006453133	-1.35352126396424	-1.35352126396424
3.29283227198286	2.60044868121584	-1.11166946552129	-1.11166946552129
3.29283227198286	2.61142301668084	-2.54981422087184	-2.54981422087184
3.29283227198286	2.61891655477138	-0.781034872121268	-0.781034872121268
3.29283227198286	2.62821579381689	-0.92708514401744	-0.92708514401744
3.29283227198286	2.63990831305281	-1.92023143205512	-1.92023143205512
3.29283227198286	2.64816045660458	-1.82649230359067	-1.82649230359067
3.29283227198286	2.66105906661435	-1.91014580533044	-1.91014580533044
3.29283227198286	2.66962305468101	-2.62422726544008	-2.62422726544008
3.29283227198286	2.6785533057522	-1.29913410670463	-1.29913410670463
3.29283227198286	2.68809833521918	-1.42171217620779	-1.42171217620779
3.29283227198286	2.70151599859566	-1.21524577883747	-1.21524577883747
3.29283227198286	2.70905507632019	-1.28115312912604	-1.28115312912604
3.29283227198286	2.71998525917072	-3.56630862460537	-3.56630862460537
3.29283227198286	2.72922572197759	-2.25834077848697	-2.25834077848697
3.29283227198286	2.74114611746511	-2.27280996585381	-2.27280996585381
3.29283227198286	2.74860034865829	-2.86455818782417	-2.86455818782417
3.29283227198286	2.75935933954683	-2.41699646404896	-2.41699646404896
3.29283227198286	2.76773810666567	-1.37587946390937	-1.37587946390937
3.29283227198286	2.77804363128858	-0.893840062986214	-0.893840062986214
3.29283227198286	2.78988206968744	-0.716659727281183	-0.716659727281183
3.29283227198286	2.799643930492	-1.83607888667501	-1.83607888667501
3.29283227198286	2.81102918529108	-1.97576686617572	-1.97576686617572
3.29283227198286	2.81824838163769	-1.34821744493286	-1.34821744493286
3.29283227198286	2.82970215549013	-2.42305239525837	-2.42305239525837
3.29283227198286	2.83930568442423	-2.49216198304742	-2.49216198304742
3.29283227198286	2.84878869777475	-2.80483296439553	-2.80483296439553
3.29283227198286	2.85968028104831	-4.3325412350697	-4.3325412350697
3.29283227198286	2.86885162736121	-4.41225702192395	-4.41225702192395
3.29283227198286	2.88043509744726	-2.65237444759356	-2.65237444759356
3.29283227198286	2.89038702345778	-1.81627133350258	-1.81627133350258
3.29283227198286	2.90067886022027	-1.7555878505882	-1.7555878505882
3.29283227198286	2.90896284590012	-1.36273841858889	-1.36273841858889
3.29283227198286	2.92034801732973	-2.71674436756911	-2.71674436756911
3.29283227198286	2.93067093334228	-2.67566829042892	-2.67566829042892
3.29283227198286	2.93959327602965	-2.0009455920308	-2.0009455920308
3.29283227198286	2.95037368341503	-1.42263765644674	-1.42263765644674
3.29283227198286	2.95806641483584	-1.70577167772871	-1.70577167772871
3.29283227198286	2.96859975692854	-2.44913236956495	-2.44913236956495
3.29283227198286	2.98044547571505	-2.57174969985334	-2.57174969985334
3.29283227198286	2.98772143126024	-2.1422796371948	-2.1422796371948
3.29283227198286	3.00100233344648	-1.98945900264295	-1.98945900264295
3.29283227198286	3.01131809617829	-2.51188297027647	-2.51188297027647
3.29283227198286	3.0197116851039	-1.37720508158037	-1.37720508158037
3.29283227198286	3.03026099403746	-0.873888275619549	-0.873888275619549
3.29283227198286	3.03990760790565	-1.0558236958405	-1.0558236958405
3.29283227198286	3.05150515575847	-1.7977277751159	-1.7977277751159
3.29283227198286	3.05873576034268	-2.69935200884072	-2.69935200884072
3.29283227198286	3.06770301370292	-2.1550355358192	-2.1550355358192
3.29283227198286	3.07940591707879	-1.54009971007997	-1.54009971007997
3.29283227198286	3.09019597907842	-1.82902173639025	-1.82902173639025
3.29283227198286	3.09792004790723	-1.57771815963747	-1.57771815963747
3.29283227198286	3.110542189974	-2.30394440091317	-2.30394440091317
3.29283227198286	3.120908844404	-2.91381700582394	-2.91381700582394
3.29283227198286	3.12994958701076	-2.54518779057588	-2.54518779057588
3.29283227198286	3.13849390498568	-2.5325482972371	-2.5325482972371
3.29283227198286	3.1501869446091	-1.89809546296692	-1.89809546296692
3.29283227198286	3.16148064832368	-1.10576662933056	-1.10576662933056
3.29283227198286	3.17011103507498	-1.21896808061319	-1.21896808061319
3.29283227198286	3.17872314084609	-2.19170802809987	-2.19170802809987
3.29283227198286	3.18943427854929	-0.565416726898661	-0.565416726898661
3.29283227198286	3.20007270850667	-0.391902679832526	-0.391902679832526
3.29283227198286	3.21135729173775	-0.484947249499839	-0.484947249499839
3.29283227198286	3.21774495156264	-0.9085394625763	-0.9085394625763
3.29283227198286	3.22815211213431	-0.882840340088592	-0.882840340088592
3.29283227198286	3.23966270340771	-0.939709188042741	-0.939709188042741
3.29283227198286	3.2482633739793	-1.17119193230718	-1.17119193230718
3.29283227198286	3.26005447385254	-1.42851416713989	-1.42851416713989
3.29283227198286	3.2678375073655	-1.475441167138	-1.475441167138
3.29283227198286	3.27942502767294	-1.40750961838603	-1.40750961838603
3.29283227198286	3.28991400376944	-0.984697228590733	-0.984697228590733
3.29283227198286	3.29843413820363	-0.877522788522469	-0.877522788522469
3.29283227198286	3.30795598122601	-1.025733145826	-1.025733145826
3.29283227198286	3.32042353399918	-1.11972964154461	-1.11972964154461
3.29283227198286	3.32988808113066	-1.21016000623746	-1.21016000623746
3.29283227198286	3.34167171731797	-1.13507519749936	-1.13507519749936
3.29283227198286	3.34945522358469	-1.01763222744972	-1.01763222744972
3.29283227198286	3.3585212125853	-1.07292702792529	-1.07292702792529
3.29283227198286	3.36825225656232	-1.13726048263322	-1.13726048263322
3.29283227198286	3.37957340924158	-1.1915920223999	-1.1915920223999
3.29283227198286	3.388124757051	-1.30855014686858	-1.30855014686858
3.29283227198286	3.40006631133684	-1.43581295856052	-1.43581295856052
3.29283227198286	3.41031819784028	-1.50077355306314	-1.50077355306314
3.29283227198286	3.42124566193826	-1.57147084700165	-1.57147084700165
3.29283227198286	3.4282329791085	-1.56906970945988	-1.56906970945988
3.29283227198286	3.44003838428732	-1.53240895870988	-1.53240895870988
3.29283227198286	3.44978874723266	-1.55628947130788	-1.55628947130788
3.29283227198286	3.45844418684046	-1.57953048383257	-1.57953048383257
3.29283227198286	3.46995108331354	-1.62238849376297	-1.62238849376297
3.29283227198286	3.47930561178105	-1.66987706841769	-1.66987706841769
3.29283227198286	3.49068855748336	-1.70195160104436	-1.70195160104436
3.29283227198286	3.49945620723886	-1.75227428719262	-1.75227428719262
3.29283227198286	3.5102617296568	-1.78004471668697	-1.78004471668697
3.29283227198286	3.51971176077836	-1.75589844345484	-1.75589844345484
3.29283227198286	3.5297	-1.7672299662018	-1.7672299662018
3.30497858125898	2.5297	-1.80264481421818	-1.80264481421818
3.30497858125898	2.53930844129776	-1.51484769672248	-1.51484769672248
3.30497858125898	2.54779497192057	-0.829338892632961	-0.829338892632961
3.30497858125898	2.56041424082838	-2.22777161754505	-2.22777161754505
3.30497858125898	2.5688564932808	-1.19358186556656	-1.19358186556656
3.30497858125898	2.57878084645278	-1.3507825007012	-1.3507825007012
3.30497858125898	2.58790006453133	-2.20186270804606	-2.20186270804606
3.30497858125898	2.60044868121584	-1.95816453012077	-1.95816453012077
3.30497858125898	2.61142301668084	-1.02725136350301	-1.02725136350301
3.30497858125898	2.61891655477138	-1.87853947351641	-1.87853947351641
3.30497858125898	2.62821579381689	-0.693928937925023	-0.693928937925023
3.30497858125898	2.63990831305281	-1.51278086428647	-1.51278086428647
3.30497858125898	2.64816045660458	-1.68046473383822	-1.68046473383822
3.30497858125898	2.66105906661435	-1.33951333489426	-1.33951333489426
3.30497858125898	2.66962305468101	-2.66261004826038	-2.66261004826038
3.30497858125898	2.6785533057522	-2.03943656849697	-2.03943656849697
3.30497858125898	2.68809833521918	-1.86749824757294	-1.86749824757294
3.30497858125898	2.70151599859566	-1.93221780888143	-1.93221780888143
3.30497858125898	2.70905507632019	-1.69858898934001	-1.69858898934001
3.30497858125898	2.71998525917072	-2.23451016057885	-2.23451016057885
3.30497858125898	2.72922572197759	-3.08328860133952	-3.08328860133952
3.30497858125898	2.74114611746511	-0.998041086292233	-0.998041086292233
3.30497858125898	2.74860034865829	-1.29964447551589	-1.29964447551589
3.30497858125898	2.75935933954683	-1.63312612721836	-1.63312612721836
3.30497858125898	2.76773810666567	-1.27562238814556	-1.27562238814556
3.30497858125898	2.77804363128858	-2.48711763458493	-2.48711763458493
3.30497858125898	2.78988206968744	-1.22515497587494	-1.22515497587494
3.30497858125898	2.799643930492	-1.30150367051414	-1.30150367051414
3.30497858125898	2.81102918529108	-1.71949921313382	-1.71949921313382
3.30497858125898	2.81824838163769	-1.59691416412943	-1.59691416412943
3.30497858125898	2.82970215549013	-2.43959719356099	-2.43959719356099
3.30497858125898	2.83930568442423	-4.37282601199598	-4.37282601199598
3.30497858125898	2.84878869777475	-2.87456658860771	-2.87456658860771
3.30497858125898	2.85968028104831	-2.90213927793872	-2.90213927793872
3.30497858125898	2.86885162736121	-3.14483691896646	-3.14483691896646
3.30497858125898	2.88043509744726	-1.9922442313183	-1.9922442313183
3.30497858125898	2.89038702345778	-0.9061391751261	-0.9061391751261
3.30497858125898	2.90067886022027	-0.561925299569907	-0.561925299569907
3.30497858125898	2.90896284590012	-1.85375562325459	-1.85375562325459
3.30497858125898	2.92034801732973	-2.674538361754	-2.674538361754
3.30497858125898	2.93067093334228	-2.19413295974499	-2.19413295974499
3.30497858125898	2.93959327602965	-1.33758178892225	-1.33758178892225
3.30497858125898	2.95037368341503	-2.07690606432186	-2.07690606432186
3.30497858125898	2.95806641483584	-2.09264529985285	-2.09264529985285
3.30497858125898	2.96859975692854	-2.71253055086009	-2.71253055086009
3.30497858125898	2.98044547571505	-3.7052680984483	-3.7052680984483
3.30497858125898	2.98772143126024	-3.51336745608063	-3.51336745608063
3.30497858125898	3.00100233344648	-2.34259621180064	-2.34259621180064
3.30497858125898	3.01131809617829	-2.17162389695852	-2.17162389695852
3.30497858125898	3.0197116851039	-1.63523211671406	-1.63523211671406
3.30497858125898	3.03026099403746	-0.871434153276084	-0.871434153276084
3.30497858125898	3.03990760790565	-1.16882846794999	-1.16882846794999
3.30497858125898	3.05150515575847	-1.15783638034503	-1.15783638034503
3.30497858125898	3.05873576034268	-1.03130177363306	-1.03130177363306
3.30497858125898	3.06770301370292	-1.68579251320369	-1.68579251320369
3.30497858125898	3.07940591707879	-1.57513377756925	-1.57513377756925
3.30497858125898	3.09019597907842	-1.77057457314544	-1.77057457314544
3.30497858125898	3.09792004790723	-1.58037806073838	-1.58037806073838
3.30497858125898	3.110542189974	-1.15332366137295	-1.15332366137295
3.30497858125898	3.120908844404	-1.59082571162384	-1.59082571162384
3.30497858125898	3.12994958701076	-1.87341219131048	-1.87341219131048
3.30497858125898	3.13849390498568	-1.39588076940419	-1.39588076940419
3.30497858125898	3.1501869446091	-1.04933854809479	-1.04933854809479
3.30497858125898	3.16148064832368	-0.967680127345716	-0.967680127345716
3.30497858125898	3.17011103507498	-1.26939706430198	-1.26939706430198
3.30497858125898	3.17872314084609	-2.11007293080394	-2.11007293080394
3.30497858125898	3.18943427854929	-1.54898779358655	-1.54898779358655
3.30497858125898	3.20007270850667	-0.621146481893618	-0.621146481893618
3.30497858125898	3.21135729173775	-1.2343777392316	-1.2343777392316
3.30497858125898	3.21774495156264	-1.29674413431889	-1.29674413431889
3.30497858125898	3.22815211213431	-1.19769052592932	-1.19769052592932
3.30497858125898	3.23966270340771	-1.12335446890228	-1.12335446890228
3.30497858125898	3.2482633739793	-1.5041695203484	-1.5041695203484
3.30497858125898	3.26005447385254	-2.0978765268535	-2.0978765268535
3.30497858125898	3.2678375073655	-2.17463525807892	-2.17463525807892
3.30497858125898	3.27942502767294	-1.88618958082128	-1.88618958082128
3.30497858125898	3.28991400376944	-1.77247211088508	-1.77247211088508
3.30497858125898	3.29843413820363	-1.30581460971649	-1.30581460971649
3.30497858125898	3.30795598122601	-1.19457858874614	-1.19457858874614
3.30497858125898	3.32042353399918	-1.35684969847188	-1.35684969847188
3.30497858125898	3.32988808113066	-1.04688731658979	-1.04688731658979
3.30497858125898	3.34167171731797	-0.57997317913032	-0.57997317913032
3.30497858125898	3.34945522358469	-0.602050441348808	-0.602050441348808
3.30497858125898	3.3585212125853	-0.67389541528695	-0.67389541528695
3.30497858125898	3.36825225656232	-0.780622934818268	-0.780622934818268
3.30497858125898	3.37957340924158	-0.885473522752818	-0.885473522752818
3.30497858125898	3.388124757051	-0.974756668021996	-0.974756668021996
3.30497858125898	3.40006631133684	-1.06461486895057	-1.06461486895057
3.30497858125898	3.41031819784028	-1.06932513478654	-1.06932513478654
3.30497858125898	3.42124566193826	-1.10630187697689	-1.10630187697689
3.30497858125898	3.4282329791085	-1.1224464260323	-1.1224464260323
3.30497858125898	3.44003838428732	-1.11612883682898	-1.11612883682898
3.30497858125898	3.44978874723266	-1.15978532594784	-1.15978532594784
3.30497858125898	3.45844418684046	-1.23113297565607	-1.23113297565607
3.30497858125898	3.46995108331354	-1.32063633713727	-1.32063633713727
3.30497858125898	3.47930561178105	-1.39183355054371	-1.39183355054371
3.30497858125898	3.49068855748336	-1.43559124057191	-1.43559124057191
3.30497858125898	3.49945620723886	-1.47479326565133	-1.47479326565133
3.30497858125898	3.5102617296568	-1.52070528316546	-1.52070528316546
3.30497858125898	3.51971176077836	-1.53609951648144	-1.53609951648144
3.30497858125898	3.5297	-1.59016942675777	-1.59016942675777
3.31344573678248	2.5297	-1.65952144181949	-1.65952144181949
3.31344573678248	2.53930844129776	-2.0236943270902	-2.0236943270902
3.31344573678248	2.54779497192057	-1.35045320442703	-1.35045320442703
3.31344573678248	2.56041424082838	-1.8803540068667	-1.8803540068667
3.31344573678248	2.5688564932808	-0.839461120874716	-0.839461120874716
3.31344573678248	2.57878084645278	-1.14457455089337	-1.14457455089337
3.31344573678248	2.58790006453133	-2.42649936256498	-2.42649936256498
3.31344573678248	2.60044868121584	-2.56844871736962	-2.56844871736962
3.31344573678248	2.61142301668084	-1.03094183154144	-1.03094183154144
3.31344573678248	2.61891655477138	-0.391284020283877	-0.391284020283877
3.31344573678248	2.62821579381689	-0.542936390907414	-0.542936390907414
3.31344573678248	2.63990831305281	-1.6497486838428	-1.6497486838428
3.31344573678248	2.64816045660458	-1.81065149881897	-1.81065149881897
3.31344573678248	2.66105906661435	-0.639653894867479	-0.639653894867479
3.31344573678248	2.66962305468101	-2.21746094334355	-2.21746094334355
3.31344573678248	2.6785533057522	-1.95425394505082	-1.95425394505082
3.31344573678248	2.68809833521918	-1.78711282321996	-1.78711282321996
3.31344573678248	2.70151599859566	-2.48042762119132	-2.48042762119132
3.31344573678248	2.70905507632019	-2.51939832946425	-2.51939832946425
3.31344573678248	2.71998525917072	-2.09199980272876	-2.09199980272876
3.31344573678248	2.72922572197759	-2.72319881677561	-2.72319881677561
3.31344573678248	2.74114611746511	-0.914531099356282	-0.914531099356282
3.31344573678248	2.74860034865829	-0.89150435852298	-0.89150435852298
3.31344573678248	2.75935933954683	-1.58356787917131	-1.58356787917131
3.31344573678248	2.76773810666567	-1.36981964695576	-1.36981964695576
3.31344573678248	2.77804363128858	-2.44806906690576	-2.44806906690576
3.31344573678248	2.78988206968744	-1.83096391114299	-1.83096391114299
3.31344573678248	2.799643930492	-1.88584934905111	-1.88584934905111
3.31344573678248	2.81102918529108	-2.37820850566447	-2.37820850566447
3.31344573678248	2.81824838163769	-2.29692046356695	-2.29692046356695
3.31344573678248	2.82970215549013	-2.30193730019903	-2.30193730019903
3.31344573678248	2.83930568442423	-3.92653678359807	-3.92653678359807
3.31344573678248	2.84878869777475	-2.82947017388119	-2.82947017388119
3.31344573678248	2.85968028104831	-1.71983037507869	-1.71983037507869
3.31344573678248	2.86885162736121	-1.91151729489485	-1.91151729489485
3.31344573678248	2.88043509744726	-1.40096083180094	-1.40096083180094
3.31344573678248	2.89038702345778	-0.655603218525812	-0.655603218525812
3.31344573678248	2.90067886022027	-4.37027676050946	-4.37027676050946
3.31344573678248	2.90896284590012	-0.456959052328273	-0.456959052328273
3.31344573678248	2.92034801732973	-1.31533067294754	-1.31533067294754
3.31344573678248	2.93067093334228	-1.49858011023974	-1.49858011023974
3.31344573678248	2.93959327602965	-1.37679549822383	-1.37679549822383
3.31344573678248	2.95037368341503	-2.78846273532031	-2.78846273532031
3.31344573678248	2.95806641483584	-3.2656873347957	-3.2656873347957
3.31344573678248	2.96859975692854	-2.94698872076219	-2.94698872076219
3.31344573678248	2.98044547571505	-3.62892992076308	-3.62892992076308
3.31344573678248	2.98772143126024	-3.56137942331588	-3.56137942331588
3.31344573678248	3.00100233344648	-2.13775920780387	-2.13775920780387
3.31344573678248	3.01131809617829	-1.42629322073344	-1.42629322073344
3.31344573678248	3.0197116851039	-1.36626725858298	-1.36626725858298
3.31344573678248	3.03026099403746	-1.82374811497749	-1.82374811497749
3.31344573678248	3.03990760790565	-2.77073565202437	-2.77073565202437
3.31344573678248	3.05150515575847	-2.69509664145335	-2.69509664145335
3.31344573678248	3.05873576034268	-2.22094673276507	-2.22094673276507
3.31344573678248	3.06770301370292	-1.07892147609823	-1.07892147609823
3.31344573678248	3.07940591707879	-1.29667421399523	-1.29667421399523
3.31344573678248	3.09019597907842	-1.80639773061711	-1.80639773061711
3.31344573678248	3.09792004790723	-1.95591654249421	-1.95591654249421
3.31344573678248	3.110542189974	-1.65062298439932	-1.65062298439932
3.31344573678248	3.120908844404	-1.61235226072989	-1.61235226072989
3.31344573678248	3.12994958701076	-1.81946343851342	-1.81946343851342
3.31344573678248	3.13849390498568	-1.33305883726246	-1.33305883726246
3.31344573678248	3.1501869446091	-0.836474049817696	-0.836474049817696
3.31344573678248	3.16148064832368	-0.835027206496534	-0.835027206496534
3.31344573678248	3.17011103507498	-0.966344413599415	-0.966344413599415
3.31344573678248	3.17872314084609	-1.36922637397953	-1.36922637397953
3.31344573678248	3.18943427854929	-1.70706587247014	-1.70706587247014
3.31344573678248	3.20007270850667	-1.24328672681094	-1.24328672681094
3.31344573678248	3.21135729173775	-1.58083327170971	-1.58083327170971
3.31344573678248	3.21774495156264	-1.46451932547393	-1.46451932547393
3.31344573678248	3.22815211213431	-1.56617500506934	-1.56617500506934
3.31344573678248	3.23966270340771	-2.19875688477009	-2.19875688477009
3.31344573678248	3.2482633739793	-2.12314424669114	-2.12314424669114
3.31344573678248	3.26005447385254	-2.13423268352898	-2.13423268352898
3.31344573678248	3.2678375073655	-1.91609085569297	-1.91609085569297
3.31344573678248	3.27942502767294	-1.24672211904794	-1.24672211904794
3.31344573678248	3.28991400376944	-0.755847543325331	-0.755847543325331
3.31344573678248	3.29843413820363	-0.657409143759992	-0.657409143759992
3.31344573678248	3.30795598122601	-1.70180059834888	-1.70180059834888
3.31344573678248	3.32042353399918	-1.51531793073536	-1.51531793073536
3.31344573678248	3.32988808113066	-0.998447300683608	-0.998447300683608
3.31344573678248	3.34167171731797	-0.41943137990927	-0.41943137990927
3.31344573678248	3.34945522358469	-0.467169281572808	-0.467169281572808
3.31344573678248	3.3585212125853	-0.521239366033626	-0.521239366033626
3.31344573678248	3.36825225656232	-0.659160535432932	-0.659160535432932
3.31344573678248	3.37957340924158	-0.831629147526485	-0.831629147526485
3.31344573678248	3.388124757051	-0.917042924508223	-0.917042924508223
3.31344573678248	3.40006631133684	-0.941727785405988	-0.941727785405988
3.31344573678248	3.41031819784028	-0.882269457187761	-0.882269457187761
3.31344573678248	3.42124566193826	-0.893112364449451	-0.893112364449451
3.31344573678248	3.4282329791085	-0.928841166136181	-0.928841166136181
3.31344573678248	3.44003838428732	-0.95463050653359	-0.95463050653359
3.31344573678248	3.44978874723266	-0.976767546861879	-0.976767546861879
3.31344573678248	3.45844418684046	-1.0143947892156	-1.0143947892156
3.31344573678248	3.46995108331354	-1.06131116673674	-1.06131116673674
3.31344573678248	3.47930561178105	-1.11556396184488	-1.11556396184488
3.31344573678248	3.49068855748336	-1.15439236326705	-1.15439236326705
3.31344573678248	3.49945620723886	-1.18675587668235	-1.18675587668235
3.31344573678248	3.5102617296568	-1.24718417989931	-1.24718417989931
3.31344573678248	3.51971176077836	-1.28538591762276	-1.28538591762276
3.31344573678248	3.5297	-1.35285495508793	-1.35285495508793
3.32252363673943	2.5297	-1.15088586791006	-1.15088586791006
3.32252363673943	2.53930844129776	-2.13339675227701	-2.13339675227701
3.32252363673943	2.54779497192057	-2.05313982497125	-2.05313982497125
3.32252363673943	2.56041424082838	-0.87907253870884	-0.87907253870884
3.32252363673943	2.5688564932808	-0.276530888301636	-0.276530888301636
3.32252363673943	2.57878084645278	-0.809412026759617	-0.809412026759617
3.32252363673943	2.58790006453133	-1.92835821774634	-1.92835821774634
3.32252363673943	2.60044868121584	-2.57500997458305	-2.57500997458305
3.32252363673943	2.61142301668084	-1.47188153704406	-1.47188153704406
3.32252363673943	2.61891655477138	-0.85538047305829	-0.85538047305829
3.32252363673943	2.62821579381689	-0.915468439379424	-0.915468439379424
3.32252363673943	2.63990831305281	-1.00840105869042	-1.00840105869042
3.32252363673943	2.64816045660458	-3.01446530146302	-3.01446530146302
3.32252363673943	2.66105906661435	-0.85416776434522	-0.85416776434522
3.32252363673943	2.66962305468101	-1.48712747156839	-1.48712747156839
3.32252363673943	2.6785533057522	-1.33162484874703	-1.33162484874703
3.32252363673943	2.68809833521918	-1.23672951113446	-1.23672951113446
3.32252363673943	2.70151599859566	-2.78543967086682	-2.78543967086682
3.32252363673943	2.70905507632019	-3.53909333878516	-3.53909333878516
3.32252363673943	2.71998525917072	-2.83019803526236	-2.83019803526236
3.32252363673943	2.72922572197759	-1.67358073801239	-1.67358073801239
3.32252363673943	2.74114611746511	-1.405665129032	-1.405665129032
3.32252363673943	2.74860034865829	-1.41504845703247	-1.41504845703247
3.32252363673943	2.75935933954683	-2.71352836862695	-2.71352836862695
3.32252363673943	2.76773810666567	-2.36157004507078	-2.36157004507078
3.32252363673943	2.77804363128858	-1.90653674824478	-1.90653674824478
3.32252363673943	2.78988206968744	-2.14739675755504	-2.14739675755504
3.32252363673943	2.799643930492	-2.18851030424599	-2.18851030424599
3.32252363673943	2.81102918529108	-2.81495613930531	-2.81495613930531
3.32252363673943	2.81824838163769	-2.94763822327877	-2.94763822327877
3.32252363673943	2.82970215549013	-2.49596668612929	-2.49596668612929
3.32252363673943	2.83930568442423	-2.69980310694154	-2.69980310694154
3.32252363673943	2.84878869777475	-2.8463428390279	-2.8463428390279
3.32252363673943	2.85968028104831	-0.963761189441698	-0.963761189441698
3.32252363673943	2.86885162736121	-1.20023357587979	-1.20023357587979
3.32252363673943	2.88043509744726	-1.24131120453853	-1.24131120453853
3.32252363673943	2.89038702345778	-0.721318036941284	-0.721318036941284
3.32252363673943	2.90067886022027	-1.89218993532984	-1.89218993532984
3.32252363673943	2.90896284590012	-0.81089250944683	-0.81089250944683
3.32252363673943	2.92034801732973	-1.50287843440964	-1.50287843440964
3.32252363673943	2.93067093334228	-1.96118276889041	-1.96118276889041
3.32252363673943	2.93959327602965	-1.96383678660459	-1.96383678660459
3.32252363673943	2.95037368341503	-2.97229934532436	-2.97229934532436
3.32252363673943	2.95806641483584	-4.11640352158702	-4.11640352158702
3.32252363673943	2.96859975692854	-2.95211209884195	-2.95211209884195
3.32252363673943	2.98044547571505	-2.68065480372138	-2.68065480372138
3.32252363673943	2.98772143126024	-2.64299873652249	-2.64299873652249
3.32252363673943	3.00100233344648	-1.53775023434747	-1.53775023434747
3.32252363673943	3.01131809617829	-0.697650507011872	-0.697650507011872
3.32252363673943	3.0197116851039	-0.916630627002291	-0.916630627002291
3.32252363673943	3.03026099403746	-2.48689761103168	-2.48689761103168
3.32252363673943	3.03990760790565	-2.59117587056028	-2.59117587056028
3.32252363673943	3.05150515575847	-2.0189191913675	-2.0189191913675
3.32252363673943	3.05873576034268	-1.42468002932878	-1.42468002932878
3.32252363673943	3.06770301370292	-1.44254859813759	-1.44254859813759
3.32252363673943	3.07940591707879	-1.63158957551542	-1.63158957551542
3.32252363673943	3.09019597907842	-2.09860658976288	-2.09860658976288
3.32252363673943	3.09792004790723	-2.47414404566604	-2.47414404566604
3.32252363673943	3.110542189974	-2.33489227258895	-2.33489227258895
3.32252363673943	3.120908844404	-1.91756372434736	-1.91756372434736
3.32252363673943	3.12994958701076	-1.83208944662402	-1.83208944662402
3.32252363673943	3.13849390498568	-1.48370269789376	-1.48370269789376
3.32252363673943	3.1501869446091	-0.854129996836434	-0.854129996836434
3.32252363673943	3.16148064832368	-0.896244580562211	-0.896244580562211
3.32252363673943	3.17011103507498	-0.889062794924769	-0.889062794924769
3.32252363673943	3.17872314084609	-0.835649557863803	-0.835649557863803
3.32252363673943	3.18943427854929	-1.35492903318186	-1.35492903318186
3.32252363673943	3.20007270850667	-1.17806717319974	-1.17806717319974
3.32252363673943	3.21135729173775	-1.27331454908472	-1.27331454908472
3.32252363673943	3.21774495156264	-1.17082163757573	-1.17082163757573
3.32252363673943	3.22815211213431	-0.968652030680005	-0.968652030680005
3.32252363673943	3.23966270340771	-1.25037520256302	-1.25037520256302
3.32252363673943	3.2482633739793	-1.54993093207452	-1.54993093207452
3.32252363673943	3.26005447385254	-1.39748629451395	-1.39748629451395
3.32252363673943	3.2678375073655	-1.19711158548057	-1.19711158548057
3.32252363673943	3.27942502767294	-0.812427344603009	-0.812427344603009
3.32252363673943	3.28991400376944	-0.561096436673836	-0.561096436673836
3.32252363673943	3.29843413820363	-0.549950670013686	-0.549950670013686
3.32252363673943	3.30795598122601	-0.55154240314954	-0.55154240314954
3.32252363673943	3.32042353399918	-1.97465520163922	-1.97465520163922
3.32252363673943	3.32988808113066	-1.79396639074798	-1.79396639074798
3.32252363673943	3.34167171731797	-0.695060749246466	-0.695060749246466
3.32252363673943	3.34945522358469	-0.488942889955354	-0.488942889955354
3.32252363673943	3.3585212125853	-0.567057525449854	-0.567057525449854
3.32252363673943	3.36825225656232	-0.81036249772967	-0.81036249772967
3.32252363673943	3.37957340924158	-1.14214944530937	-1.14214944530937
3.32252363673943	3.388124757051	-1.29214603480716	-1.29214603480716
3.32252363673943	3.40006631133684	-1.2896085864628	-1.2896085864628
3.32252363673943	3.41031819784028	-1.09597197844499	-1.09597197844499
3.32252363673943	3.42124566193826	-0.97154153427806	-0.97154153427806
3.32252363673943	3.4282329791085	-0.991528796952764	-0.991528796952764
3.32252363673943	3.44003838428732	-1.02377894066439	-1.02377894066439
3.32252363673943	3.44978874723266	-0.966136006391764	-0.966136006391764
3.32252363673943	3.45844418684046	-0.862728952609586	-0.862728952609586
3.32252363673943	3.46995108331354	-0.787506040824837	-0.787506040824837
3.32252363673943	3.47930561178105	-0.820416694280311	-0.820416694280311
3.32252363673943	3.49068855748336	-0.86944957617925	-0.86944957617925
3.32252363673943	3.49945620723886	-0.900381772534331	-0.900381772534331
3.32252363673943	3.5102617296568	-0.957394021578864	-0.957394021578864
3.32252363673943	3.51971176077836	-0.996889082848554	-0.996889082848554
3.32252363673943	3.5297	-1.05888587012754	-1.05888587012754
3.33482413611339	2.5297	-0.60009363036005	-0.60009363036005
3.33482413611339	2.53930844129776	-1.36465923985139	-1.36465923985139
3.33482413611339	2.54779497192057	-1.86905666750044	-1.86905666750044
3.33482413611339	2.56041424082838	-0.94718197848556	-0.94718197848556
3.33482413611339	2.5688564932808	-0.66317325746877	-0.66317325746877
3.33482413611339	2.57878084645278	-1.81143934505144	-1.81143934505144
3.33482413611339	2.58790006453133	-1.10647577159983	-1.10647577159983
3.33482413611339	2.60044868121584	-1.85918025977986	-1.85918025977986
3.33482413611339	2.61142301668084	-1.81844553731963	-1.81844553731963
3.33482413611339	2.61891655477138	-1.44708280553266	-1.44708280553266
3.33482413611339	2.62821579381689	-1.38821686024892	-1.38821686024892
3.33482413611339	2.63990831305281	-1.82074321945237	-1.82074321945237
3.33482413611339	2.64816045660458	-0.777495653064364	-0.777495653064364
3.33482413611339	2.66105906661435	-1.98825066070185	-1.98825066070185
3.33482413611339	2.66962305468101	-1.35950027095316	-1.35950027095316
3.33482413611339	2.6785533057522	-2.30685440271577	-2.30685440271577
3.33482413611339	2.68809833521918	-1.03069320543119	-1.03069320543119
3.33482413611339	2.70151599859566	-2.38738051882717	-2.38738051882717
3.33482413611339	2.70905507632019	-3.32239572173023	-3.32239572173023
3.33482413611339	2.71998525917072	-3.01031067509643	-3.01031067509643
3.33482413611339	2.72922572197759	-1.90547224533333	-1.90547224533333
3.33482413611339	2.74114611746511	-1.70867177391574	-1.70867177391574
3.33482413611339	2.74860034865829	-2.16559814050061	-2.16559814050061
3.33482413611339	2.75935933954683	-0.594775561272854	-0.594775561272854
3.33482413611339	2.76773810666567	-0.172968626363399	-0.172968626363399
3.33482413611339	2.77804363128858	-1.27314894423955	-1.27314894423955
3.33482413611339	2.78988206968744	-1.90301523772024	-1.90301523772024
3.33482413611339	2.799643930492	-1.521992017218	-1.521992017218
3.33482413611339	2.81102918529108	-2.25995547225267	-2.25995547225267
3.33482413611339	2.81824838163769	-3.05936686654377	-3.05936686654377
3.33482413611339	2.82970215549013	-3.52133827366623	-3.52133827366623
3.33482413611339	2.83930568442423	-2.8311941893661	-2.8311941893661
3.33482413611339	2.84878869777475	-2.32236486551653	-2.32236486551653
3.33482413611339	2.85968028104831	-1.38838434571926	-1.38838434571926
3.33482413611339	2.86885162736121	-2.19921241377574	-2.19921241377574
3.33482413611339	2.88043509744726	-3.10585202110315	-3.10585202110315
3.33482413611339	2.89038702345778	-2.72891930340114	-2.72891930340114
3.33482413611339	2.90067886022027	-1.78349028371883	-1.78349028371883
3.33482413611339	2.90896284590012	-1.67172633399093	-1.67172633399093
3.33482413611339	2.92034801732973	-2.27416604455891	-2.27416604455891
3.33482413611339	2.93067093334228	-2.90255110840872	-2.90255110840872
3.33482413611339	2.93959327602965	-2.83768558479682	-2.83768558479682
3.33482413611339	2.95037368341503	-2.61834737079056	-2.61834737079056
3.33482413611339	2.95806641483584	-3.05797130005362	-3.05797130005362
3.33482413611339	2.96859975692854	-2.43074320072725	-2.43074320072725
3.33482413611339	2.98044547571505	-1.32530719495702	-1.32530719495702
3.33482413611339	2.98772143126024	-1.38078735177572	-1.38078735177572
3.33482413611339	3.00100233344648	-1.00735361888496	-1.00735361888496
3.33482413611339	3.01131809617829	-0.398019198017607	-0.398019198017607
3.33482413611339	3.0197116851039	-2.72847517797322	-2.72847517797322
3.33482413611339	3.03026099403746	-0.593953138139966	-0.593953138139966
3.33482413611339	3.03990760790565	-1.19031964006894	-1.19031964006894
3.33482413611339	3.05150515575847	-1.49233225737692	-1.49233225737692
3.33482413611339	3.05873576034268	-1.49718276346408	-1.49718276346408
3.33482413611339	3.06770301370292	-2.01354651694828	-2.01354651694828
3.33482413611339	3.07940591707879	-2.76052783779818	-2.76052783779818
3.33482413611339	3.09019597907842	-2.54198843304272	-2.54198843304272
3.33482413611339	3.09792004790723	-2.66984210521827	-2.66984210521827
3.33482413611339	3.110542189974	-2.51858488785928	-2.51858488785928
3.33482413611339	3.120908844404	-1.80579388927151	-1.80579388927151
3.33482413611339	3.12994958701076	-1.35167467871281	-1.35167467871281
3.33482413611339	3.13849390498568	-1.29589539186429	-1.29589539186429
3.33482413611339	3.1501869446091	-1.47990871965084	-1.47990871965084
3.33482413611339	3.16148064832368	-1.98840765539194	-1.98840765539194
3.33482413611339	3.17011103507498	-2.04543660501719	-2.04543660501719
3.33482413611339	3.17872314084609	-1.81993410474928	-1.81993410474928
3.33482413611339	3.18943427854929	-1.20982922102564	-1.20982922102564
3.33482413611339	3.20007270850667	-0.918889175163883	-0.918889175163883
3.33482413611339	3.21135729173775	-1.16489001787045	-1.16489001787045
3.33482413611339	3.21774495156264	-1.26755840804213	-1.26755840804213
3.33482413611339	3.22815211213431	-1.24086003475492	-1.24086003475492
3.33482413611339	3.23966270340771	-1.19770956679889	-1.19770956679889
3.33482413611339	3.2482633739793	-1.27737679194036	-1.27737679194036
3.33482413611339	3.26005447385254	-1.09680079614969	-1.09680079614969
3.33482413611339	3.2678375073655	-0.913465707097089	-0.913465707097089
3.33482413611339	3.27942502767294	-0.762468586474995	-0.762468586474995
3.33482413611339	3.28991400376944	-0.65234149222664	-0.65234149222664
3.33482413611339	3.29843413820363	-0.595284601935305	-0.595284601935305
3.33482413611339	3.30795598122601	-0.535643976760696	-0.535643976760696
3.33482413611339	3.32042353399918	-1.17458545550636	-1.17458545550636
3.33482413611339	3.32988808113066	-1.38256578325388	-1.38256578325388
3.33482413611339	3.34167171731797	-1.27787714230539	-1.27787714230539
3.33482413611339	3.34945522358469	-1.3743825080042	-1.3743825080042
3.33482413611339	3.3585212125853	-1.62743127081876	-1.62743127081876
3.33482413611339	3.36825225656232	-1.69432859948108	-1.69432859948108
3.33482413611339	3.37957340924158	-1.76692640328253	-1.76692640328253
3.33482413611339	3.388124757051	-1.72956411140581	-1.72956411140581
3.33482413611339	3.40006631133684	-1.56755803108888	-1.56755803108888
3.33482413611339	3.41031819784028	-1.5689622910777	-1.5689622910777
3.33482413611339	3.42124566193826	-1.64338993412082	-1.64338993412082
3.33482413611339	3.4282329791085	-1.61800440867694	-1.61800440867694
3.33482413611339	3.44003838428732	-1.61123601354285	-1.61123601354285
3.33482413611339	3.44978874723266	-1.54865202529118	-1.54865202529118
3.33482413611339	3.45844418684046	-1.16780821324392	-1.16780821324392
3.33482413611339	3.46995108331354	-0.618167446055566	-0.618167446055566
3.33482413611339	3.47930561178105	-0.615006780414888	-0.615006780414888
3.33482413611339	3.49068855748336	-0.722894364184754	-0.722894364184754
3.33482413611339	3.49945620723886	-0.775428450856225	-0.775428450856225
3.33482413611339	3.5102617296568	-0.781045610041929	-0.781045610041929
3.33482413611339	3.51971176077836	-0.750028378046125	-0.750028378046125
3.33482413611339	3.5297	-0.755795353089241	-0.755795353089241
3.34295112165735	2.5297	-0.330155790694789	-0.330155790694789
3.34295112165735	2.53930844129776	-0.998601261487352	-0.998601261487352
3.34295112165735	2.54779497192057	-1.75916761774164	-1.75916761774164
3.34295112165735	2.56041424082838	-1.29042999948274	-1.29042999948274
3.34295112165735	2.5688564932808	-0.746915145778928	-0.746915145778928
3.34295112165735	2.57878084645278	-2.29337191891381	-2.29337191891381
3.34295112165735	2.58790006453133	-1.32414116929988	-1.32414116929988
3.34295112165735	2.60044868121584	-1.36593386985942	-1.36593386985942
3.34295112165735	2.61142301668084	-1.69640278984735	-1.69640278984735
3.34295112165735	2.61891655477138	-1.46387248305541	-1.46387248305541
3.34295112165735	2.62821579381689	-1.30640045217541	-1.30640045217541
3.34295112165735	2.63990831305281	-2.29280265784769	-2.29280265784769
3.34295112165735	2.64816045660458	-1.18878711926811	-1.18878711926811
3.34295112165735	2.66105906661435	-1.56613377979841	-1.56613377979841
3.34295112165735	2.66962305468101	-1.16844891421454	-1.16844891421454
3.34295112165735	2.6785533057522	-0.664187801399407	-0.664187801399407
3.34295112165735	2.68809833521918	-2.94890372897311	-2.94890372897311
3.34295112165735	2.70151599859566	-1.96203145121103	-1.96203145121103
3.34295112165735	2.70905507632019	-2.24164422107322	-2.24164422107322
3.34295112165735	2.71998525917072	-2.35249911049323	-2.35249911049323
3.34295112165735	2.72922572197759	-1.999255789838	-1.999255789838
3.34295112165735	2.74114611746511	-2.32193857578625	-2.32193857578625
3.34295112165735	2.74860034865829	-2.97335617591574	-2.97335617591574
3.34295112165735	2.75935933954683	-1.35920405529299	-1.35920405529299
3.34295112165735	2.76773810666567	-0.331364452070545	-0.331364452070545
3.34295112165735	2.77804363128858	-0.502777007324767	-0.502777007324767
3.34295112165735	2.78988206968744	-2.07399835000825	-2.07399835000825
3.34295112165735	2.799643930492	-1.19705057205181	-1.19705057205181
3.34295112165735	2.81102918529108	-1.76171791690888	-1.76171791690888
3.34295112165735	2.81824838163769	-2.78799157452875	-2.78799157452875
3.34295112165735	2.82970215549013	-4.00820202317971	-4.00820202317971
3.34295112165735	2.83930568442423	-3.25239921656754	-3.25239921656754
3.34295112165735	2.84878869777475	-2.04107419982472	-2.04107419982472
3.34295112165735	2.85968028104831	-1.70597588279975	-1.70597588279975
3.34295112165735	2.86885162736121	-1.18862693363599	-1.18862693363599
3.34295112165735	2.88043509744726	-0.961044434722965	-0.961044434722965
3.34295112165735	2.89038702345778	-0.394135584150035	-0.394135584150035
3.34295112165735	2.90067886022027	-2.24157443374867	-2.24157443374867
3.34295112165735	2.90896284590012	-1.99980398025235	-1.99980398025235
3.34295112165735	2.92034801732973	-2.23529801736868	-2.23529801736868
3.34295112165735	2.93067093334228	-2.87146391927166	-2.87146391927166
3.34295112165735	2.93959327602965	-3.013930315717	-3.013930315717
3.34295112165735	2.95037368341503	-2.52609187636557	-2.52609187636557
3.34295112165735	2.95806641483584	-2.32247494223822	-2.32247494223822
3.34295112165735	2.96859975692854	-2.05538696237062	-2.05538696237062
3.34295112165735	2.98044547571505	-0.928064600538846	-0.928064600538846
3.34295112165735	2.98772143126024	-1.22368085521771	-1.22368085521771
3.34295112165735	3.00100233344648	-1.44616281647586	-1.44616281647586
3.34295112165735	3.01131809617829	-1.22656733081169	-1.22656733081169
3.34295112165735	3.0197116851039	-0.489392661044803	-0.489392661044803
3.34295112165735	3.03026099403746	-0.715741683346209	-0.715741683346209
3.34295112165735	3.03990760790565	-1.35072697195994	-1.35072697195994
3.34295112165735	3.05150515575847	-1.88186819605249	-1.88186819605249
3.34295112165735	3.05873576034268	-1.95412306989755	-1.95412306989755
3.34295112165735	3.06770301370292	-2.28959912879463	-2.28959912879463
3.34295112165735	3.07940591707879	-3.11069431450449	-3.11069431450449
3.34295112165735	3.09019597907842	-2.50370734561153	-2.50370734561153
3.34295112165735	3.09792004790723	-2.26798526026158	-2.26798526026158
3.34295112165735	3.110542189974	-2.05082732359836	-2.05082732359836
3.34295112165735	3.120908844404	-1.42487810172634	-1.42487810172634
3.34295112165735	3.12994958701076	-0.956195646891331	-0.956195646891331
3.34295112165735	3.13849390498568	-1.19127062315096	-1.19127062315096
3.34295112165735	3.1501869446091	-2.22602292024391	-2.22602292024391
3.34295112165735	3.16148064832368	-2.28464541817004	-2.28464541817004
3.34295112165735	3.17011103507498	-2.05831647855916	-2.05831647855916
3.34295112165735	3.17872314084609	-1.59209857980989	-1.59209857980989
3.34295112165735	3.18943427854929	-1.26152246092198	-1.26152246092198
3.34295112165735	3.20007270850667	-1.19313988595093	-1.19313988595093
3.34295112165735	3.21135729173775	-1.41574318449585	-1.41574318449585
3.34295112165735	3.21774495156264	-1.58327940185137	-1.58327940185137
3.34295112165735	3.22815211213431	-1.65411104198807	-1.65411104198807
3.34295112165735	3.23966270340771	-1.51516327746486	-1.51516327746486
3.34295112165735	3.2482633739793	-1.46280947938811	-1.46280947938811
3.34295112165735	3.26005447385254	-1.23852763456608	-1.23852763456608
3.34295112165735	3.2678375073655	-1.00911604158091	-1.00911604158091
3.34295112165735	3.27942502767294	-0.871217887574176	-0.871217887574176
3.34295112165735	3.28991400376944	-0.793668441030832	-0.793668441030832
3.34295112165735	3.29843413820363	-0.726689416252327	-0.726689416252327
3.34295112165735	3.30795598122601	-0.777501290735529	-0.777501290735529
3.34295112165735	3.32042353399918	-1.07569934450368	-1.07569934450368
3.34295112165735	3.32988808113066	-1.06759358514228	-1.06759358514228
3.34295112165735	3.34167171731797	-0.953697441488146	-0.953697441488146
3.34295112165735	3.34945522358469	-0.902030788263858	-0.902030788263858
3.34295112165735	3.3585212125853	-1.0146561023995	-1.0146561023995
3.34295112165735	3.36825225656232	-1.2200036963294	-1.2200036963294
3.34295112165735	3.37957340924158	-1.26460766366142	-1.26460766366142
3.34295112165735	3.388124757051	-1.17439389402489	-1.17439389402489
3.34295112165735	3.40006631133684	-0.944605144633158	-0.944605144633158
3.34295112165735	3.41031819784028	-0.810609237555013	-0.810609237555013
3.34295112165735	3.42124566193826	-0.904129412070233	-0.904129412070233
3.34295112165735	3.4282329791085	-1.07634936355208	-1.07634936355208
3.34295112165735	3.44003838428732	-1.29483961704943	-1.29483961704943
3.34295112165735	3.44978874723266	-1.38005764332064	-1.38005764332064
3.34295112165735	3.45844418684046	-1.61168667981025	-1.61168667981025
3.34295112165735	3.46995108331354	-1.09985770566163	-1.09985770566163
3.34295112165735	3.47930561178105	-0.848751818197343	-0.848751818197343
3.34295112165735	3.49068855748336	-0.987560622530907	-0.987560622530907
3.34295112165735	3.49945620723886	-1.09071857067937	-1.09071857067937
3.34295112165735	3.5102617296568	-1.0793968545222	-1.0793968545222
3.34295112165735	3.51971176077836	-0.927443124935223	-0.927443124935223
3.34295112165735	3.5297	-0.784369351886369	-0.784369351886369
3.35188439307088	2.5297	-0.0530914651282615	-0.0530914651282615
3.35188439307088	2.53930844129776	-0.741206079676488	-0.741206079676488
3.35188439307088	2.54779497192057	-1.717046810939	-1.717046810939
3.35188439307088	2.56041424082838	-1.8234400916578	-1.8234400916578
3.35188439307088	2.5688564932808	-1.09383799772439	-1.09383799772439
3.35188439307088	2.57878084645278	-1.4822882528249	-1.4822882528249
3.35188439307088	2.58790006453133	-2.19811086604528	-2.19811086604528
3.35188439307088	2.60044868121584	-1.00599109134032	-1.00599109134032
3.35188439307088	2.61142301668084	-1.44358274708372	-1.44358274708372
3.35188439307088	2.61891655477138	-1.29798235264889	-1.29798235264889
3.35188439307088	2.62821579381689	-0.945229829675782	-0.945229829675782
3.35188439307088	2.63990831305281	-2.73436999737316	-2.73436999737316
3.35188439307088	2.64816045660458	-1.24132012692303	-1.24132012692303
3.35188439307088	2.66105906661435	-1.57519911103981	-1.57519911103981
3.35188439307088	2.66962305468101	-1.48420486243225	-1.48420486243225
3.35188439307088	2.6785533057522	-0.934396834075756	-0.934396834075756
3.35188439307088	2.68809833521918	-1.32263786054256	-1.32263786054256
3.35188439307088	2.70151599859566	-2.27952658441416	-2.27952658441416
3.35188439307088	2.70905507632019	-1.49458431846136	-1.49458431846136
3.35188439307088	2.71998525917072	-1.55002152712228	-1.55002152712228
3.35188439307088	2.72922572197759	-1.69597512408029	-1.69597512408029
3.35188439307088	2.74114611746511	-2.27035052824954	-2.27035052824954
3.35188439307088	2.74860034865829	-3.13132872975478	-3.13132872975478
3.35188439307088	2.75935933954683	-2.13818068687777	-2.13818068687777
3.35188439307088	2.76773810666567	-1.06354397472495	-1.06354397472495
3.35188439307088	2.77804363128858	-1.26975078267537	-1.26975078267537
3.35188439307088	2.78988206968744	-1.31160572571866	-1.31160572571866
3.35188439307088	2.799643930492	-3.56921713953716	-3.56921713953716
3.35188439307088	2.81102918529108	-2.21762037884127	-2.21762037884127
3.35188439307088	2.81824838163769	-2.54527135916129	-2.54527135916129
3.35188439307088	2.82970215549013	-3.27787099993395	-3.27787099993395
3.35188439307088	2.83930568442423	-2.75919290155468	-2.75919290155468
3.35188439307088	2.84878869777475	-2.09671366723427	-2.09671366723427
3.35188439307088	2.85968028104831	-2.70166474367574	-2.70166474367574
3.35188439307088	2.86885162736121	-2.38507308438045	-2.38507308438045
3.35188439307088	2.88043509744726	-0.510045662803918	-0.510045662803918
3.35188439307088	2.89038702345778	-0.278274470732413	-0.278274470732413
3.35188439307088	2.90067886022027	-1.73723555018967	-1.73723555018967
3.35188439307088	2.90896284590012	-2.03106813528018	-2.03106813528018
3.35188439307088	2.92034801732973	-1.69840995982821	-1.69840995982821
3.35188439307088	2.93067093334228	-2.25110351502639	-2.25110351502639
3.35188439307088	2.93959327602965	-2.83282980254819	-2.83282980254819
3.35188439307088	2.95037368341503	-2.80877289567968	-2.80877289567968
3.35188439307088	2.95806641483584	-2.39858249773397	-2.39858249773397
3.35188439307088	2.96859975692854	-2.00719558343508	-2.00719558343508
3.35188439307088	2.98044547571505	-1.14682585293849	-1.14682585293849
3.35188439307088	2.98772143126024	-2.11798795002102	-2.11798795002102
3.35188439307088	3.00100233344648	-2.69040346581716	-2.69040346581716
3.35188439307088	3.01131809617829	-1.66351870231568	-1.66351870231568
3.35188439307088	3.0197116851039	-0.99971424732712	-0.99971424732712
3.35188439307088	3.03026099403746	-1.22850368325874	-1.22850368325874
3.35188439307088	3.03990760790565	-1.76464823929905	-1.76464823929905
3.35188439307088	3.05150515575847	-2.33805242554058	-2.33805242554058
3.35188439307088	3.05873576034268	-2.36645069953084	-2.36645069953084
3.35188439307088	3.06770301370292	-2.31663563830949	-2.31663563830949
3.35188439307088	3.07940591707879	-2.66552869364676	-2.66552869364676
3.35188439307088	3.09019597907842	-2.07819935435737	-2.07819935435737
3.35188439307088	3.09792004790723	-1.61246443269431	-1.61246443269431
3.35188439307088	3.110542189974	-1.45989241398456	-1.45989241398456
3.35188439307088	3.120908844404	-1.11599203863022	-1.11599203863022
3.35188439307088	3.12994958701076	-0.833676410058274	-0.833676410058274
3.35188439307088	3.13849390498568	-1.69667986923446	-1.69667986923446
3.35188439307088	3.1501869446091	-1.74352445891691	-1.74352445891691
3.35188439307088	3.16148064832368	-1.56009429443276	-1.56009429443276
3.35188439307088	3.17011103507498	-1.54124107187545	-1.54124107187545
3.35188439307088	3.17872314084609	-1.39862156264485	-1.39862156264485
3.35188439307088	3.18943427854929	-1.50628809247735	-1.50628809247735
3.35188439307088	3.20007270850667	-1.71792641284236	-1.71792641284236
3.35188439307088	3.21135729173775	-1.81792544027371	-1.81792544027371
3.35188439307088	3.21774495156264	-1.93793827625154	-1.93793827625154
3.35188439307088	3.22815211213431	-1.99650976246932	-1.99650976246932
3.35188439307088	3.23966270340771	-1.73923941261796	-1.73923941261796
3.35188439307088	3.2482633739793	-1.54778316605177	-1.54778316605177
3.35188439307088	3.26005447385254	-1.34660797311648	-1.34660797311648
3.35188439307088	3.2678375073655	-1.1765502731979	-1.1765502731979
3.35188439307088	3.27942502767294	-1.13214288241397	-1.13214288241397
3.35188439307088	3.28991400376944	-1.1583093012996	-1.1583093012996
3.35188439307088	3.29843413820363	-1.15497623982066	-1.15497623982066
3.35188439307088	3.30795598122601	-1.23840276140828	-1.23840276140828
3.35188439307088	3.32042353399918	-1.04061094134755	-1.04061094134755
3.35188439307088	3.32988808113066	-0.939595968224239	-0.939595968224239
3.35188439307088	3.34167171731797	-0.898827332219696	-0.898827332219696
3.35188439307088	3.34945522358469	-0.856123138564669	-0.856123138564669
3.35188439307088	3.3585212125853	-0.856445402660938	-0.856445402660938
3.35188439307088	3.36825225656232	-0.918970562096376	-0.918970562096376
3.35188439307088	3.37957340924158	-0.922937430376919	-0.922937430376919
3.35188439307088	3.388124757051	-0.867960133026259	-0.867960133026259
3.35188439307088	3.40006631133684	-0.731917975339456	-0.731917975339456
3.35188439307088	3.41031819784028	-0.60933257286689	-0.60933257286689
3.35188439307088	3.42124566193826	-0.560545736726112	-0.560545736726112
3.35188439307088	3.4282329791085	-0.59652505707686	-0.59652505707686
3.35188439307088	3.44003838428732	-0.738361816341921	-0.738361816341921
3.35188439307088	3.44978874723266	-0.801260698830902	-0.801260698830902
3.35188439307088	3.45844418684046	-0.845766388104266	-0.845766388104266
3.35188439307088	3.46995108331354	-1.35427942935712	-1.35427942935712
3.35188439307088	3.47930561178105	-1.60369378129531	-1.60369378129531
3.35188439307088	3.49068855748336	-1.57881474261137	-1.57881474261137
3.35188439307088	3.49945620723886	-1.63390886229615	-1.63390886229615
3.35188439307088	3.5102617296568	-1.63914793761165	-1.63914793761165
3.35188439307088	3.51971176077836	-1.62478509444253	-1.62478509444253
3.35188439307088	3.5297	-1.37566787191281	-1.37566787191281
3.36369864729704	2.5297	-0.225511793469309	-0.225511793469309
3.36369864729704	2.53930844129776	-0.497674066022	-0.497674066022
3.36369864729704	2.54779497192057	-1.47915339270861	-1.47915339270861
3.36369864729704	2.56041424082838	-2.34259807354556	-2.34259807354556
3.36369864729704	2.5688564932808	-1.65813451436912	-1.65813451436912
3.36369864729704	2.57878084645278	-0.871892727585703	-0.871892727585703
3.36369864729704	2.58790006453133	-1.67636785753314	-1.67636785753314
3.36369864729704	2.60044868121584	-0.917855108767981	-0.917855108767981
3.36369864729704	2.61142301668084	-1.64999378889945	-1.64999378889945
3.36369864729704	2.61891655477138	-1.74989961437745	-1.74989961437745
3.36369864729704	2.62821579381689	-0.996903687133965	-0.996903687133965
3.36369864729704	2.63990831305281	-1.79544377089644	-1.79544377089644
3.36369864729704	2.64816045660458	-0.644183896237678	-0.644183896237678
3.36369864729704	2.66105906661435	-1.75864811075542	-1.75864811075542
3.36369864729704	2.66962305468101	-2.36634748054081	-2.36634748054081
3.36369864729704	2.6785533057522	-2.05063715434341	-2.05063715434341
3.36369864729704	2.68809833521918	-1.5089702914247	-1.5089702914247
3.36369864729704	2.70151599859566	-2.79135255819051	-2.79135255819051
3.36369864729704	2.70905507632019	-1.80400533642666	-1.80400533642666
3.36369864729704	2.71998525917072	-0.857701989516556	-0.857701989516556
3.36369864729704	2.72922572197759	-1.03114396499382	-1.03114396499382
3.36369864729704	2.74114611746511	-1.24766864662809	-1.24766864662809
3.36369864729704	2.74860034865829	-1.95316405634503	-1.95316405634503
3.36369864729704	2.75935933954683	-2.66574928942509	-2.66574928942509
3.36369864729704	2.76773810666567	-1.84663952117637	-1.84663952117637
3.36369864729704	2.77804363128858	-1.96938185185553	-1.96938185185553
3.36369864729704	2.78988206968744	-1.44376698474554	-1.44376698474554
3.36369864729704	2.799643930492	-1.16395433563821	-1.16395433563821
3.36369864729704	2.81102918529108	-3.03293674177149	-3.03293674177149
3.36369864729704	2.81824838163769	-2.72720804689118	-2.72720804689118
3.36369864729704	2.82970215549013	-1.64138614177705	-1.64138614177705
3.36369864729704	2.83930568442423	-1.52501115185851	-1.52501115185851
3.36369864729704	2.84878869777475	-1.77020604225152	-1.77020604225152
3.36369864729704	2.85968028104831	-3.16732395564964	-3.16732395564964
3.36369864729704	2.86885162736121	-3.80721773681717	-3.80721773681717
3.36369864729704	2.88043509744726	-1.36022808183645	-1.36022808183645
3.36369864729704	2.89038702345778	-0.859949875862299	-0.859949875862299
3.36369864729704	2.90067886022027	-1.24101400471204	-1.24101400471204
3.36369864729704	2.90896284590012	-2.30946083887727	-2.30946083887727
3.36369864729704	2.92034801732973	-1.9611083647917	-1.9611083647917
3.36369864729704	2.93067093334228	-1.80972168965059	-1.80972168965059
3.36369864729704	2.93959327602965	-2.54895544366718	-2.54895544366718
3.36369864729704	2.95037368341503	-3.12578827825564	-3.12578827825564
3.36369864729704	2.95806641483584	-2.74164686571152	-2.74164686571152
3.36369864729704	2.96859975692854	-1.89270770908104	-1.89270770908104
3.36369864729704	2.98044547571505	-1.94499542754204	-1.94499542754204
3.36369864729704	2.98772143126024	-1.14070110859905	-1.14070110859905
3.36369864729704	3.00100233344648	-0.53345309936924	-0.53345309936924
3.36369864729704	3.01131809617829	-0.506184666743593	-0.506184666743593
3.36369864729704	3.0197116851039	-1.37933977589677	-1.37933977589677
3.36369864729704	3.03026099403746	-1.68094452253729	-1.68094452253729
3.36369864729704	3.03990760790565	-1.80216320156126	-1.80216320156126
3.36369864729704	3.05150515575847	-2.20893803519641	-2.20893803519641
3.36369864729704	3.05873576034268	-2.28175910446919	-2.28175910446919
3.36369864729704	3.06770301370292	-2.05722157653588	-2.05722157653588
3.36369864729704	3.07940591707879	-1.73865567763403	-1.73865567763403
3.36369864729704	3.09019597907842	-1.38487237948897	-1.38487237948897
3.36369864729704	3.09792004790723	-0.999685637686298	-0.999685637686298
3.36369864729704	3.110542189974	-1.26757704127277	-1.26757704127277
3.36369864729704	3.120908844404	-1.46063914491486	-1.46063914491486
3.36369864729704	3.12994958701076	-1.62861372833709	-1.62861372833709
3.36369864729704	3.13849390498568	-2.12749753156777	-2.12749753156777
3.36369864729704	3.1501869446091	-0.871247040519108	-0.871247040519108
3.36369864729704	3.16148064832368	-1.18472866779064	-1.18472866779064
3.36369864729704	3.17011103507498	-1.46716667174712	-1.46716667174712
3.36369864729704	3.17872314084609	-1.59781393385919	-1.59781393385919
3.36369864729704	3.18943427854929	-1.8387456565867	-1.8387456565867
3.36369864729704	3.20007270850667	-2.17919470602448	-2.17919470602448
3.36369864729704	3.21135729173775	-2.07352681221761	-2.07352681221761
3.36369864729704	3.21774495156264	-2.00226808274715	-2.00226808274715
3.36369864729704	3.22815211213431	-1.91468539813769	-1.91468539813769
3.36369864729704	3.23966270340771	-1.60323894576157	-1.60323894576157
3.36369864729704	3.2482633739793	-1.36211873955335	-1.36211873955335
3.36369864729704	3.26005447385254	-1.38002728721113	-1.38002728721113
3.36369864729704	3.2678375073655	-1.51250220703912	-1.51250220703912
3.36369864729704	3.27942502767294	-1.68554134500704	-1.68554134500704
3.36369864729704	3.28991400376944	-1.73682807257461	-1.73682807257461
3.36369864729704	3.29843413820363	-1.62996459768056	-1.62996459768056
3.36369864729704	3.30795598122601	-1.43968519392666	-1.43968519392666
3.36369864729704	3.32042353399918	-1.14676921584231	-1.14676921584231
3.36369864729704	3.32988808113066	-1.09039735164032	-1.09039735164032
3.36369864729704	3.34167171731797	-1.1539737692637	-1.1539737692637
3.36369864729704	3.34945522358469	-1.16608710351238	-1.16608710351238
3.36369864729704	3.3585212125853	-1.15507956640414	-1.15507956640414
3.36369864729704	3.36825225656232	-1.14484988503659	-1.14484988503659
3.36369864729704	3.37957340924158	-1.07294380174136	-1.07294380174136
3.36369864729704	3.388124757051	-0.995165581124638	-0.995165581124638
3.36369864729704	3.40006631133684	-0.897964961564867	-0.897964961564867
3.36369864729704	3.41031819784028	-0.803295127678496	-0.803295127678496
3.36369864729704	3.42124566193826	-0.735182996885669	-0.735182996885669
3.36369864729704	3.4282329791085	-0.726316912573395	-0.726316912573395
3.36369864729704	3.44003838428732	-0.74943214903243	-0.74943214903243
3.36369864729704	3.44978874723266	-0.765407295130615	-0.765407295130615
3.36369864729704	3.45844418684046	-0.741147549420816	-0.741147549420816
3.36369864729704	3.46995108331354	-0.74328224710797	-0.74328224710797
3.36369864729704	3.47930561178105	-0.90705154145644	-0.90705154145644
3.36369864729704	3.49068855748336	-1.10822714947579	-1.10822714947579
3.36369864729704	3.49945620723886	-1.13844620396833	-1.13844620396833
3.36369864729704	3.5102617296568	-1.04643710300928	-1.04643710300928
3.36369864729704	3.51971176077836	-0.94328982210078	-0.94328982210078
3.36369864729704	3.5297	-1.05745752340573	-1.05745752340573
3.3735	2.5297	-1.28423287800229	-1.28423287800229
3.3735	2.53930844129776	-0.370815124206445	-0.370815124206445
3.3735	2.54779497192057	-1.01951003228299	-1.01951003228299
3.3735	2.56041424082838	-2.21879311096166	-2.21879311096166
3.3735	2.5688564932808	-1.94399616454513	-1.94399616454513
3.3735	2.57878084645278	-0.911732862672352	-0.911732862672352
3.3735	2.58790006453133	-0.486949938092152	-0.486949938092152
3.3735	2.60044868121584	-1.10558039860382	-1.10558039860382
3.3735	2.61142301668084	-2.36906507026703	-2.36906507026703
3.3735	2.61891655477138	-2.80293081079827	-2.80293081079827
3.3735	2.62821579381689	-2.0293847211824	-2.0293847211824
3.3735	2.63990831305281	-1.13915532426819	-1.13915532426819
3.3735	2.64816045660458	-0.647872823480782	-0.647872823480782
3.3735	2.66105906661435	-1.80047113963076	-1.80047113963076
3.3735	2.66962305468101	-2.89620257434393	-2.89620257434393
3.3735	2.6785533057522	-3.01231356996379	-3.01231356996379
3.3735	2.68809833521918	-2.05653925332615	-2.05653925332615
3.3735	2.70151599859566	-1.78959562278123	-1.78959562278123
3.3735	2.70905507632019	-2.05221509284644	-2.05221509284644
3.3735	2.71998525917072	-0.798248237749476	-0.798248237749476
3.3735	2.72922572197759	-1.22986318659156	-1.22986318659156
3.3735	2.74114611746511	-1.1206560439461	-1.1206560439461
3.3735	2.74860034865829	-0.871392380636109	-0.871392380636109
3.3735	2.75935933954683	-1.74061280930198	-1.74061280930198
3.3735	2.76773810666567	-1.5323149983285	-1.5323149983285
3.3735	2.77804363128858	-2.20196901333429	-2.20196901333429
3.3735	2.78988206968744	-2.3040727423429	-2.3040727423429
3.3735	2.799643930492	-1.74675409182277	-1.74675409182277
3.3735	2.81102918529108	-2.00632964551352	-2.00632964551352
3.3735	2.81824838163769	-2.76470581901333	-2.76470581901333
3.3735	2.82970215549013	-1.27740817105251	-1.27740817105251
3.3735	2.83930568442423	-0.82557265281514	-0.82557265281514
3.3735	2.84878869777475	-1.0782541745188	-1.0782541745188
3.3735	2.85968028104831	-2.10610422581635	-2.10610422581635
3.3735	2.86885162736121	-3.34619670322354	-3.34619670322354
3.3735	2.88043509744726	-1.98188070191259	-1.98188070191259
3.3735	2.89038702345778	-1.88584969238298	-1.88584969238298
3.3735	2.90067886022027	-1.96769890633345	-1.96769890633345
3.3735	2.90896284590012	-1.80797249965104	-1.80797249965104
3.3735	2.92034801732973	-3.09907965820088	-3.09907965820088
3.3735	2.93067093334228	-3.24160474895143	-3.24160474895143
3.3735	2.93959327602965	-2.44525669663125	-2.44525669663125
3.3735	2.95037368341503	-2.2306355265178	-2.2306355265178
3.3735	2.95806641483584	-1.88747082464022	-1.88747082464022
3.3735	2.96859975692854	-1.7107921509733	-1.7107921509733
3.3735	2.98044547571505	-2.98486216129322	-2.98486216129322
3.3735	2.98772143126024	-2.47217085236571	-2.47217085236571
3.3735	3.00100233344648	-0.648609156671512	-0.648609156671512
3.3735	3.01131809617829	-0.513586113982797	-0.513586113982797
3.3735	3.0197116851039	-1.06201794810369	-1.06201794810369
3.3735	3.03026099403746	-1.63968169392683	-1.63968169392683
3.3735	3.03990760790565	-1.42307732564268	-1.42307732564268
3.3735	3.05150515575847	-1.65640499323212	-1.65640499323212
3.3735	3.05873576034268	-1.90560425319808	-1.90560425319808
3.3735	3.06770301370292	-1.97789104550395	-1.97789104550395
3.3735	3.07940591707879	-1.64420524067157	-1.64420524067157
3.3735	3.09019597907842	-1.26042142811025	-1.26042142811025
3.3735	3.09792004790723	-0.968342216047347	-0.968342216047347
3.3735	3.110542189974	-1.73591007689606	-1.73591007689606
3.3735	3.120908844404	-1.89639080235406	-1.89639080235406
3.3735	3.12994958701076	-1.52576930769982	-1.52576930769982
3.3735	3.13849390498568	-1.04370163190379	-1.04370163190379
3.3735	3.1501869446091	-0.960608148504548	-0.960608148504548
3.3735	3.16148064832368	-1.31201359838246	-1.31201359838246
3.3735	3.17011103507498	-1.61277756436226	-1.61277756436226
3.3735	3.17872314084609	-1.75238178597402	-1.75238178597402
3.3735	3.18943427854929	-1.82128713867593	-1.82128713867593
3.3735	3.20007270850667	-1.97438684474338	-1.97438684474338
3.3735	3.21135729173775	-1.79586738997727	-1.79586738997727
3.3735	3.21774495156264	-1.62918082796057	-1.62918082796057
3.3735	3.22815211213431	-1.49926381450859	-1.49926381450859
3.3735	3.23966270340771	-1.32156733421357	-1.32156733421357
3.3735	3.2482633739793	-1.20141037300255	-1.20141037300255
3.3735	3.26005447385254	-1.53171405216642	-1.53171405216642
3.3735	3.2678375073655	-1.84151119278164	-1.84151119278164
3.3735	3.27942502767294	-1.80595202368698	-1.80595202368698
3.3735	3.28991400376944	-1.70734559575669	-1.70734559575669
3.3735	3.29843413820363	-1.56749791822796	-1.56749791822796
3.3735	3.30795598122601	-1.44048640041945	-1.44048640041945
3.3735	3.32042353399918	-1.37362045691208	-1.37362045691208
3.3735	3.32988808113066	-1.38597628723414	-1.38597628723414
3.3735	3.34167171731797	-1.47801977364963	-1.47801977364963
3.3735	3.34945522358469	-1.50118106562934	-1.50118106562934
3.3735	3.3585212125853	-1.4707347517429	-1.4707347517429
3.3735	3.36825225656232	-1.41907525499914	-1.41907525499914
3.3735	3.37957340924158	-1.3180867604064	-1.3180867604064
3.3735	3.388124757051	-1.22591886293895	-1.22591886293895
3.3735	3.40006631133684	-1.14242053370208	-1.14242053370208
3.3735	3.41031819784028	-1.07462718724031	-1.07462718724031
3.3735	3.42124566193826	-1.02889903960386	-1.02889903960386
3.3735	3.4282329791085	-1.02145186626296	-1.02145186626296
3.3735	3.44003838428732	-0.97586717037467	-0.97586717037467
3.3735	3.44978874723266	-0.939413666295422	-0.939413666295422
3.3735	3.45844418684046	-0.896596532606964	-0.896596532606964
3.3735	3.46995108331354	-0.823879849472405	-0.823879849472405
3.3735	3.47930561178105	-0.82050721937452	-0.82050721937452
3.3735	3.49068855748336	-0.848470084315579	-0.848470084315579
3.3735	3.49945620723886	-0.851661547069625	-0.851661547069625
3.3735	3.5102617296568	-0.813806922917593	-0.813806922917593
3.3735	3.51971176077836	-0.724501336365336	-0.724501336365336
3.3735	3.5297	-0.661372288870325	-0.661372288870325


==> Figures/Estimator_figures/cost_coherent_20_dB_pos/cost_coherent_20_dB_pos-2.tsv <==
2.8735	3.0297	-13.9069991257873
2.8735	3.0297	0


==> Figures/Estimator_figures/cost_coherent_20_dB_pos/cost_coherent_20_dB_pos-3.tsv <==
2.87507841156607	3.03026099403746	-13.9069991257873
2.87507841156607	3.03026099403746	0


==> Figures/Estimator_figures/cost_coherent_20_dB_pos_img/cost_coherent_20_dB_pos_img-1.tsv <==
x	y
3.03026099403746	2.87507841156607


==> Figures/Estimator_figures/cost_coherent_20_dB_pos_img/cost_coherent_20_dB_pos_img-2.tsv <==
x	y
3.0297	2.8735


==> Figures/Estimator_figures/cost_noncoherent_20_dB_pos/cost_noncoherent_20_dB_pos-1.tsv <==
x	y	z	c
2.3735	2.5297	0	0
2.3735	2.53930844129776	-0.0281911498075829	-0.0281911498075829
2.3735	2.54779497192057	-0.0548514847114916	-0.0548514847114916
2.3735	2.56041424082838	-0.0975058118516472	-0.0975058118516472
2.3735	2.5688564932808	-0.128030984396446	-0.128030984396446
2.3735	2.57878084645278	-0.165887641409313	-0.165887641409313
2.3735	2.58790006453133	-0.202521957249019	-0.202521957249019
2.3735	2.60044868121584	-0.255679191744662	-0.255679191744662
2.3735	2.61142301668084	-0.304650328090588	-0.304650328090588
2.3735	2.61891655477138	-0.33933159330013	-0.33933159330013
2.3735	2.62821579381689	-0.383673175647914	-0.383673175647914
2.3735	2.63990831305281	-0.441351855284836	-0.441351855284836
2.3735	2.64816045660458	-0.483263864629976	-0.483263864629976
2.3735	2.66105906661435	-0.550530308420377	-0.550530308420377
2.3735	2.66962305468101	-0.59625307009054	-0.59625307009054
2.3735	2.6785533057522	-0.644754746122942	-0.644754746122942
2.3735	2.68809833521918	-0.697402975415912	-0.697402975415912
2.3735	2.70151599859566	-0.772582456227667	-0.772582456227667
2.3735	2.70905507632019	-0.815344371058529	-0.815344371058529
2.3735	2.71998525917072	-0.87788392611958	-0.87788392611958
2.3735	2.72922572197759	-0.931114669339138	-0.931114669339138
2.3735	2.74114611746511	-1.00015492076278	-1.00015492076278
2.3735	2.74860034865829	-1.04346875513733	-1.04346875513733
2.3735	2.75935933954683	-1.1060528384125	-1.1060528384125
2.3735	2.76773810666567	-1.1547707211364	-1.1547707211364
2.3735	2.77804363128858	-1.21458313405327	-1.21458313405327
2.3735	2.78988206968744	-1.2830098881505	-1.2830098881505
2.3735	2.799643930492	-1.33906759692934	-1.33906759692934
2.3735	2.81102918529108	-1.4039764860409	-1.4039764860409
2.3735	2.81824838163769	-1.44478163863482	-1.44478163863482
2.3735	2.82970215549013	-1.50888342288863	-1.50888342288863
2.3735	2.83930568442423	-1.56192743557392	-1.56192743557392
2.3735	2.84878869777475	-1.6136072370723	-1.6136072370723
2.3735	2.85968028104831	-1.6720187160663	-1.6720187160663
2.3735	2.86885162736121	-1.72035385603186	-1.72035385603186
2.3735	2.88043509744726	-1.78011253928184	-1.78011253928184
2.3735	2.89038702345778	-1.83031780488272	-1.83031780488272
2.3735	2.90067886022027	-1.88098138010554	-1.88098138010554
2.3735	2.90896284590012	-1.92079431400145	-1.92079431400145
2.3735	2.92034801732973	-1.97400838415007	-1.97400838415007
2.3735	2.93067093334228	-2.02070930729468	-2.02070930729468
2.3735	2.93959327602965	-2.0598074861997	-2.0598074861997
2.3735	2.95037368341503	-2.10544764899885	-2.10544764899885
2.3735	2.95806641483584	-2.13687900970041	-2.13687900970041
2.3735	2.96859975692854	-2.17837560551783	-2.17837560551783
2.3735	2.98044547571505	-2.22283999010529	-2.22283999010529
2.3735	2.98772143126024	-2.24896089063793	-2.24896089063793
2.3735	3.00100233344648	-2.29425451764956	-2.29425451764956
2.3735	3.01131809617829	-2.32724730639762	-2.32724730639762
2.3735	3.0197116851039	-2.35271855512167	-2.35271855512167
2.3735	3.03026099403746	-2.38290687882238	-2.38290687882238
2.3735	3.03990760790565	-2.40873475967726	-2.40873475967726
2.3735	3.05150515575847	-2.43751897627021	-2.43751897627021
2.3735	3.05873576034268	-2.45423669188426	-2.45423669188426
2.3735	3.06770301370292	-2.47365093140087	-2.47365093140087
2.3735	3.07940591707879	-2.49684407397001	-2.49684407397001
2.3735	3.09019597907842	-2.51603370731834	-2.51603370731834
2.3735	3.09792004790723	-2.52855412260556	-2.52855412260556
2.3735	3.110542189974	-2.54677406213551	-2.54677406213551
2.3735	3.120908844404	-2.55976440566843	-2.55976440566843
2.3735	3.12994958701076	-2.56968445851135	-2.56968445851135
2.3735	3.13849390498568	-2.5778683575391	-2.5778683575391
2.3735	3.1501869446091	-2.58727351464347	-2.58727351464347
2.3735	3.16148064832368	-2.59443691035131	-2.59443691035131
2.3735	3.17011103507498	-2.59871782858619	-2.59871782858619
2.3735	3.17872314084609	-2.60199045951987	-2.60199045951987
2.3735	3.18943427854929	-2.60470664134294	-2.60470664134294
2.3735	3.20007270850667	-2.6060736532454	-2.6060736532454
2.3735	3.21135729173775	-2.60606202328142	-2.60606202328142
2.3735	3.21774495156264	-2.60544790705632	-2.60544790705632
2.3735	3.22815211213431	-2.60357717892907	-2.60357717892907
2.3735	3.23966270340771	-2.6002923645276	-2.6002923645276
2.3735	3.2482633739793	-2.59709912249582	-2.59709912249582
2.3735	3.26005447385254	-2.59169390952297	-2.59169390952297
2.3735	3.2678375073655	-2.58755850920596	-2.58755850920596
2.3735	3.27942502767294	-2.58069530562898	-2.58069530562898
2.3735	3.28991400376944	-2.57371785696859	-2.57371785696859
2.3735	3.29843413820363	-2.56761681991497	-2.56761681991497
2.3735	3.30795598122601	-2.56036836985032	-2.56036836985032
2.3735	3.32042353399918	-2.55025237484659	-2.55025237484659
2.3735	3.32988808113066	-2.54223150836788	-2.54223150836788
2.3735	3.34167171731797	-2.53183384448124	-2.53183384448124
2.3735	3.34945522358469	-2.52474460976998	-2.52474460976998
2.3735	3.3585212125853	-2.51638047671872	-2.51638047671872
2.3735	3.36825225656232	-2.50722642744859	-2.50722642744859
2.3735	3.37957340924158	-2.49645015504279	-2.49645015504279
2.3735	3.388124757051	-2.48826571439508	-2.48826571439508
2.3735	3.40006631133684	-2.47680275755891	-2.47680275755891
2.3735	3.41031819784028	-2.46699252635506	-2.46699252635506
2.3735	3.42124566193826	-2.45665607530475	-2.45665607530475
2.3735	3.4282329791085	-2.45011575964907	-2.45011575964907
2.3735	3.44003838428732	-2.43921480563142	-2.43921480563142
2.3735	3.44978874723266	-2.43043456352365	-2.43043456352365
2.3735	3.45844418684046	-2.42284672397716	-2.42284672397716
2.3735	3.46995108331354	-2.41305551171922	-2.41305551171922
2.3735	3.47930561178105	-2.40540564844861	-2.40540564844861
2.3735	3.49068855748336	-2.39647720585612	-2.39647720585612
2.3735	3.49945620723886	-2.38997688271786	-2.38997688271786
2.3735	3.5102617296568	-2.382406369173	-2.382406369173
2.3735	3.51971176077836	-2.376251573883	-2.376251573883
2.3735	3.5297	-2.37017399385201	-2.37017399385201
2.3828673869309	2.5297	-0.0179086674762061	-0.0179086674762061
2.3828673869309	2.53930844129776	-0.0467604236793022	-0.0467604236793022
2.3828673869309	2.54779497192057	-0.0740132475856399	-0.0740132475856399
2.3828673869309	2.56041424082838	-0.117597859969351	-0.117597859969351
2.3828673869309	2.5688564932808	-0.148759446156248	-0.148759446156248
2.3828673869309	2.57878084645278	-0.187391700669536	-0.187391700669536
2.3828673869309	2.58790006453133	-0.224749296052437	-0.224749296052437
2.3828673869309	2.60044868121584	-0.278936962449336	-0.278936962449336
2.3828673869309	2.61142301668084	-0.328809644568025	-0.328809644568025
2.3828673869309	2.61891655477138	-0.364121590304876	-0.364121590304876
2.3828673869309	2.62821579381689	-0.409277720759121	-0.409277720759121
2.3828673869309	2.63990831305281	-0.468006641551767	-0.468006641551767
2.3828673869309	2.64816045660458	-0.510651256155484	-0.510651256155484
2.3828673869309	2.66105906661435	-0.579094942214113	-0.579094942214113
2.3828673869309	2.66962305468101	-0.625610980015722	-0.625610980015722
2.3828673869309	2.6785533057522	-0.674939992601708	-0.674939992601708
2.3828673869309	2.68809833521918	-0.728492118235351	-0.728492118235351
2.3828673869309	2.70151599859566	-0.804957983164002	-0.804957983164002
2.3828673869309	2.70905507632019	-0.848460226760892	-0.848460226760892
2.3828673869309	2.71998525917072	-0.912058172507614	-0.912058172507614
2.3828673869309	2.72922572197759	-0.966209937580288	-0.966209937580288
2.3828673869309	2.74114611746511	-1.03643515381742	-1.03643515381742
2.3828673869309	2.74860034865829	-1.08049524070708	-1.08049524070708
2.3828673869309	2.75935933954683	-1.14416278137975	-1.14416278137975
2.3828673869309	2.76773810666567	-1.19371790798527	-1.19371790798527
2.3828673869309	2.77804363128858	-1.25459029159043	-1.25459029159043
2.3828673869309	2.78988206968744	-1.32422772740915	-1.32422772740915
2.3828673869309	2.799643930492	-1.38131159260399	-1.38131159260399
2.3828673869309	2.81102918529108	-1.44736831373211	-1.44736831373211
2.3828673869309	2.81824838163769	-1.48893044876746	-1.48893044876746
2.3828673869309	2.82970215549013	-1.55420117576341	-1.55420117576341
2.3828673869309	2.83930568442423	-1.6082354250745	-1.6082354250745
2.3828673869309	2.84878869777475	-1.66089154674177	-1.66089154674177
2.3828673869309	2.85968028104831	-1.72040710049805	-1.72040710049805
2.3828673869309	2.86885162736121	-1.76967961498337	-1.76967961498337
2.3828673869309	2.88043509744726	-1.83064400907602	-1.83064400907602
2.3828673869309	2.89038702345778	-1.88182282521524	-1.88182282521524
2.3828673869309	2.90067886022027	-1.93351401742387	-1.93351401742387
2.3828673869309	2.90896284590012	-1.97413009901476	-1.97413009901476
2.3828673869309	2.92034801732973	-2.02848781273383	-2.02848781273383
2.3828673869309	2.93067093334228	-2.07616503246294	-2.07616503246294
2.3828673869309	2.93959327602965	-2.11612456981726	-2.11612456981726
2.3828673869309	2.95037368341503	-2.1627500753537	-2.1627500753537
2.3828673869309	2.95806641483584	-2.19490098667666	-2.19490098667666
2.3828673869309	2.96859975692854	-2.23735832157968	-2.23735832157968
2.3828673869309	2.98044547571505	-2.2828368182121	-2.2828368182121
2.3828673869309	2.98772143126024	-2.30955733072074	-2.30955733072074
2.3828673869309	3.00100233344648	-2.35594726930776	-2.35594726930776
2.3828673869309	3.01131809617829	-2.38982086668517	-2.38982086668517
2.3828673869309	3.0197116851039	-2.41590211373284	-2.41590211373284
2.3828673869309	3.03026099403746	-2.44690152096189	-2.44690152096189
2.3828673869309	3.03990760790565	-2.47340644906205	-2.47340644906205
2.3828673869309	3.05150515575847	-2.50301816578269	-2.50301816578269
2.3828673869309	3.05873576034268	-2.52019954802773	-2.52019954802773
2.3828673869309	3.06770301370292	-2.54019645696371	-2.54019645696371
2.3828673869309	3.07940591707879	-2.56409726487163	-2.56409726487163
2.3828673869309	3.09019597907842	-2.58395164423507	-2.58395164423507
2.3828673869309	3.09792004790723	-2.59691519943982	-2.59691519943982
2.3828673869309	3.110542189974	-2.61585259582074	-2.61585259582074
2.3828673869309	3.120908844404	-2.62936355248951	-2.62936355248951
2.3828673869309	3.12994958701076	-2.63974047793243	-2.63974047793243
2.3828673869309	3.13849390498568	-2.64834170134156	-2.64834170134156
2.3828673869309	3.1501869446091	-2.65829731901982	-2.65829731901982
2.3828673869309	3.16148064832368	-2.665946192653	-2.665946192653
2.3828673869309	3.17011103507498	-2.67063082366712	-2.67063082366712
2.3828673869309	3.17872314084609	-2.67424604532704	-2.67424604532704
2.3828673869309	3.18943427854929	-2.67748705573314	-2.67748705573314
2.3828673869309	3.20007270850667	-2.67923627681387	-2.67923627681387
2.3828673869309	3.21135729173775	-2.6797030693341	-2.6797030693341
2.3828673869309	3.21774495156264	-2.67931496274258	-2.67931496274258
2.3828673869309	3.22815211213431	-2.67788066061701	-2.67788066061701
2.3828673869309	3.23966270340771	-2.67504623289636	-2.67504623289636
2.3828673869309	3.2482633739793	-2.67216215917233	-2.67216215917233
2.3828673869309	3.26005447385254	-2.66724785599268	-2.66724785599268
2.3828673869309	3.2678375073655	-2.66344894499508	-2.66344894499508
2.3828673869309	3.27942502767294	-2.65699431529509	-2.65699431529509
2.3828673869309	3.28991400376944	-2.6504442593847	-2.6504442593847
2.3828673869309	3.29843413820363	-2.64469686891641	-2.64469686891641
2.3828673869309	3.30795598122601	-2.63785120188902	-2.63785120188902
2.3828673869309	3.32042353399918	-2.62833475084915	-2.62833475084915
2.3828673869309	3.32988808113066	-2.62073725591796	-2.62073725591796
2.3828673869309	3.34167171731797	-2.61088181418614	-2.61088181418614
2.3828673869309	3.34945522358469	-2.60413043949984	-2.60413043949984
2.3828673869309	3.3585212125853	-2.59617610756482	-2.59617610756482
2.3828673869309	3.36825225656232	-2.58753739164251	-2.58753739164251
2.3828673869309	3.37957340924158	-2.57737461526852	-2.57737461526852
2.3828673869309	3.388124757051	-2.56964446827925	-2.56964446827925
2.3828673869309	3.40006631133684	-2.5588358956349	-2.5588358956349
2.3828673869309	3.41031819784028	-2.54960671065908	-2.54960671065908
2.3828673869309	3.42124566193826	-2.53984789584257	-2.53984789584257
2.3828673869309	3.4282329791085	-2.53375880234688	-2.53375880234688
2.3828673869309	3.44003838428732	-2.5236182992104	-2.5236182992104
2.3828673869309	3.44978874723266	-2.51545947674151	-2.51545947674151
2.3828673869309	3.45844418684046	-2.50840627099939	-2.50840627099939
2.3828673869309	3.46995108331354	-2.49938834519537	-2.49938834519537
2.3828673869309	3.47930561178105	-2.49241677034752	-2.49241677034752
2.3828673869309	3.49068855748336	-2.48429537036367	-2.48429537036367
2.3828673869309	3.49945620723886	-2.47840064967022	-2.47840064967022
2.3828673869309	3.5102617296568	-2.47166673808567	-2.47166673808567
2.3828673869309	3.51971176077836	-2.46619971567458	-2.46619971567458
2.3828673869309	3.5297	-2.46093116575889	-2.46093116575889
2.3943995925041	2.5297	-0.0410909346050516	-0.0410909346050516
2.3943995925041	2.53930844129776	-0.0707996574786875	-0.0707996574786875
2.3943995925041	2.54779497192057	-0.0988245020226941	-0.0988245020226941
2.3943995925041	2.56041424082838	-0.143587629982278	-0.143587629982278
2.3943995925041	2.5688564932808	-0.175576639900726	-0.175576639900726
2.3943995925041	2.57878084645278	-0.215197596065138	-0.215197596065138
2.3943995925041	2.58790006453133	-0.253479200454308	-0.253479200454308
2.3943995925041	2.60044868121584	-0.308985349917805	-0.308985349917805
2.3943995925041	2.61142301668084	-0.360051713553958	-0.360051713553958
2.3943995925041	2.61891655477138	-0.39619797236827	-0.39619797236827
2.3943995925041	2.62821579381689	-0.442387986215351	-0.442387986215351
2.3943995925041	2.63990831305281	-0.50245380029537	-0.50245380029537
2.3943995925041	2.64816045660458	-0.546049559141068	-0.546049559141068
2.3943995925041	2.66105906661435	-0.616019209776482	-0.616019209776482
2.3943995925041	2.66962305468101	-0.66359213543268	-0.66359213543268
2.3943995925041	2.6785533057522	-0.713998494593397	-0.713998494593397
2.3943995925041	2.68809833521918	-0.768716350911745	-0.768716350911745
2.3943995925041	2.70151599859566	-0.846875969311498	-0.846875969311498
2.3943995925041	2.70905507632019	-0.891310312623432	-0.891310312623432
2.3943995925041	2.71998525917072	-0.956300978484364	-0.956300978484364
2.3943995925041	2.72922572197759	-1.01164141360857	-1.01164141360857
2.3943995925041	2.74114611746511	-1.08342490927544	-1.08342490927544
2.3943995925041	2.74860034865829	-1.12844977154384	-1.12844977154384
2.3943995925041	2.75935933954683	-1.19353468616652	-1.19353468616652
2.3943995925041	2.76773810666567	-1.24421195313522	-1.24421195313522
2.3943995925041	2.77804363128858	-1.3064472478801	-1.3064472478801
2.3943995925041	2.78988206968744	-1.37767248588602	-1.37767248588602
2.3943995925041	2.799643930492	-1.43607176838498	-1.43607176838498
2.3943995925041	2.81102918529108	-1.50366796445581	-1.50366796445581
2.3943995925041	2.81824838163769	-1.54620872605057	-1.54620872605057
2.3943995925041	2.82970215549013	-1.61303375090972	-1.61303375090972
2.3943995925041	2.83930568442423	-1.66838520627425	-1.66838520627425
2.3943995925041	2.84878869777475	-1.72232782541096	-1.72232782541096
2.3943995925041	2.85968028104831	-1.78333178652292	-1.78333178652292
2.3943995925041	2.86885162736121	-1.83381271195015	-1.83381271195015
2.3943995925041	2.88043509744726	-1.89634559897212	-1.89634559897212
2.3943995925041	2.89038702345778	-1.94884970207926	-1.94884970207926
2.3943995925041	2.90067886022027	-2.0018841166721	-2.0018841166721
2.3943995925041	2.90896284590012	-2.0436153568026	-2.0436153568026
2.3943995925041	2.92034801732973	-2.09942914369879	-2.09942914369879
2.3943995925041	2.93067093334228	-2.14842081947756	-2.14842081947756
2.3943995925041	2.93959327602965	-2.18948242387609	-2.18948242387609
2.3943995925041	2.95037368341503	-2.23745381945815	-2.23745381945815
2.3943995925041	2.95806641483584	-2.27053600261405	-2.27053600261405
2.3943995925041	2.96859975692854	-2.31420707936127	-2.31420707936127
2.3943995925041	2.98044547571505	-2.36109166741358	-2.36109166741358
2.3943995925041	2.98772143126024	-2.38865187129306	-2.38865187129306
2.3943995925041	3.00100233344648	-2.43651821269481	-2.43651821269481
2.3943995925041	3.01131809617829	-2.47142467749137	-2.47142467749137
2.3943995925041	3.0197116851039	-2.49840845713948	-2.49840845713948
2.3943995925041	3.03026099403746	-2.53041679700146	-2.53041679700146
2.3943995925041	3.03990760790565	-2.55788996826652	-2.55788996826652
2.3943995925041	3.05150515575847	-2.58855125782293	-2.58855125782293
2.3943995925041	3.05873576034268	-2.60637609409918	-2.60637609409918
2.3943995925041	3.06770301370292	-2.62716870328478	-2.62716870328478
2.3943995925041	3.07940591707879	-2.65203791411858	-2.65203791411858
2.3943995925041	3.09019597907842	-2.67274454365503	-2.67274454365503
2.3943995925041	3.09792004790723	-2.68627169845956	-2.68627169845956
2.3943995925041	3.110542189974	-2.70610353156201	-2.70610353156201
2.3943995925041	3.120908844404	-2.72038125325992	-2.72038125325992
2.3943995925041	3.12994958701076	-2.73138581080656	-2.73138581080656
2.3943995925041	3.13849390498568	-2.74051210845522	-2.74051210845522
2.3943995925041	3.1501869446091	-2.75116596479222	-2.75116596479222
2.3943995925041	3.16148064832368	-2.75953519645094	-2.75953519645094
2.3943995925041	3.17011103507498	-2.76471545150736	-2.76471545150736
2.3943995925041	3.17872314084609	-2.76881083093684	-2.76881083093684
2.3943995925041	3.18943427854929	-2.77258114344511	-2.77258114344511
2.3943995925041	3.20007270850667	-2.77491864510341	-2.77491864510341
2.3943995925041	3.21135729173775	-2.77596846265703	-2.77596846265703
2.3943995925041	3.21774495156264	-2.77593217370554	-2.77593217370554
2.3943995925041	3.22815211213431	-2.77496703853467	-2.77496703853467
2.3943995925041	3.23966270340771	-2.77276228386665	-2.77276228386665
2.3943995925041	3.2482633739793	-2.77027672433962	-2.77027672433962
2.3943995925041	3.26005447385254	-2.76597641634544	-2.76597641634544
2.3943995925041	3.2678375073655	-2.76253691300775	-2.76253691300775
2.3943995925041	3.27942502767294	-2.75666359073654	-2.75666359073654
2.3943995925041	3.28991400376944	-2.75064633311791	-2.75064633311791
2.3943995925041	3.29843413820363	-2.74533808538399	-2.74533808538399
2.3943995925041	3.30795598122601	-2.7390205580503	-2.7390205580503
2.3943995925041	3.32042353399918	-2.73014169635599	-2.73014169635599
2.3943995925041	3.32988808113066	-2.72303289429362	-2.72303289429362
2.3943995925041	3.34167171731797	-2.7138392839617	-2.7138392839617
2.3943995925041	3.34945522358469	-2.70762658522244	-2.70762658522244
2.3943995925041	3.3585212125853	-2.70020593626265	-2.70020593626265
2.3943995925041	3.36825225656232	-2.69212432988724	-2.69212432988724
2.3943995925041	3.37957340924158	-2.68263421650522	-2.68263421650522
2.3943995925041	3.388124757051	-2.67544993623369	-2.67544993623369
2.3943995925041	3.40006631133684	-2.66542504158531	-2.66542504158531
2.3943995925041	3.41031819784028	-2.65692094829762	-2.65692094829762
2.3943995925041	3.42124566193826	-2.64795391103934	-2.64795391103934
2.3943995925041	3.4282329791085	-2.64233202771737	-2.64233202771737
2.3943995925041	3.44003838428732	-2.63302225582038	-2.63302225582038
2.3943995925041	3.44978874723266	-2.62562774048132	-2.62562774048132
2.3943995925041	3.45844418684046	-2.61923896261152	-2.61923896261152
2.3943995925041	3.46995108331354	-2.61109352949074	-2.61109352949074
2.3943995925041	3.47930561178105	-2.60490887263586	-2.60490887263586
2.3943995925041	3.49068855748336	-2.59769156913995	-2.59769156913995
2.3943995925041	3.49945620723886	-2.59259964612102	-2.59259964612102
2.3943995925041	3.5102617296568	-2.58675986510627	-2.58675986510627
2.3943995925041	3.51971176077836	-2.58208475758209	-2.58208475758209
2.3943995925041	3.5297	-2.57773651465624	-2.57773651465624
2.40331159681558	2.5297	-0.0599049847749598	-0.0599049847749598
2.40331159681558	2.53930844129776	-0.0902891012889313	-0.0902891012889313
2.40331159681558	2.54779497192057	-0.118943891660535	-0.118943891660535
2.40331159681558	2.56041424082838	-0.164671537538595	-0.164671537538595
2.40331159681558	2.5688564932808	-0.197305058645952	-0.197305058645952
2.40331159681558	2.57878084645278	-0.237732102738789	-0.237732102738789
2.40331159681558	2.58790006453133	-0.276774794445487	-0.276774794445487
2.40331159681558	2.60044868121584	-0.333329864335042	-0.333329864335042
2.40331159681558	2.61142301668084	-0.385354961511553	-0.385354961511553
2.40331159681558	2.61891655477138	-0.422161052120771	-0.422161052120771
2.40331159681558	2.62821579381689	-0.469195126433647	-0.469195126433647
2.40331159681558	2.63990831305281	-0.530344433399137	-0.530344433399137
2.40331159681558	2.64816045660458	-0.574727765707621	-0.574727765707621
2.40331159681558	2.66105906661435	-0.645936584034644	-0.645936584034644
2.40331159681558	2.66962305468101	-0.694337018726173	-0.694337018726173
2.40331159681558	2.6785533057522	-0.745645623542998	-0.745645623542998
2.40331159681558	2.68809833521918	-0.80130084245377	-0.80130084245377
2.40331159681558	2.70151599859566	-0.880824427376183	-0.880824427376183
2.40331159681558	2.70905507632019	-0.926054672071075	-0.926054672071075
2.40331159681558	2.71998525917072	-0.992161717288809	-0.992161717288809
2.40331159681558	2.72922572197759	-1.04849393334149	-1.04849393334149
2.40331159681558	2.74114611746511	-1.1215323510005	-1.1215323510005
2.40331159681558	2.74860034865829	-1.16734432660689	-1.16734432660689
2.40331159681558	2.75935933954683	-1.23358960187147	-1.23358960187147
2.40331159681558	2.76773810666567	-1.28519998768729	-1.28519998768729
2.40331159681558	2.77804363128858	-1.34856249730143	-1.34856249730143
2.40331159681558	2.78988206968744	-1.42106705917422	-1.42106705917422
2.40331159681558	2.799643930492	-1.48055897887019	-1.48055897887019
2.40331159681558	2.81102918529108	-1.54943345718777	-1.54943345718777
2.40331159681558	2.81824838163769	-1.5927534179234	-1.5927534179234
2.40331159681558	2.82970215549013	-1.6608707506648	-1.6608707506648
2.40331159681558	2.83930568442423	-1.71729608674536	-1.71729608674536
2.40331159681558	2.84878869777475	-1.77229867037249	-1.77229867037249
2.40331159681558	2.85968028104831	-1.83451810700439	-1.83451810700439
2.40331159681558	2.86885162736121	-1.88603401028541	-1.88603401028541
2.40331159681558	2.88043509744726	-1.94983482289217	-1.94983482289217
2.40331159681558	2.89038702345778	-2.00343333614018	-2.00343333614018
2.40331159681558	2.90067886022027	-2.05762222313933	-2.05762222313933
2.40331159681558	2.90896284590012	-2.10021740935605	-2.10021740935605
2.40331159681558	2.92034801732973	-2.15724827857554	-2.15724827857554
2.40331159681558	2.93067093334228	-2.20734446015859	-2.20734446015859
2.40331159681558	2.93959327602965	-2.24931495936801	-2.24931495936801
2.40331159681558	2.95037368341503	-2.29838641461612	-2.29838641461612
2.40331159681558	2.95806641483584	-2.33223968669608	-2.33223968669608
2.40331159681558	2.96859975692854	-2.37698328819681	-2.37698328819681
2.40331159681558	2.98044547571505	-2.42498442546508	-2.42498442546508
2.40331159681558	2.98772143126024	-2.45320547114466	-2.45320547114466
2.40331159681558	3.00100233344648	-2.50225846779711	-2.50225846779711
2.40331159681558	3.01131809617829	-2.5381300563497	-2.5381300563497
2.40331159681558	3.0197116851039	-2.56580831101041	-2.56580831101041
2.40331159681558	3.03026099403746	-2.5986863441376	-2.5986863441376
2.40331159681558	3.03990760790565	-2.62692727344165	-2.62692727344165
2.40331159681558	3.05150515575847	-2.65847492380618	-2.65847492380618
2.40331159681558	3.05873576034268	-2.6768322710368	-2.6768322710368
2.40331159681558	3.06770301370292	-2.69826484871987	-2.69826484871987
2.40331159681558	3.07940591707879	-2.72393398337613	-2.72393398337613
2.40331159681558	3.09019597907842	-2.74532008686549	-2.74532008686549
2.40331159681558	3.09792004790723	-2.75937836244526	-2.75937836244526
2.40331159681558	3.110542189974	-2.77996639336374	-2.77996639336374
2.40331159681558	3.120908844404	-2.79483546625465	-2.79483546625465
2.40331159681558	3.12994958701076	-2.80628452723977	-2.80628452723977
2.40331159681558	3.13849390498568	-2.81588524490604	-2.81588524490604
2.40331159681558	3.1501869446091	-2.8271289773034	-2.8271289773034
2.40331159681558	3.16148064832368	-2.83604302857003	-2.83604302857003
2.40331159681558	3.17011103507498	-2.84159811187641	-2.84159811187641
2.40331159681558	3.17872314084609	-2.84613456632019	-2.84613456632019
2.40331159681558	3.18943427854929	-2.85034585234638	-2.85034585234638
2.40331159681558	3.20007270850667	-2.85313379240915	-2.85313379240915
2.40331159681558	3.21135729173775	-2.85467642276802	-2.85467642276802
2.40331159681558	3.21774495156264	-2.85487027164368	-2.85487027164368
2.40331159681558	3.22815211213431	-2.85434751669641	-2.85434751669641
2.40331159681558	3.23966270340771	-2.85253814650889	-2.85253814650889
2.40331159681558	3.2482633739793	-2.85041485235075	-2.85041485235075
2.40331159681558	3.26005447385254	-2.84657108336233	-2.84657108336233
2.40331159681558	3.2678375073655	-2.8434614202211	-2.8434614202211
2.40331159681558	3.27942502767294	-2.83803699850239	-2.83803699850239
2.40331159681558	3.28991400376944	-2.83245897601921	-2.83245897601921
2.40331159681558	3.29843413820363	-2.82748680526873	-2.82748680526873
2.40331159681558	3.30795598122601	-2.82148891453073	-2.82148891453073
2.40331159681558	3.32042353399918	-2.81314586144032	-2.81314586144032
2.40331159681558	3.32988808113066	-2.80645897775202	-2.80645897775202
2.40331159681558	3.34167171731797	-2.79773198344077	-2.79773198344077
2.40331159681558	3.34945522358469	-2.79182411918339	-2.79182411918339
2.40331159681558	3.3585212125853	-2.78483256813553	-2.78483256813553
2.40331159681558	3.36825225656232	-2.77715579062328	-2.77715579062328
2.40331159681558	3.37957340924158	-2.76821776364483	-2.76821776364483
2.40331159681558	3.388124757051	-2.7614042809272	-2.7614042809272
2.40331159681558	3.40006631133684	-2.7519551386099	-2.7519551386099
2.40331159681558	3.41031819784028	-2.743958951217	-2.743958951217
2.40331159681558	3.42124566193826	-2.73554609540804	-2.73554609540804
2.40331159681558	3.4282329791085	-2.73031871184526	-2.73031871184526
2.40331159681558	3.44003838428732	-2.7216656335699	-2.7216656335699
2.40331159681558	3.44978874723266	-2.71473360569786	-2.71473360569786
2.40331159681558	3.45844418684046	-2.70885465201792	-2.70885465201792
2.40331159681558	3.46995108331354	-2.70138867923595	-2.70138867923595
2.40331159681558	3.47930561178105	-2.69570806947183	-2.69570806947183
2.40331159681558	3.49068855748336	-2.68915327001974	-2.68915327001974
2.40331159681558	3.49945620723886	-2.68458145561118	-2.68458145561118
2.40331159681558	3.5102617296568	-2.67939064706206	-2.67939064706206
2.40331159681558	3.51971176077836	-2.67535744516135	-2.67535744516135
2.40331159681558	3.5297	-2.67155630967045	-2.67155630967045
2.41246957914769	2.5297	-0.0800442637636252	-0.0800442637636252
2.41246957914769	2.53930844129776	-0.111155885281164	-0.111155885281164
2.41246957914769	2.54779497192057	-0.140481128475528	-0.140481128475528
2.41246957914769	2.56041424082838	-0.187211476501375	-0.187211476501375
2.41246957914769	2.5688564932808	-0.220557637040315	-0.220557637040315
2.41246957914769	2.57878084645278	-0.261835803432234	-0.261835803432234
2.41246957914769	2.58790006453133	-0.301673572689197	-0.301673572689197
2.41246957914769	2.60044868121584	-0.359383326212878	-0.359383326212878
2.41246957914769	2.61142301668084	-0.412424638329526	-0.412424638329526
2.41246957914769	2.61891655477138	-0.449954121046233	-0.449954121046233
2.41246957914769	2.62821579381689	-0.497900323830265	-0.497900323830265
2.41246957914769	2.63990831305281	-0.560210274619067	-0.560210274619067
2.41246957914769	2.64816045660458	-0.605419331699522	-0.605419331699522
2.41246957914769	2.66105906661435	-0.677947936002226	-0.677947936002226
2.41246957914769	2.66962305468101	-0.727255671458863	-0.727255671458863
2.41246957914769	2.6785533057522	-0.779494321009736	-0.779494321009736
2.41246957914769	2.68809833521918	-0.836196337907495	-0.836196337907495
2.41246957914769	2.70151599859566	-0.917187386803846	-0.917187386803846
2.41246957914769	2.70905507632019	-0.963243016847287	-0.963243016847287
2.41246957914769	2.71998525917072	-1.03058449822157	-1.03058449822157
2.41246957914769	2.72922572197759	-1.08794246385514	-1.08794246385514
2.41246957914769	2.74114611746511	-1.162345349688	-1.162345349688
2.41246957914769	2.74860034865829	-1.20905166279192	-1.20905166279192
2.41246957914769	2.75935933954683	-1.27653959442074	-1.27653959442074
2.41246957914769	2.76773810666567	-1.32911102969717	-1.32911102969717
2.41246957914769	2.77804363128858	-1.39370369545009	-1.39370369545009
2.41246957914769	2.78988206968744	-1.46764266237807	-1.46764266237807
2.41246957914769	2.799643930492	-1.52829268713288	-1.52829268713288
2.41246957914769	2.81102918529108	-1.59853874619563	-1.59853874619563
2.41246957914769	2.81824838163769	-1.64273122985753	-1.64273122985753
2.41246957914769	2.82970215549013	-1.71223653521622	-1.71223653521622
2.41246957914769	2.83930568442423	-1.76982749002235	-1.76982749002235
2.41246957914769	2.84878869777475	-1.82598113887178	-1.82598113887178
2.41246957914769	2.85968028104831	-1.88950655450424	-1.88950655450424
2.41246957914769	2.86885162736121	-1.94214620889949	-1.94214620889949
2.41246957914769	2.88043509744726	-2.00734168363107	-2.00734168363107
2.41246957914769	2.89038702345778	-2.06213082976495	-2.06213082976495
2.41246957914769	2.90067886022027	-2.11754188324642	-2.11754188324642
2.41246957914769	2.90896284590012	-2.16111191389496	-2.16111191389496
2.41246957914769	2.92034801732973	-2.2194681889153	-2.2194681889153
2.41246957914769	2.93067093334228	-2.27073173988106	-2.27073173988106
2.41246957914769	2.93959327602965	-2.31376384856952	-2.31376384856952
2.41246957914769	2.95037368341503	-2.36401681756871	-2.36401681756871
2.41246957914769	2.95806641483584	-2.39872936565484	-2.39872936565484
2.41246957914769	2.96859975692854	-2.4445648365828	-2.4445648365828
2.41246957914769	2.98044547571505	-2.49380264201881	-2.49380264201881
2.41246957914769	2.98772143126024	-2.52278442260558	-2.52278442260558
2.41246957914769	3.00100233344648	-2.57315287111976	-2.57315287111976
2.41246957914769	3.01131809617829	-2.60999037287837	-2.60999037287837
2.41246957914769	3.0197116851039	-2.6384467822902	-2.6384467822902
2.41246957914769	3.03026099403746	-2.67229307657328	-2.67229307657328
2.41246957914769	3.03990760790565	-2.7013476744242	-2.7013476744242
2.41246957914769	3.05150515575847	-2.73383647425237	-2.73383647425237
2.41246957914769	3.05873576034268	-2.7528632764085	-2.7528632764085
2.41246957914769	3.06770301370292	-2.7749453679636	-2.7749453679636
2.41246957914769	3.07940591707879	-2.80145875998841	-2.80145875998841
2.41246957914769	3.09019597907842	-2.82365401721654	-2.82365401721654
2.41246957914769	3.09792004790723	-2.83816335977679	-2.83816335977679
2.41246957914769	3.110542189974	-2.85961643571005	-2.85961643571005
2.41246957914769	3.120908844404	-2.87509706094943	-2.87509706094943
2.41246957914769	3.12994958701076	-2.8871022221432	-2.8871022221432
2.41246957914769	3.13849390498568	-2.89718536497867	-2.89718536497867
2.41246957914769	3.1501869446091	-2.90906011276672	-2.90906011276672
2.41246957914769	3.16148064832368	-2.91855486867041	-2.91855486867041
2.41246957914769	3.17011103507498	-2.92453580193063	-2.92453580193063
2.41246957914769	3.17872314084609	-2.92945628203177	-2.92945628203177
2.41246957914769	3.18943427854929	-2.93418773763341	-2.93418773763341
2.41246957914769	3.20007270850667	-2.93744845382065	-2.93744845382065
2.41246957914769	3.21135729173775	-2.93947715637387	-2.93947715637387
2.41246957914769	3.21774495156264	-2.93993874372518	-2.93993874372518
2.41246957914769	3.22815211213431	-2.93984522904907	-2.93984522904907
2.41246957914769	3.23966270340771	-2.93850067036385	-2.93850067036385
2.41246957914769	3.2482633739793	-2.93674907654093	-2.93674907654093
2.41246957914769	3.26005447385254	-2.93334108071605	-2.93334108071605
2.41246957914769	3.2678375073655	-2.93053655540859	-2.93053655540859
2.41246957914769	3.27942502767294	-2.92556470268744	-2.92556470268744
2.41246957914769	3.28991400376944	-2.92039763998412	-2.92039763998412
2.41246957914769	3.29843413820363	-2.91576072933702	-2.91576072933702
2.41246957914769	3.30795598122601	-2.91017047853927	-2.91017047853927
2.41246957914769	3.32042353399918	-2.90226569099224	-2.90226569099224
2.41246957914769	3.32988808113066	-2.89596409688022	-2.89596409688022
2.41246957914769	3.34167171731797	-2.88778696544375	-2.88778696544375
2.41246957914769	3.34945522358469	-2.88214296804415	-2.88214296804415
2.41246957914769	3.3585212125853	-2.87557075469221	-2.87557075469221
2.41246957914769	3.36825225656232	-2.86834831395078	-2.86834831395078
2.41246957914769	3.37957340924158	-2.85988087537743	-2.85988087537743
2.41246957914769	3.388124757051	-2.8535188949071	-2.8535188949071
2.41246957914769	3.40006631133684	-2.84458861664058	-2.84458861664058
2.41246957914769	3.41031819784028	-2.83704380787765	-2.83704380787765
2.41246957914769	3.42124566193826	-2.82922302581716	-2.82922302581716
2.41246957914769	3.4282329791085	-2.82427220647241	-2.82427220647241
2.41246957914769	3.44003838428732	-2.81620694313398	-2.81620694313398
2.41246957914769	3.44978874723266	-2.80980192632006	-2.80980192632006
2.41246957914769	3.45844418684046	-2.80436840775155	-2.80436840775155
2.41246957914769	3.46995108331354	-2.79750271849969	-2.79750271849969
2.41246957914769	3.47930561178105	-2.79228347796908	-2.79228347796908
2.41246957914769	3.49068855748336	-2.78640443227022	-2.78640443227022
2.41246957914769	3.49945620723886	-2.78227286326404	-2.78227286326404
2.41246957914769	3.5102617296568	-2.77770448881319	-2.77770448881319
2.41246957914769	3.51971176077836	-2.77415461036924	-2.77415461036924
2.41246957914769	3.5297	-2.77090142949345	-2.77090142949345
2.42279374855572	2.5297	-0.103766504833686	-0.103766504833686
2.42279374855572	2.53930844129776	-0.135737498090123	-0.135737498090123
2.42279374855572	2.54779497192057	-0.165821628407343	-0.165821628407343
2.42279374855572	2.56041424082838	-0.21375371611623	-0.21375371611623
2.42279374855572	2.5688564932808	-0.247933864996185	-0.247933864996185
2.42279374855572	2.57878084645278	-0.290193464269692	-0.290193464269692
2.42279374855572	2.58790006453133	-0.330990715443704	-0.330990715443704
2.42279374855572	2.60044868121584	-0.390019768620732	-0.390019768620732
2.42279374855572	2.61142301668084	-0.444282345904412	-0.444282345904412
2.42279374855572	2.61891655477138	-0.482635042273841	-0.482635042273841
2.42279374855572	2.62821579381689	-0.53165285529775	-0.53165285529775
2.42279374855572	2.63990831305281	-0.595320170044715	-0.595320170044715
2.42279374855572	2.64816045660458	-0.641521515793386	-0.641521515793386
2.42279374855572	2.66105906661435	-0.715626451456842	-0.715626451456842
2.42279374855572	2.66962305468101	-0.765975362019788	-0.765975362019788
2.42279374855572	2.6785533057522	-0.819353655479006	-0.819353655479006
2.42279374855572	2.68809833521918	-0.877270572262489	-0.877270572262489
2.42279374855572	2.70151599859566	-0.95998746966535	-0.95998746966535
2.42279374855572	2.70905507632019	-1.00703198125552	-1.00703198125552
2.42279374855572	2.71998525917072	-1.07583424749311	-1.07583424749311
2.42279374855572	2.72922572197759	-1.13442250820469	-1.13442250820469
2.42279374855572	2.74114611746511	-1.21045574698292	-1.21045574698292
2.42279374855572	2.74860034865829	-1.25817406703328	-1.25817406703328
2.42279374855572	2.75935933954683	-1.32716263213348	-1.32716263213348
2.42279374855572	2.76773810666567	-1.38090393209887	-1.38090393209887
2.42279374855572	2.77804363128858	-1.44693461332901	-1.44693461332901
2.42279374855572	2.78988206968744	-1.522564753398	-1.522564753398
2.42279374855572	2.799643930492	-1.58459607594074	-1.58459607594074
2.42279374855572	2.81102918529108	-1.65647666738317	-1.65647666738317
2.42279374855572	2.81824838163769	-1.70173617313657	-1.70173617313657
2.42279374855572	2.82970215549013	-1.772884310081	-1.772884310081
2.42279374855572	2.83930568442423	-1.83186688128268	-1.83186688128268
2.42279374855572	2.84878869777475	-1.8893810040845	-1.8893810040845
2.42279374855572	2.85968028104831	-1.95449874797885	-1.95449874797885
2.42279374855572	2.86885162736121	-2.00844948621761	-2.00844948621761
2.42279374855572	2.88043509744726	-2.07532822517658	-2.07532822517658
2.42279374855572	2.89038702345778	-2.13154200564412	-2.13154200564412
2.42279374855572	2.90067886022027	-2.18838305382621	-2.18838305382621
2.42279374855572	2.90896284590012	-2.23315310658381	-2.23315310658381
2.42279374855572	2.92034801732973	-2.29309665663891	-2.29309665663891
2.42279374855572	2.93067093334228	-2.34579674862277	-2.34579674862277
2.42279374855572	2.93959327602965	-2.39000252218239	-2.39000252218239
2.42279374855572	2.95037368341503	-2.44170963411591	-2.44170963411591
2.42279374855572	2.95806641483584	-2.47739182463596	-2.47739182463596
2.42279374855572	2.96859975692854	-2.52463634959622	-2.52463634959622
2.42279374855572	2.98044547571505	-2.57533647966835	-2.57533647966835
2.42279374855572	2.98772143126024	-2.60520621306966	-2.60520621306966
2.42279374855572	3.00100233344648	-2.65714935081814	-2.65714935081814
2.42279374855572	3.01131809617829	-2.69518828121835	-2.69518828121835
2.42279374855572	3.0197116851039	-2.72455454694602	-2.72455454694602
2.42279374855572	3.03026099403746	-2.75951123490114	-2.75951123490114
2.42279374855572	3.03990760790565	-2.78958549840701	-2.78958549840701
2.42279374855572	3.05150515575847	-2.82324712496728	-2.82324712496728
2.42279374855572	3.05873576034268	-2.84289614759052	-2.84289614759052
2.42279374855572	3.06770301370292	-2.86582782784535	-2.86582782784535
2.42279374855572	3.07940591707879	-2.89342029757034	-2.89342029757034
2.42279374855572	3.09019597907842	-2.91649575085671	-2.91649575085671
2.42279374855572	3.09792004790723	-2.93164896556726	-2.93164896556726
2.42279374855572	3.110542189974	-2.9540424799668	-2.9540424799668
2.42279374855572	3.120908844404	-2.97027266436567	-2.97027266436567
2.42279374855572	3.12994958701076	-2.98290173801274	-2.98290173801274
2.42279374855572	3.13849390498568	-2.9935497675142	-2.9935497675142
2.42279374855572	3.1501869446091	-3.00618756256688	-3.00618756256688
2.42279374855572	3.16148064832368	-3.01632956906354	-3.01632956906354
2.42279374855572	3.17011103507498	-3.02280266920184	-3.02280266920184
2.42279374855572	3.17872314084609	-3.02819599159085	-3.02819599159085
2.42279374855572	3.18943427854929	-3.0335205981022	-3.0335205981022
2.42279374855572	3.20007270850667	-3.0373483817782	-3.0373483817782
2.42279374855572	3.21135729173775	-3.03984025423119	-3.03984025423119
2.42279374855572	3.21774495156264	-3.04066108239579	-3.04066108239579
2.42279374855572	3.22815211213431	-3.04104784981695	-3.04104784981695
2.42279374855572	3.23966270340771	-3.04021956377107	-3.04021956377107
2.42279374855572	3.2482633739793	-3.03881603310538	-3.03881603310538
2.42279374855572	3.26005447385254	-3.03591678903672	-3.03591678903672
2.42279374855572	3.2678375073655	-3.0334748181877	-3.0334748181877
2.42279374855572	3.27942502767294	-3.02902318343331	-3.02902318343331
2.42279374855572	3.28991400376944	-3.02423501979456	-3.02423501979456
2.42279374855572	3.29843413820363	-3.01995551574367	-3.01995551574367
2.42279374855572	3.30795598122601	-3.01476517162888	-3.01476517162888
2.42279374855572	3.32042353399918	-3.00744981474429	-3.00744981474429
2.42279374855572	3.32988808113066	-3.00158406890046	-3.00158406890046
2.42279374855572	3.34167171731797	-2.99385028816039	-2.99385028816039
2.42279374855572	3.34945522358469	-2.98860858747395	-2.98860858747395
2.42279374855572	3.3585212125853	-2.98240374138499	-2.98240374138499
2.42279374855572	3.36825225656232	-2.97561445313568	-2.97561445313568
2.42279374855572	3.37957340924158	-2.96765854873195	-2.96765854873195
2.42279374855572	3.388124757051	-2.96168942772334	-2.96168942772334
2.42279374855572	3.40006631133684	-2.95331359847842	-2.95331359847842
2.42279374855572	3.41031819784028	-2.94625267260449	-2.94625267260449
2.42279374855572	3.42124566193826	-2.93892247727462	-2.93892247727462
2.42279374855572	3.4282329791085	-2.93430923048567	-2.93430923048567
2.42279374855572	3.44003838428732	-2.9268217160726	-2.9268217160726
2.42279374855572	3.44978874723266	-2.9209330804303	-2.9209330804303
2.42279374855572	3.45844418684046	-2.91589691678837	-2.91589691678837
2.42279374855572	3.46995108331354	-2.90960838111022	-2.90960838111022
2.42279374855572	3.47930561178105	-2.90489550359291	-2.90489550359291
2.42279374855572	3.49068855748336	-2.89962666640275	-2.89962666640275
2.42279374855572	3.49945620723886	-2.89590346427298	-2.89590346427298
2.42279374855572	3.5102617296568	-2.89184517985058	-2.89184517985058
2.42279374855572	3.51971176077836	-2.88880369948561	-2.88880369948561
2.42279374855572	3.5297	-2.88608114666403	-2.88608114666403
2.4315316835107	2.5297	-0.124694906995899	-0.124694906995899
2.4315316835107	2.53930844129776	-0.157412272867759	-0.157412272867759
2.4315316835107	2.54779497192057	-0.188176454378436	-0.188176454378436
2.4315316835107	2.56041424082838	-0.237164569891945	-0.237164569891945
2.4315316835107	2.5688564932808	-0.272061659782878	-0.272061659782878
2.4315316835107	2.57878084645278	-0.315206701487455	-0.315206701487455
2.4315316835107	2.58790006453133	-0.356816071058233	-0.356816071058233
2.4315316835107	2.60044868121584	-0.417029266023178	-0.417029266023178
2.4315316835107	2.61142301668084	-0.472352259008858	-0.472352259008858
2.4315316835107	2.61891655477138	-0.51144545079535	-0.51144545079535
2.4315316835107	2.62821579381689	-0.561400376751521	-0.561400376751521
2.4315316835107	2.63990831305281	-0.62627305805097	-0.62627305805097
2.4315316835107	2.64816045660458	-0.673351757720184	-0.673351757720184
2.4315316835107	2.66105906661435	-0.748841455408524	-0.748841455408524
2.4315316835107	2.66962305468101	-0.800117995639596	-0.800117995639596
2.4315316835107	2.6785533057522	-0.854487865453962	-0.854487865453962
2.4315316835107	2.68809833521918	-0.913480192803149	-0.913480192803149
2.4315316835107	2.70151599859566	-0.997724688144899	-0.997724688144899
2.4315316835107	2.70905507632019	-1.04565620461369	-1.04565620461369
2.4315316835107	2.71998525917072	-1.11575596241335	-1.11575596241335
2.4315316835107	2.72922572197759	-1.17544602652015	-1.17544602652015
2.4315316835107	2.74114611746511	-1.25290736681819	-1.25290736681819
2.4315316835107	2.74860034865829	-1.30153513560577	-1.30153513560577
2.4315316835107	2.75935933954683	-1.37186019407113	-1.37186019407113
2.4315316835107	2.76773810666567	-1.4266310076402	-1.4266310076402
2.4315316835107	2.77804363128858	-1.49396498652089	-1.49396498652089
2.4315316835107	2.78988206968744	-1.57107925582068	-1.57107925582068
2.4315316835107	2.799643930492	-1.63436619482729	-1.63436619482729
2.4315316835107	2.81102918529108	-1.70769239850262	-1.70769239850262
2.4315316835107	2.81824838163769	-1.75388096736691	-1.75388096736691
2.4315316835107	2.82970215549013	-1.82652168545627	-1.82652168545627
2.4315316835107	2.83930568442423	-1.88673357168	-1.88673357168
2.4315316835107	2.84878869777475	-1.94550550332895	-1.94550550332895
2.4315316835107	2.85968028104831	-2.01202005378269	-2.01202005378269
2.4315316835107	2.86885162736121	-2.06715719668705	-2.06715719668705
2.4315316835107	2.88043509744726	-2.1355291237839	-2.1355291237839
2.4315316835107	2.89038702345778	-2.19301841096899	-2.19301841096899
2.4315316835107	2.90067886022027	-2.25118574142493	-2.25118574142493
2.4315316835107	2.90896284590012	-2.29698507689443	-2.29698507689443
2.4315316835107	2.92034801732973	-2.35833317779623	-2.35833317779623
2.4315316835107	2.93067093334228	-2.41232238240502	-2.41232238240502
2.4315316835107	2.93959327602965	-2.45761135162331	-2.45761135162331
2.4315316835107	2.95037368341503	-2.51060561278916	-2.51060561278916
2.4315316835107	2.95806641483584	-2.54720901360133	-2.54720901360133
2.4315316835107	2.96859975692854	-2.59562699789302	-2.59562699789302
2.4315316835107	2.98044547571505	-2.64767361047598	-2.64767361047598
2.4315316835107	2.98772143126024	-2.67835897973919	-2.67835897973919
2.4315316835107	3.00100233344648	-2.7316911193235	-2.7316911193235
2.4315316835107	3.01131809617829	-2.77076459286309	-2.77076459286309
2.4315316835107	3.0197116851039	-2.80100633953083	-2.80100633953083
2.4315316835107	3.03026099403746	-2.8369522617233	-2.8369522617233
2.4315316835107	3.03990760790565	-2.86791718699783	-2.86791718699783
2.4315316835107	3.05150515575847	-2.9026040773536	-2.9026040773536
2.4315316835107	3.05873576034268	-2.92289130209326	-2.92289130209326
2.4315316835107	3.06770301370292	-2.94653463897441	-2.94653463897441
2.4315316835107	3.07940591707879	-2.97501849607238	-2.97501849607238
2.4315316835107	3.09019597907842	-2.99891872942612	-2.99891872942612
2.4315316835107	3.09792004790723	-3.01464453016155	-3.01464453016155
2.4315316835107	3.110542189974	-3.03788849165528	-3.03788849165528
2.4315316835107	3.120908844404	-3.05475068558428	-3.05475068558428
2.4315316835107	3.12994958701076	-3.06792552964976	-3.06792552964976
2.4315316835107	3.13849390498568	-3.07906598988075	-3.07906598988075
2.4315316835107	3.1501869446091	-3.09237063149561	-3.09237063149561
2.4315316835107	3.16148064832368	-3.10309443985	-3.10309443985
2.4315316835107	3.17011103507498	-3.10999036546099	-3.10999036546099
2.4315316835107	3.17872314084609	-3.11578787886992	-3.11578787886992
2.4315316835107	3.18943427854929	-3.12159294519438	-3.12159294519438
2.4315316835107	3.20007270850667	-3.12581667932	-3.12581667932
2.4315316835107	3.21135729173775	-3.12885497169225	-3.12885497169225
2.4315316835107	3.21774495156264	-3.1298676568598	-3.1298676568598
2.4315316835107	3.22815211213431	-3.1306806410351	-3.1306806410351
2.4315316835107	3.23966270340771	-3.13027463754315	-3.13027463754315
2.4315316835107	3.2482633739793	-3.12920804678214	-3.12920804678214
2.4315316835107	3.26005447385254	-3.12671848973957	-3.12671848973957
2.4315316835107	3.2678375073655	-3.12447962746654	-3.12447962746654
2.4315316835107	3.27942502767294	-3.12041518770087	-3.12041518770087
2.4315316835107	3.28991400376944	-3.11603485744013	-3.11603485744013
2.4315316835107	3.29843413820363	-3.11200148472415	-3.11200148472415
2.4315316835107	3.30795598122601	-3.10711987412134	-3.10711987412134
2.4315316835107	3.32042353399918	-3.10024043901319	-3.10024043901319
2.4315316835107	3.32988808113066	-3.09461600540169	-3.09461600540169
2.4315316835107	3.34167171731797	-3.08726260775461	-3.08726260775461
2.4315316835107	3.34945522358469	-3.08230678992356	-3.08230678992356
2.4315316835107	3.3585212125853	-3.07636465677649	-3.07636465677649
2.4315316835107	3.36825225656232	-3.06989410557321	-3.06989410557321
2.4315316835107	3.37957340924158	-3.06234547664872	-3.06234547664872
2.4315316835107	3.388124757051	-3.05659343129639	-3.05659343129639
2.4315316835107	3.40006631133684	-3.04864996719562	-3.04864996719562
2.4315316835107	3.41031819784028	-3.04196806741851	-3.04196806741851
2.4315316835107	3.42124566193826	-3.03500786460916	-3.03500786460916
2.4315316835107	3.4282329791085	-3.03063111568304	-3.03063111568304
2.4315316835107	3.44003838428732	-3.02357982736328	-3.02357982736328
2.4315316835107	3.44978874723266	-3.01798821393152	-3.01798821393152
2.4315316835107	3.45844418684046	-3.01328014966799	-3.01328014966799
2.4315316835107	3.46995108331354	-3.00737954439734	-3.00737954439734
2.4315316835107	3.47930561178105	-3.00298002275457	-3.00298002275457
2.4315316835107	3.49068855748336	-2.99805180364183	-2.99805180364183
2.4315316835107	3.49945620723886	-2.99461250229422	-2.99461250229422
2.4315316835107	3.5102617296568	-2.99089750635903	-2.99089750635903
2.4315316835107	3.51971176077836	-2.98814882103909	-2.98814882103909
2.4315316835107	3.5297	-2.98572555604727	-2.98572555604727
2.44296161480966	2.5297	-0.153258041228014	-0.153258041228014
2.44296161480966	2.53930844129776	-0.186987895529114	-0.186987895529114
2.44296161480966	2.54779497192057	-0.218691800955469	-0.218691800955469
2.44296161480966	2.56041424082838	-0.269094600992162	-0.269094600992162
2.44296161480966	2.5688564932808	-0.304968851359774	-0.304968851359774
2.44296161480966	2.57878084645278	-0.349323528469995	-0.349323528469995
2.44296161480966	2.58790006453133	-0.392043706824097	-0.392043706824097
2.44296161480966	2.60044868121584	-0.453875057013647	-0.453875057013647
2.44296161480966	2.61142301668084	-0.510634428665696	-0.510634428665696
2.44296161480966	2.61891655477138	-0.550746222919486	-0.550746222919486
2.44296161480966	2.62821579381689	-0.601970861580128	-0.601970861580128
2.44296161480966	2.63990831305281	-0.668489353782775	-0.668489353782775
2.44296161480966	2.64816045660458	-0.716745142741786	-0.716745142741786
2.44296161480966	2.66105906661435	-0.794127911714156	-0.794127911714156
2.44296161480966	2.66962305468101	-0.846715410398645	-0.846715410398645
2.44296161480966	2.6785533057522	-0.902414025718599	-0.902414025718599
2.44296161480966	2.68809833521918	-0.962889794593821	-0.962889794593821
2.44296161480966	2.70151599859566	-1.04926370455365	-1.04926370455365
2.44296161480966	2.70905507632019	-1.09838866159129	-1.09838866159129
2.44296161480966	2.71998525917072	-1.17022402272272	-1.17022402272272
2.44296161480966	2.72922572197759	-1.23144949544258	-1.23144949544258
2.44296161480966	2.74114611746511	-1.31090097809937	-1.31090097809937
2.44296161480966	2.74860034865829	-1.36076907655161	-1.36076907655161
2.44296161480966	2.75935933954683	-1.4329069053	-1.4329069053
2.44296161480966	2.76773810666567	-1.48913597579758	-1.48913597579758
2.44296161480966	2.77804363128858	-1.5582381191424	-1.5582381191424
2.44296161480966	2.78988206968744	-1.63741649369837	-1.63741649369837
2.44296161480966	2.799643930492	-1.70241915856309	-1.70241915856309
2.44296161480966	2.81102918529108	-1.77777310364127	-1.77777310364127
2.44296161480966	2.81824838163769	-1.82523205796684	-1.82523205796684
2.44296161480966	2.82970215549013	-1.89991729054213	-1.89991729054213
2.44296161480966	2.83930568442423	-1.96186302210839	-1.96186302210839
2.44296161480966	2.84878869777475	-2.02233588608323	-2.02233588608323
2.44296161480966	2.85968028104831	-2.09080384071683	-2.09080384071683
2.44296161480966	2.86885162736121	-2.14756811745332	-2.14756811745332
2.44296161480966	2.88043509744726	-2.21802396149064	-2.21802396149064
2.44296161480966	2.89038702345778	-2.27728049830807	-2.27728049830807
2.44296161480966	2.90067886022027	-2.33726305977501	-2.33726305977501
2.44296161480966	2.90896284590012	-2.38449445413221	-2.38449445413221
2.44296161480966	2.92034801732973	-2.44783080340659	-2.44783080340659
2.44296161480966	2.93067093334228	-2.50356484563935	-2.50356484563935
2.44296161480966	2.93959327602965	-2.55037370863982	-2.55037370863982
2.44296161480966	2.95037368341503	-2.60513288449317	-2.60513288449317
2.44296161480966	2.95806641483584	-2.6430060612322	-2.6430060612322
2.44296161480966	2.96859975692854	-2.69310283428428	-2.69310283428428
2.44296161480966	2.98044547571505	-2.74698754688143	-2.74698754688143
2.44296161480966	2.98772143126024	-2.77873220905252	-2.77873220905252
2.44296161480966	3.00100233344648	-2.8340557924916	-2.8340557924916
2.44296161480966	3.01131809617829	-2.87456645328831	-2.87456645328831
2.44296161480966	3.0197116851039	-2.90595776551879	-2.90595776551879
2.44296161480966	3.03026099403746	-2.94334355012933	-2.94334355012933
2.44296161480966	3.03990760790565	-2.97548916963569	-2.97548916963569
2.44296161480966	3.05150515575847	-3.01163361278594	-3.01163361278594
2.44296161480966	3.05873576034268	-3.03274125974735	-3.03274125974735
2.44296161480966	3.06770301370292	-3.05741676198028	-3.05741676198028
2.44296161480966	3.07940591707879	-3.08715319824501	-3.08715319824501
2.44296161480966	3.09019597907842	-3.11214550471743	-3.11214550471743
2.44296161480966	3.09792004790723	-3.12859017451046	-3.12859017451046
2.44296161480966	3.110542189974	-3.15298553107084	-3.15298553107084
2.44296161480966	3.120908844404	-3.1707612539571	-3.1707612539571
2.44296161480966	3.12994958701076	-3.18466919100206	-3.18466919100206
2.44296161480966	3.13849390498568	-3.19644041765997	-3.19644041765997
2.44296161480966	3.1501869446091	-3.21056729642623	-3.21056729642623
2.44296161480966	3.16148064832368	-3.22208636283193	-3.22208636283193
2.44296161480966	3.17011103507498	-3.22956483086438	-3.22956483086438
2.44296161480966	3.17872314084609	-3.2358883375598	-3.2358883375598
2.44296161480966	3.18943427854929	-3.24228403696856	-3.24228403696856
2.44296161480966	3.20007270850667	-3.24711696815854	-3.24711696815854
2.44296161480966	3.21135729173775	-3.25073725101316	-3.25073725101316
2.44296161480966	3.21774495156264	-3.25209397866718	-3.25209397866718
2.44296161480966	3.22815211213431	-3.2533694649627	-3.2533694649627
2.44296161480966	3.23966270340771	-3.2534500493357	-3.2534500493357
2.44296161480966	3.2482633739793	-3.25278667356821	-3.25278667356821
2.44296161480966	3.26005447385254	-3.25075518446874	-3.25075518446874
2.44296161480966	3.2678375073655	-3.24886060040245	-3.24886060040245
2.44296161480966	3.27942502767294	-3.24528125159304	-3.24528125159304
2.44296161480966	3.28991400376944	-3.24126662605687	-3.24126662605687
2.44296161480966	3.29843413820363	-3.23758166020946	-3.23758166020946
2.44296161480966	3.30795598122601	-3.23304760148062	-3.23304760148062
2.44296161480966	3.32042353399918	-3.22655011659617	-3.22655011659617
2.44296161480966	3.32988808113066	-3.22125968556145	-3.22125968556145
2.44296161480966	3.34167171731797	-3.21441882665215	-3.21441882665215
2.44296161480966	3.34945522358469	-3.20963177732375	-3.20963177732375
2.44296161480966	3.3585212125853	-3.20403569855068	-3.20403569855068
2.44296161480966	3.36825225656232	-3.19793241155844	-3.19793241155844
2.44296161480966	3.37957340924158	-3.19076960011699	-3.19076960011699
2.44296161480966	3.388124757051	-3.18530571905427	-3.18530571905427
2.44296161480966	3.40006631133684	-3.17776228616691	-3.17776228616691
2.44296161480966	3.41031819784028	-3.17145637313695	-3.17145637313695
2.44296161480966	3.42124566193826	-3.16481960245022	-3.16481960245022
2.44296161480966	3.4282329791085	-3.16070386154229	-3.16070386154229
2.44296161480966	3.44003838428732	-3.15399432723655	-3.15399432723655
2.44296161480966	3.44978874723266	-3.14874223612128	-3.14874223612128
2.44296161480966	3.45844418684046	-3.14426195322682	-3.14426195322682
2.44296161480966	3.46995108331354	-3.13870025599294	-3.13870025599294
2.44296161480966	3.47930561178105	-3.13456649307011	-3.13456649307011
2.44296161480966	3.49068855748336	-3.12994500062536	-3.12994500062536
2.44296161480966	3.49945620723886	-3.12676466125913	-3.12676466125913
2.44296161480966	3.5102617296568	-3.12330638904933	-3.12330638904933
2.44296161480966	3.51971176077836	-3.12076421615751	-3.12076421615751
2.44296161480966	3.5297	-3.11857414441755	-3.11857414441755
2.45203713160771	2.5297	-0.176927794825986	-0.176927794825986
2.45203713160771	2.53930844129776	-0.211482583649968	-0.211482583649968
2.45203713160771	2.54779497192057	-0.243938299762931	-0.243938299762931
2.45203713160771	2.56041424082838	-0.29550515081911	-0.29550515081911
2.45203713160771	2.5688564932808	-0.33220897145344	-0.33220897145344
2.45203713160771	2.57878084645278	-0.377530680711061	-0.377530680711061
2.45203713160771	2.58790006453133	-0.421207643754201	-0.421207643754201
2.45203713160771	2.60044868121584	-0.484353102787225	-0.484353102787225
2.45203713160771	2.61142301668084	-0.542298334321572	-0.542298334321572
2.45203713160771	2.61891655477138	-0.583254446906835	-0.583254446906835
2.45203713160771	2.62821579381689	-0.635537442769646	-0.635537442769646
2.45203713160771	2.63990831305281	-0.703428594139325	-0.703428594139325
2.45203713160771	2.64816045660458	-0.752667931115752	-0.752667931115752
2.45203713160771	2.66105906661435	-0.831612068256334	-0.831612068256334
2.45203713160771	2.66962305468101	-0.885254668753873	-0.885254668753873
2.45203713160771	2.6785533057522	-0.942110624400868	-0.942110624400868
2.45203713160771	2.68809833521918	-1.00379175913872	-1.00379175913872
2.45203713160771	2.70151599859566	-1.0919100505435	-1.0919100505435
2.45203713160771	2.70905507632019	-1.14204741899232	-1.14204741899232
2.45203713160771	2.71998525917072	-1.2153550673172	-1.2153550673172
2.45203713160771	2.72922572197759	-1.27785407200832	-1.27785407200832
2.45203713160771	2.74114611746511	-1.35895699302478	-1.35895699302478
2.45203713160771	2.74860034865829	-1.40988168552354	-1.40988168552354
2.45203713160771	2.75935933954683	-1.48353216213656	-1.48353216213656
2.45203713160771	2.76773810666567	-1.54096066303953	-1.54096066303953
2.45203713160771	2.77804363128858	-1.61153920465028	-1.61153920465028
2.45203713160771	2.78988206968744	-1.69245772451131	-1.69245772451131
2.45203713160771	2.799643930492	-1.75888403589033	-1.75888403589033
2.45203713160771	2.81102918529108	-1.83592560625453	-1.83592560625453
2.45203713160771	2.81824838163769	-1.88447431248522	-1.88447431248522
2.45203713160771	2.82970215549013	-1.9608599245658	-1.9608599245658
2.45203713160771	2.83930568442423	-2.02424815171122	-2.02424815171122
2.45203713160771	2.84878869777475	-2.08613301839273	-2.08613301839273
2.45203713160771	2.85968028104831	-2.15625553516264	-2.15625553516264
2.45203713160771	2.86885162736121	-2.2143987932144	-2.2143987932144
2.45203713160771	2.88043509744726	-2.28657538629955	-2.28657538629955
2.45203713160771	2.89038702345778	-2.34733276185563	-2.34733276185563
2.45203713160771	2.90067886022027	-2.40884032265694	-2.40884032265694
2.45203713160771	2.90896284590012	-2.45730685682395	-2.45730685682395
2.45203713160771	2.92034801732973	-2.5222999963853	-2.5222999963853
2.45203713160771	2.93067093334228	-2.57949695667173	-2.57949695667173
2.45203713160771	2.93959327602965	-2.6275866507217	-2.6275866507217
2.45203713160771	2.95037368341503	-2.68384454041228	-2.68384454041228
2.45203713160771	2.95806641483584	-2.7227685194693	-2.7227685194693
2.45203713160771	2.96859975692854	-2.77423410866442	-2.77423410866442
2.45203713160771	2.98044547571505	-2.82970226686228	-2.82970226686228
2.45203713160771	2.98772143126024	-2.86239110690269	-2.86239110690269
2.45203713160771	3.00100233344648	-2.91932788049161	-2.91932788049161
2.45203713160771	3.01131809617829	-2.96105962477856	-2.96105962477856
2.45203713160771	3.0197116851039	-2.99341247833479	-2.99341247833479
2.45203713160771	3.03026099403746	-3.0319636012203	-3.0319636012203
2.45203713160771	3.03990760790565	-3.06513134521816	-3.06513134521816
2.45203713160771	3.05150515575847	-3.10245010657945	-3.10245010657945
2.45203713160771	3.05873576034268	-3.12423363477262	-3.12423363477262
2.45203713160771	3.06770301370292	-3.14976932711613	-3.14976932711613
2.45203713160771	3.07940591707879	-3.1805661256534	-3.1805661256534
2.45203713160771	3.09019597907842	-3.2064051857451	-3.2064051857451
2.45203713160771	3.09792004790723	-3.22345988244649	-3.22345988244649
2.45203713160771	3.110542189974	-3.24882248151732	-3.24882248151732
2.45203713160771	3.120908844404	-3.26731897571489	-3.26731897571489
2.45203713160771	3.12994958701076	-3.28179103112149	-3.28179103112149
2.45203713160771	3.13849390498568	-3.2941469569019	-3.2941469569019
2.45203713160771	3.1501869446091	-3.30895245175998	-3.30895245175998
2.45203713160771	3.16148064832368	-3.32110849243151	-3.32110849243151
2.45203713160771	3.17011103507498	-3.3289630351793	-3.3289630351793
2.45203713160771	3.17872314084609	-3.33569520381184	-3.33569520381184
2.45203713160771	3.18943427854929	-3.34256726804858	-3.34256726804858
2.45203713160771	3.20007270850667	-3.34781009942429	-3.34781009942429
2.45203713160771	3.21135729173775	-3.3518968085516	-3.3518968085516
2.45203713160771	3.21774495156264	-3.35345446494699	-3.35345446494699
2.45203713160771	3.22815211213431	-3.35512061405501	-3.35512061405501
2.45203713160771	3.23966270340771	-3.35560385473616	-3.35560385473616
2.45203713160771	3.2482633739793	-3.35517133132549	-3.35517133132549
2.45203713160771	3.26005447385254	-3.35351073431775	-3.35351073431775
2.45203713160771	3.2678375073655	-3.35179626442977	-3.35179626442977
2.45203713160771	3.27942502767294	-3.34851922036376	-3.34851922036376
2.45203713160771	3.28991400376944	-3.34476324469864	-3.34476324469864
2.45203713160771	3.29843413820363	-3.34128023274081	-3.34128023274081
2.45203713160771	3.30795598122601	-3.33696361381186	-3.33696361381186
2.45203713160771	3.32042353399918	-3.33073916705962	-3.33073916705962
2.45203713160771	3.32988808113066	-3.32568235417472	-3.32568235417472
2.45203713160771	3.34167171731797	-3.31901346708281	-3.31901346708281
2.45203713160771	3.34945522358469	-3.31448268747687	-3.31448268747687
2.45203713160771	3.3585212125853	-3.30899116130576	-3.30899116130576
2.45203713160771	3.36825225656232	-3.30310453053545	-3.30310453053545
2.45203713160771	3.37957340924158	-3.29607469792217	-3.29607469792217
2.45203713160771	3.388124757051	-3.29082922511617	-3.29082922511617
2.45203713160771	3.40006631133684	-3.28348407629426	-3.28348407629426
2.45203713160771	3.41031819784028	-3.27734143896146	-3.27734143896146
2.45203713160771	3.42124566193826	-3.27086765894069	-3.27086765894069
2.45203713160771	3.4282329791085	-3.26685092701064	-3.26685092701064
2.45203713160771	3.44003838428732	-3.26026128271457	-3.26026128271457
2.45203713160771	3.44978874723266	-3.25512723351318	-3.25512723351318
2.45203713160771	3.45844418684046	-3.2507409992827	-3.2507409992827
2.45203713160771	3.46995108331354	-3.2453629209657	-3.2453629209657
2.45203713160771	3.47930561178105	-3.24123046435966	-3.24123046435966
2.45203713160771	3.49068855748336	-3.23671674655407	-3.23671674655407
2.45203713160771	3.49945620723886	-3.23357446205478	-3.23357446205478
2.45203713160771	3.5102617296568	-3.23017834818478	-3.23017834818478
2.45203713160771	3.51971176077836	-3.22756120015652	-3.22756120015652
2.45203713160771	3.5297	-3.22534697291246	-3.22534697291246
2.46514969473246	2.5297	-0.212640691541992	-0.212640691541992
2.46514969473246	2.53930844129776	-0.248453906402801	-0.248453906402801
2.46514969473246	2.54779497192057	-0.282059156050195	-0.282059156050195
2.46514969473246	2.56041424082838	-0.335387274971652	-0.335387274971652
2.46514969473246	2.5688564932808	-0.37329567194962	-0.37329567194962
2.46514969473246	2.57878084645278	-0.420114794299423	-0.420114794299423
2.46514969473246	2.58790006453133	-0.465193435783647	-0.465193435783647
2.46514969473246	2.60044868121584	-0.53032251142389	-0.53032251142389
2.46514969473246	2.61142301668084	-0.590068760705606	-0.590068760705606
2.46514969473246	2.61891655477138	-0.632285339002806	-0.632285339002806
2.46514969473246	2.62821579381689	-0.686165934492806	-0.686165934492806
2.46514969473246	2.63990831305281	-0.756107559718146	-0.756107559718146
2.46514969473246	2.64816045660458	-0.806842988406402	-0.806842988406402
2.46514969473246	2.66105906661435	-0.888173209712647	-0.888173209712647
2.46514969473246	2.66962305468101	-0.943418342511961	-0.943418342511961
2.46514969473246	2.6785533057522	-1.00197351146392	-1.00197351146392
2.46514969473246	2.68809833521918	-1.06551181528471	-1.06551181528471
2.46514969473246	2.70151599859566	-1.15630312404215	-1.15630312404215
2.46514969473246	2.70905507632019	-1.20796238974322	-1.20796238974322
2.46514969473246	2.71998525917072	-1.28351847666744	-1.28351847666744
2.46514969473246	2.72922572197759	-1.34792653146872	-1.34792653146872
2.46514969473246	2.74114611746511	-1.4315306501029	-1.4315306501029
2.46514969473246	2.74860034865829	-1.48404636402324	-1.48404636402324
2.46514969473246	2.75935933954683	-1.56004276878099	-1.56004276878099
2.46514969473246	2.76773810666567	-1.61928749732823	-1.61928749732823
2.46514969473246	2.77804363128858	-1.69213674810089	-1.69213674810089
2.46514969473246	2.78988206968744	-1.7756922163872	-1.7756922163872
2.46514969473246	2.799643930492	-1.84431255616164	-1.84431255616164
2.46514969473246	2.81102918529108	-1.92394724324856	-1.92394724324856
2.46514969473246	2.81824838163769	-1.97412727842675	-1.97412727842675
2.46514969473246	2.82970215549013	-2.05314949867648	-2.05314949867648
2.46514969473246	2.83930568442423	-2.11873057999935	-2.11873057999935
2.46514969473246	2.84878869777475	-2.18281521464684	-2.18281521464684
2.46514969473246	2.85968028104831	-2.25544923766137	-2.25544923766137
2.46514969473246	2.86885162736121	-2.31573780151587	-2.31573780151587
2.46514969473246	2.88043509744726	-2.39054366707671	-2.39054366707671
2.46514969473246	2.89038702345778	-2.45357680222747	-2.45357680222747
2.46514969473246	2.90067886022027	-2.51742214385035	-2.51742214385035
2.46514969473246	2.90896284590012	-2.56773749958836	-2.56773749958836
2.46514969473246	2.92034801732973	-2.63525052066893	-2.63525052066893
2.46514969473246	2.93067093334228	-2.69473527796038	-2.69473527796038
2.46514969473246	2.93959327602965	-2.74475863299176	-2.74475863299176
2.46514969473246	2.95037368341503	-2.80331114874673	-2.80331114874673
2.46514969473246	2.95806641483584	-2.84384329847978	-2.84384329847978
2.46514969473246	2.96859975692854	-2.89750598253096	-2.89750598253096
2.46514969473246	2.98044547571505	-2.95529084724927	-2.95529084724927
2.46514969473246	2.98772143126024	-2.98938943662296	-2.98938943662296
2.46514969473246	3.00100233344648	-3.04881871935231	-3.04881871935231
2.46514969473246	3.01131809617829	-3.09245634297429	-3.09245634297429
2.46514969473246	3.0197116851039	-3.12622499859384	-3.12622499859384
2.46514969473246	3.03026099403746	-3.16654505472201	-3.16654505472201
2.46514969473246	3.03990760790565	-3.20133482561545	-3.20133482561545
2.46514969473246	3.05150515575847	-3.24037895729089	-3.24037895729089
2.46514969473246	3.05873576034268	-3.2632432398575	-3.2632432398575
2.46514969473246	3.06770301370292	-3.29000986314952	-3.29000986314952
2.46514969473246	3.07940591707879	-3.32230355967761	-3.32230355967761
2.46514969473246	3.09019597907842	-3.34953344042316	-3.34953344042316
2.46514969473246	3.09792004790723	-3.36754844810969	-3.36754844810969
2.46514969473246	3.110542189974	-3.39424440268658	-3.39424440268658
2.46514969473246	3.120908844404	-3.41382458609149	-3.41382458609149
2.46514969473246	3.12994958701076	-3.42918562773178	-3.42918562773178
2.46514969473246	3.13849390498568	-3.44227705259124	-3.44227705259124
2.46514969473246	3.1501869446091	-3.45805202665895	-3.45805202665895
2.46514969473246	3.16148064832368	-3.47100587745888	-3.47100587745888
2.46514969473246	3.17011103507498	-3.47949443615937	-3.47949443615937
2.46514969473246	3.17872314084609	-3.48685104437334	-3.48685104437334
2.46514969473246	3.18943427854929	-3.49433845716561	-3.49433845716561
2.46514969473246	3.20007270850667	-3.50019854991541	-3.50019854991541
2.46514969473246	3.21135729173775	-3.50482214015381	-3.50482214015381
2.46514969473246	3.21774495156264	-3.50670749904145	-3.50670749904145
2.46514969473246	3.22815211213431	-3.50879164317178	-3.50879164317178
2.46514969473246	3.23966270340771	-3.5097253077447	-3.5097253077447
2.46514969473246	3.2482633739793	-3.50963473299811	-3.50963473299811
2.46514969473246	3.26005447385254	-3.5083597843327	-3.5083597843327
2.46514969473246	3.2678375073655	-3.50691169915109	-3.50691169915109
2.46514969473246	3.27942502767294	-3.50388573573349	-3.50388573573349
2.46514969473246	3.28991400376944	-3.50042350380727	-3.50042350380727
2.46514969473246	3.29843413820363	-3.49713405081104	-3.49713405081104
2.46514969473246	3.30795598122601	-3.49305101033144	-3.49305101033144
2.46514969473246	3.32042353399918	-3.48702524350529	-3.48702524350529
2.46514969473246	3.32988808113066	-3.48212810314027	-3.48212810314027
2.46514969473246	3.34167171731797	-3.47567146263668	-3.47567146263668
2.46514969473246	3.34945522358469	-3.47120999959225	-3.47120999959225
2.46514969473246	3.3585212125853	-3.46589781770092	-3.46589781770092
2.46514969473246	3.36825225656232	-3.4600422258589	-3.4600422258589
2.46514969473246	3.37957340924158	-3.4531825107091	-3.4531825107091
2.46514969473246	3.388124757051	-3.44796158560621	-3.44796158560621
2.46514969473246	3.40006631133684	-3.44067766841482	-3.44067766841482
2.46514969473246	3.41031819784028	-3.43449376517503	-3.43449376517503
2.46514969473246	3.42124566193826	-3.42806612997629	-3.42806612997629
2.46514969473246	3.4282329791085	-3.42404203849026	-3.42404203849026
2.46514969473246	3.44003838428732	-3.41748820780293	-3.41748820780293
2.46514969473246	3.44978874723266	-3.41225911816088	-3.41225911816088
2.46514969473246	3.45844418684046	-3.40783648129496	-3.40783648129496
2.46514969473246	3.46995108331354	-3.40225183135851	-3.40225183135851
2.46514969473246	3.47930561178105	-3.39805520309955	-3.39805520309955
2.46514969473246	3.49068855748336	-3.3932928542639	-3.3932928542639
2.46514969473246	3.49945620723886	-3.38995410202926	-3.38995410202926
2.46514969473246	3.5102617296568	-3.38623391729021	-3.38623391729021
2.46514969473246	3.51971176077836	-3.38339916185606	-3.38339916185606
2.46514969473246	3.5297	-3.38082866804967	-3.38082866804967
2.47432456402239	2.5297	-0.2387163597881	-0.2387163597881
2.47432456402239	2.53930844129776	-0.275436571953094	-0.275436571953094
2.47432456402239	2.54779497192057	-0.30985314550702	-0.30985314550702
2.47432456402239	2.56041424082838	-0.36447804677897	-0.36447804677897
2.47432456402239	2.5688564932808	-0.403283289450712	-0.403283289450712
2.47432456402239	2.57878084645278	-0.451170748330412	-0.451170748330412
2.47432456402239	2.58790006453133	-0.497260987071797	-0.497260987071797
2.47432456402239	2.60044868121584	-0.563850393790517	-0.563850393790517
2.47432456402239	2.61142301668084	-0.624918968867632	-0.624918968867632
2.47432456402239	2.61891655477138	-0.668046209191061	-0.668046209191061
2.47432456402239	2.62821579381689	-0.723093213048514	-0.723093213048514
2.47432456402239	2.63990831305281	-0.794549209190563	-0.794549209190563
2.47432456402239	2.64816045660458	-0.84635277586267	-0.84635277586267
2.47432456402239	2.66105906661435	-0.929421748775951	-0.929421748775951
2.47432456402239	2.66962305468101	-0.985857244105318	-0.985857244105318
2.47432456402239	2.6785533057522	-1.04566479769358	-1.04566479769358
2.47432456402239	2.68809833521918	-1.11057538323053	-1.11057538323053
2.47432456402239	2.70151599859566	-1.20332118208285	-1.20332118208285
2.47432456402239	2.70905507632019	-1.25608742857412	-1.25608742857412
2.47432456402239	2.71998525917072	-1.33328781577308	-1.33328781577308
2.47432456402239	2.72922572197759	-1.39911907575504	-1.39911907575504
2.47432456402239	2.74114611746511	-1.48457247675373	-1.48457247675373
2.47432456402239	2.74860034865829	-1.5382481018857	-1.5382481018857
2.47432456402239	2.75935933954683	-1.61596779383763	-1.61596779383763
2.47432456402239	2.76773810666567	-1.67654786915847	-1.67654786915847
2.47432456402239	2.77804363128858	-1.75108483201132	-1.75108483201132
2.47432456402239	2.78988206968744	-1.83658681394206	-1.83658681394206
2.47432456402239	2.799643930492	-1.90684133602048	-1.90684133602048
2.47432456402239	2.81102918529108	-1.98836849382479	-1.98836849382479
2.47432456402239	2.81824838163769	-2.0397502424081	-2.0397502424081
2.47432456402239	2.82970215549013	-2.12071140572345	-2.12071140572345
2.47432456402239	2.83930568442423	-2.18794042252466	-2.18794042252466
2.47432456402239	2.84878869777475	-2.25364201810692	-2.25364201810692
2.47432456402239	2.85968028104831	-2.32811899925673	-2.32811899925673
2.47432456402239	2.86885162736121	-2.3899720169976	-2.3899720169976
2.47432456402239	2.88043509744726	-2.46674798899403	-2.46674798899403
2.47432456402239	2.89038702345778	-2.53148369152598	-2.53148369152598
2.47432456402239	2.90067886022027	-2.59706054440886	-2.59706054440886
2.47432456402239	2.90896284590012	-2.64875827290518	-2.64875827290518
2.47432456402239	2.92034801732973	-2.71818914798064	-2.71818914798064
2.47432456402239	2.93067093334228	-2.7793556577123	-2.7793556577123
2.47432456402239	2.93959327602965	-2.83075159906468	-2.83075159906468
2.47432456402239	2.95037368341503	-2.89102198042769	-2.89102198042769
2.47432456402239	2.95806641483584	-2.93274348914753	-2.93274348914753
2.47432456402239	2.96859975692854	-2.98799981220156	-2.98799981220156
2.47432456402239	2.98044547571505	-3.04754743178682	-3.04754743178682
2.47432456402239	2.98772143126024	-3.08266379680168	-3.08266379680168
2.47432456402239	3.00100233344648	-3.14392906642354	-3.14392906642354
2.47432456402239	3.01131809617829	-3.18893490565898	-3.18893490565898
2.47432456402239	3.0197116851039	-3.22382396012432	-3.22382396012432
2.47432456402239	3.03026099403746	-3.26544083398329	-3.26544083398329
2.47432456402239	3.03990760790565	-3.30128890253746	-3.30128890253746
2.47432456402239	3.05150515575847	-3.34164930551179	-3.34164930551179
2.47432456402239	3.05873576034268	-3.36528005456222	-3.36528005456222
2.47432456402239	3.06770301370292	-3.39298189164919	-3.39298189164919
2.47432456402239	3.07940591707879	-3.42641868049685	-3.42641868049685
2.47432456402239	3.09019597907842	-3.45458114114376	-3.45458114114376
2.47432456402239	3.09792004790723	-3.47318651185174	-3.47318651185174
2.47432456402239	3.110542189974	-3.50089132721507	-3.50089132721507
2.47432456402239	3.120908844404	-3.52121180336695	-3.52121180336695
2.47432456402239	3.12994958701076	-3.5371707149921	-3.5371707149921
2.47432456402239	3.13849390498568	-3.55081735122036	-3.55081735122036
2.47432456402239	3.1501869446091	-3.56722112787384	-3.56722112787384
2.47432456402239	3.16148064832368	-3.58080930698139	-3.58080930698139
2.47432456402239	3.17011103507498	-3.58969632278598	-3.58969632278598
2.47432456402239	3.17872314084609	-3.59732395835448	-3.59732395835448
2.47432456402239	3.18943427854929	-3.60528329824837	-3.60528329824837
2.47432456402239	3.20007270850667	-3.61153718015106	-3.61153718015106
2.47432456402239	3.21135729173775	-3.61643344594165	-3.61643344594165
2.47432456402239	3.21774495156264	-3.61852250698257	-3.61852250698257
2.47432456402239	3.22815211213431	-3.62082312549546	-3.62082312549546
2.47432456402239	3.23966270340771	-3.6220612925764	-3.6220612925764
2.47432456402239	3.2482633739793	-3.62205647542794	-3.62205647542794
2.47432456402239	3.26005447385254	-3.62095813363936	-3.62095813363936
2.47432456402239	3.2678375073655	-3.61957318952284	-3.61957318952284
2.47432456402239	3.27942502767294	-3.61677068375786	-3.61677068375786
2.47432456402239	3.28991400376944	-3.61335641921687	-3.61335641921687
2.47432456402239	3.29843413820363	-3.61008193558638	-3.61008193558638
2.47432456402239	3.30795598122601	-3.60603910932764	-3.60603910932764
2.47432456402239	3.32042353399918	-3.60007469810688	-3.60007469810688
2.47432456402239	3.32988808113066	-3.59517965600367	-3.59517965600367
2.47432456402239	3.34167171731797	-3.58866736890678	-3.58866736890678
2.47432456402239	3.34945522358469	-3.58421657073632	-3.58421657073632
2.47432456402239	3.3585212125853	-3.57882452458364	-3.57882452458364
2.47432456402239	3.36825225656232	-3.57294349017087	-3.57294349017087
2.47432456402239	3.37957340924158	-3.5659913259737	-3.5659913259737
2.47432456402239	3.388124757051	-3.56068497871809	-3.56068497871809
2.47432456402239	3.40006631133684	-3.55329636152322	-3.55329636152322
2.47432456402239	3.41031819784028	-3.5469679299859	-3.5469679299859
2.47432456402239	3.42124566193826	-3.54036307985001	-3.54036307985001
2.47432456402239	3.4282329791085	-3.53617354880976	-3.53617354880976
2.47432456402239	3.44003838428732	-3.52937989083165	-3.52937989083165
2.47432456402239	3.44978874723266	-3.52392582259569	-3.52392582259569
2.47432456402239	3.45844418684046	-3.51932166785923	-3.51932166785923
2.47432456402239	3.46995108331354	-3.51341095342309	-3.51341095342309
2.47432456402239	3.47930561178105	-3.50892069724131	-3.50892069724131
2.47432456402239	3.49068855748336	-3.50372235337591	-3.50372235337591
2.47432456402239	3.49945620723886	-3.5000473408212	-3.5000473408212
2.47432456402239	3.5102617296568	-3.49591243455001	-3.49591243455001
2.47432456402239	3.51971176077836	-3.49260355231127	-3.49260355231127
2.47432456402239	3.5297	-3.48953245266608	-3.48953245266608
2.4823396526479	2.5297	-0.262237274538563	-0.262237274538563
2.4823396526479	2.53930844129776	-0.299754328497215	-0.299754328497215
2.4823396526479	2.54779497192057	-0.33492334664561	-0.33492334664561
2.4823396526479	2.56041424082838	-0.390698101042801	-0.390698101042801
2.4823396526479	2.5688564932808	-0.430301873461872	-0.430301873461872
2.4823396526479	2.57878084645278	-0.479157987037354	-0.479157987037354
2.4823396526479	2.58790006453133	-0.526157555976965	-0.526157555976965
2.4823396526479	2.60044868121584	-0.594062918174245	-0.594062918174245
2.4823396526479	2.61142301668084	-0.656314846462408	-0.656314846462408
2.4823396526479	2.61891655477138	-0.700280326162101	-0.700280326162101
2.4823396526479	2.62821579381689	-0.756370074139511	-0.756370074139511
2.4823396526479	2.63990831305281	-0.829174675389197	-0.829174675389197
2.4823396526479	2.64816045660458	-0.881978855006935	-0.881978855006935
2.4823396526479	2.66105906661435	-0.966619086331661	-0.966619086331661
2.4823396526479	2.66962305468101	-1.02411193284178	-1.02411193284178
2.4823396526479	2.6785533057522	-1.08506236846296	-1.08506236846296
2.4823396526479	2.68809833521918	-1.15119510172036	-1.15119510172036
2.4823396526479	2.70151599859566	-1.24571018562256	-1.24571018562256
2.4823396526479	2.70905507632019	-1.29948879190562	-1.29948879190562
2.4823396526479	2.71998525917072	-1.3781906987021	-1.3781906987021
2.4823396526479	2.72922572197759	-1.44529099961193	-1.44529099961193
2.4823396526479	2.74114611746511	-1.53242185472971	-1.53242185472971
2.4823396526479	2.74860034865829	-1.5871729351137	-1.5871729351137
2.4823396526479	2.75935933954683	-1.66642187425964	-1.66642187425964
2.4823396526479	2.76773810666567	-1.72823852253583	-1.72823852253583
2.4823396526479	2.77804363128858	-1.80431078514198	-1.80431078514198
2.4823396526479	2.78988206968744	-1.89155561970074	-1.89155561970074
2.4823396526479	2.799643930492	-1.96328363246749	-1.96328363246749
2.4823396526479	2.81102918529108	-2.04657292217178	-2.04657292217178
2.4823396526479	2.81824838163769	-2.09904686159354	-2.09904686159354
2.4823396526479	2.82970215549013	-2.18178846747122	-2.18178846747122
2.4823396526479	2.83930568442423	-2.2505050595625	-2.2505050595625
2.4823396526479	2.84878869777475	-2.31764792476292	-2.31764792476292
2.4823396526479	2.85968028104831	-2.39385036973817	-2.39385036973817
2.4823396526479	2.86885162736121	-2.45711267187954	-2.45711267187954
2.4823396526479	2.88043509744726	-2.53571878525167	-2.53571878525167
2.4823396526479	2.89038702345778	-2.60197369937873	-2.60197369937873
2.4823396526479	2.90067886022027	-2.66912872692171	-2.66912872692171
2.4823396526479	2.90896284590012	-2.72208631544964	-2.72208631544964
2.4823396526479	2.92034801732973	-2.79321159612954	-2.79321159612954
2.4823396526479	2.93067093334228	-2.85590875040975	-2.85590875040975
2.4823396526479	2.93959327602965	-2.90864742998502	-2.90864742998502
2.4823396526479	2.95037368341503	-2.9704643761865	-2.9704643761865
2.4823396526479	2.95806641483584	-3.01324719132441	-3.01324719132441
2.4823396526479	2.96859975692854	-3.06995260401459	-3.06995260401459
2.4823396526479	2.98044547571505	-3.13105955538447	-3.13105955538447
2.4823396526479	2.98772143126024	-3.16714170344954	-3.16714170344954
2.4823396526479	3.00100233344648	-3.23009485951815	-3.23009485951815
2.4823396526479	3.01131809617829	-3.27629124382128	-3.27629124382128
2.4823396526479	3.0197116851039	-3.31212499650991	-3.31212499650991
2.4823396526479	3.03026099403746	-3.35490939160684	-3.35490939160684
2.4823396526479	3.03990760790565	-3.39182566858261	-3.39182566858261
2.4823396526479	3.05150515575847	-3.43334516263053	-3.43334516263053
2.4823396526479	3.05873576034268	-3.45768841971983	-3.45768841971983
2.4823396526479	3.06770301370292	-3.48614773877796	-3.48614773877796
2.4823396526479	3.07940591707879	-3.52060334131698	-3.52060334131698
2.4823396526479	3.09019597907842	-3.5496132132389	-3.5496132132389
2.4823396526479	3.09792004790723	-3.56881447702449	-3.56881447702449
2.4823396526479	3.110542189974	-3.59740688075294	-3.59740688075294
2.4823396526479	3.120908844404	-3.61831018023526	-3.61831018023526
2.4823396526479	3.12994958701076	-3.63481293751494	-3.63481293751494
2.4823396526479	3.13849390498568	-3.64887712498506	-3.64887712498506
2.4823396526479	3.1501869446091	-3.66583434644792	-3.66583434644792
2.4823396526479	3.16148064832368	-3.67986563696883	-3.67986563696883
2.4823396526479	3.17011103507498	-3.68907561275114	-3.68907561275114
2.4823396526479	3.17872314084609	-3.69705747439599	-3.69705747439599
2.4823396526479	3.18943427854929	-3.70530380325494	-3.70530380325494
2.4823396526479	3.20007270850667	-3.71179732941556	-3.71179732941556
2.4823396526479	3.21135729173775	-3.71700318446938	-3.71700318446938
2.4823396526479	3.21774495156264	-3.71917717687438	-3.71917717687438
2.4823396526479	3.22815211213431	-3.72164089488638	-3.72164089488638
2.4823396526479	3.23966270340771	-3.72298764676987	-3.72298764676987
2.4823396526479	3.2482633739793	-3.72313310906816	-3.72313310906816
2.4823396526479	3.26005447385254	-3.72211349462611	-3.72211349462611
2.4823396526479	3.2678375073655	-3.72076054955232	-3.72076054955232
2.4823396526479	3.27942502767294	-3.71790915939403	-3.71790915939403
2.4823396526479	3.28991400376944	-3.71455875230464	-3.71455875230464
2.4823396526479	3.29843413820363	-3.71125991632482	-3.71125991632482
2.4823396526479	3.30795598122601	-3.70717344231912	-3.70717344231912
2.4823396526479	3.32042353399918	-3.70112334727355	-3.70112334727355
2.4823396526479	3.32988808113066	-3.69614368806481	-3.69614368806481
2.4823396526479	3.34167171731797	-3.68946415223002	-3.68946415223002
2.4823396526479	3.34945522358469	-3.68495154305231	-3.68495154305231
2.4823396526479	3.3585212125853	-3.67946607140635	-3.67946607140635
2.4823396526479	3.36825225656232	-3.67338984488231	-3.67338984488231
2.4823396526479	3.37957340924158	-3.66619333962205	-3.66619333962205
2.4823396526479	3.388124757051	-3.66071395105888	-3.66071395105888
2.4823396526479	3.40006631133684	-3.65302031667414	-3.65302031667414
2.4823396526479	3.41031819784028	-3.64651536852006	-3.64651536852006
2.4823396526479	3.42124566193826	-3.63961471409925	-3.63961471409925
2.4823396526479	3.4282329791085	-3.63522035617945	-3.63522035617945
2.4823396526479	3.44003838428732	-3.6280550216656	-3.6280550216656
2.4823396526479	3.44978874723266	-3.62226543063827	-3.62226543063827
2.4823396526479	3.45844418684046	-3.61730282039065	-3.61730282039065
2.4823396526479	3.46995108331354	-3.61093195741825	-3.61093195741825
2.4823396526479	3.47930561178105	-3.60603772342228	-3.60603772342228
2.4823396526479	3.49068855748336	-3.60034631744776	-3.60034631744776
2.4823396526479	3.49945620723886	-3.59623011174779	-3.59623011174779
2.4823396526479	3.5102617296568	-3.59151173073514	-3.59151173073514
2.4823396526479	3.51971176077836	-3.58773367142106	-3.58773367142106
2.4823396526479	3.5297	-3.58400091122553	-3.58400091122553
2.49239239706489	2.5297	-0.292675761589578	-0.292675761589578
2.49239239706489	2.53930844129776	-0.331276816037928	-0.331276816037928
2.49239239706489	2.54779497192057	-0.367387937019885	-0.367387937019885
2.49239239706489	2.56041424082838	-0.424646717750818	-0.424646717750818
2.49239239706489	2.5688564932808	-0.465281716319623	-0.465281716319623
2.49239239706489	2.57878084645278	-0.515380521652219	-0.515380521652219
2.49239239706489	2.58790006453133	-0.563584923346298	-0.563584923346298
2.49239239706489	2.60044868121584	-0.6331631233233	-0.6331631233233
2.49239239706489	2.61142301668084	-0.696946720762696	-0.696946720762696
2.49239239706489	2.61891655477138	-0.741976575379908	-0.741976575379908
2.49239239706489	2.62821579381689	-0.799447942445795	-0.799447942445795
2.49239239706489	2.63990831305281	-0.874022919580682	-0.874022919580682
2.49239239706489	2.64816045660458	-0.928081073240776	-0.928081073240776
2.49239239706489	2.66105906661435	-1.0147703302008	-1.0147703302008
2.49239239706489	2.66962305468101	-1.07363903872954	-1.07363903872954
2.49239239706489	2.6785533057522	-1.13606120993074	-1.13606120993074
2.49239239706489	2.68809833521918	-1.20380646998404	-1.20380646998404
2.49239239706489	2.70151599859566	-1.30062329133767	-1.30062329133767
2.49239239706489	2.70905507632019	-1.35571966238228	-1.35571966238228
2.49239239706489	2.71998525917072	-1.43636249517601	-1.43636249517601
2.49239239706489	2.72922572197759	-1.50511919067151	-1.50511919067151
2.49239239706489	2.74114611746511	-1.59444861252081	-1.59444861252081
2.49239239706489	2.74860034865829	-1.65057451904636	-1.65057451904636
2.49239239706489	2.75935933954683	-1.7318628930538	-1.7318628930538
2.49239239706489	2.76773810666567	-1.7952906741765	-1.7952906741765
2.49239239706489	2.77804363128858	-1.87332490810979	-1.87332490810979
2.49239239706489	2.78988206968744	-1.96289452443591	-1.96289452443591
2.49239239706489	2.799643930492	-2.03656314453525	-2.03656314453525
2.49239239706489	2.81102918529108	-2.12207705782043	-2.12207705782043
2.49239239706489	2.81824838163769	-2.17604204969069	-2.17604204969069
2.49239239706489	2.82970215549013	-2.2610942209684	-2.2610942209684
2.49239239706489	2.83930568442423	-2.3317260952839	-2.3317260952839
2.49239239706489	2.84878869777475	-2.40082803493556	-2.40082803493556
2.49239239706489	2.85968028104831	-2.47921514226829	-2.47921514226829
2.49239239706489	2.86885162736121	-2.54436063814376	-2.54436063814376
2.49239239706489	2.88043509744726	-2.62530108732659	-2.62530108732659
2.49239239706489	2.89038702345778	-2.69356676815227	-2.69356676815227
2.49239239706489	2.90067886022027	-2.76280592773179	-2.76280592773179
2.49239239706489	2.90896284590012	-2.81743166713977	-2.81743166713977
2.49239239706489	2.92034801732973	-2.89079969103449	-2.89079969103449
2.49239239706489	2.93067093334228	-2.95548013268285	-2.95548013268285
2.49239239706489	2.93959327602965	-3.00994377677716	-3.00994377677716
2.49239239706489	2.95037368341503	-3.07376044137669	-3.07376044137669
2.49239239706489	2.95806641483584	-3.11795611577634	-3.11795611577634
2.49239239706489	2.96859975692854	-3.17657498527632	-3.17657498527632
2.49239239706489	2.98044547571505	-3.23972104235406	-3.23972104235406
2.49239239706489	2.98772143126024	-3.27705540703113	-3.27705540703113
2.49239239706489	3.00100233344648	-3.34214959554282	-3.34214959554282
2.49239239706489	3.01131809617829	-3.3899761616816	-3.3899761616816
2.49239239706489	3.0197116851039	-3.42706561252601	-3.42706561252601
2.49239239706489	3.03026099403746	-3.47138647676519	-3.47138647676519
2.49239239706489	3.03990760790565	-3.50956413302515	-3.50956413302515
2.49239239706489	3.05150515575847	-3.55259918878102	-3.55259918878102
2.49239239706489	3.05873576034268	-3.57776651103825	-3.57776651103825
2.49239239706489	3.06770301370292	-3.60731439350735	-3.60731439350735
2.49239239706489	3.07940591707879	-3.64300124528825	-3.64300124528825
2.49239239706489	3.09019597907842	-3.67310854844811	-3.67310854844811
2.49239239706489	3.09792004790723	-3.69302158908619	-3.69302158908619
2.49239239706489	3.110542189974	-3.72268127506595	-3.72268127506595
2.49239239706489	3.120908844404	-3.74437192120013	-3.74437192120013
2.49239239706489	3.12994958701076	-3.76150025662679	-3.76150025662679
2.49239239706489	3.13849390498568	-3.77613336326084	-3.77613336326084
2.49239239706489	3.1501869446091	-3.79374542950995	-3.79374542950995
2.49239239706489	3.16148064832368	-3.80825988688844	-3.80825988688844
2.49239239706489	3.17011103507498	-3.81793240210106	-3.81793240210106
2.49239239706489	3.17872314084609	-3.82620105783138	-3.82620105783138
2.49239239706489	3.18943427854929	-3.83478396349932	-3.83478396349932
2.49239239706489	3.20007270850667	-3.84151507807303	-3.84151507807303
2.49239239706489	3.21135729173775	-3.84694558096851	-3.84694558096851
2.49239239706489	3.21774495156264	-3.84925268695611	-3.84925268695611
2.49239239706489	3.22815211213431	-3.85187082860386	-3.85187082860386
2.49239239706489	3.23966270340771	-3.85329523308468	-3.85329523308468
2.49239239706489	3.2482633739793	-3.85335588632938	-3.85335588632938
2.49239239706489	3.26005447385254	-3.85235294520544	-3.85235294520544
2.49239239706489	3.2678375073655	-3.85099465753524	-3.85099465753524
2.49239239706489	3.27942502767294	-3.84804238472248	-3.84804238472248
2.49239239706489	3.28991400376944	-3.84448811176844	-3.84448811176844
2.49239239706489	3.29843413820363	-3.84112987814251	-3.84112987814251
2.49239239706489	3.30795598122601	-3.83686896112363	-3.83686896112363
2.49239239706489	3.32042353399918	-3.83054740548567	-3.83054740548567
2.49239239706489	3.32988808113066	-3.82533167719134	-3.82533167719134
2.49239239706489	3.34167171731797	-3.81839672406863	-3.81839672406863
2.49239239706489	3.34945522358469	-3.81356845486653	-3.81356845486653
2.49239239706489	3.3585212125853	-3.80774209197614	-3.80774209197614
2.49239239706489	3.36825225656232	-3.80139158525662	-3.80139158525662
2.49239239706489	3.37957340924158	-3.79375041240064	-3.79375041240064
2.49239239706489	3.388124757051	-3.78794887751542	-3.78794887751542
2.49239239706489	3.40006631133684	-3.77963242655534	-3.77963242655534
2.49239239706489	3.41031819784028	-3.77266465396661	-3.77266465396661
2.49239239706489	3.42124566193826	-3.76514780983331	-3.76514780983331
2.49239239706489	3.4282329791085	-3.7604013718132	-3.7604013718132
2.49239239706489	3.44003838428732	-3.75249468545007	-3.75249468545007
2.49239239706489	3.44978874723266	-3.74612373944336	-3.74612373944336
2.49239239706489	3.45844418684046	-3.74057692162154	-3.74057692162154
2.49239239706489	3.46995108331354	-3.73337801452328	-3.73337801452328
2.49239239706489	3.47930561178105	-3.72776672128919	-3.72776672128919
2.49239239706489	3.49068855748336	-3.72114388449404	-3.72114388449404
2.49239239706489	3.49945620723886	-3.71626499806587	-3.71626499806587
2.49239239706489	3.5102617296568	-3.71054964522818	-3.71054964522818
2.49239239706489	3.51971176077836	-3.70580443381823	-3.70580443381823
2.49239239706489	3.5297	-3.7010324501548	-3.7010324501548
2.50388428109879	2.5297	-0.328805851325797	-0.328805851325797
2.50388428109879	2.53930844129776	-0.368627476027882	-0.368627476027882
2.50388428109879	2.54779497192057	-0.405888588186372	-0.405888588186372
2.50388428109879	2.56041424082838	-0.464882722472225	-0.464882722472225
2.50388428109879	2.5688564932808	-0.506745639770827	-0.506745639770827
2.50388428109879	2.57878084645278	-0.558324813945774	-0.558324813945774
2.50388428109879	2.58790006453133	-0.607934362389244	-0.607934362389244
2.50388428109879	2.60044868121584	-0.679524433315578	-0.679524433315578
2.50388428109879	2.61142301668084	-0.745124004319678	-0.745124004319678
2.50388428109879	2.61891655477138	-0.791427531105114	-0.791427531105114
2.50388428109879	2.62821579381689	-0.85050732784083	-0.85050732784083
2.50388428109879	2.63990831305281	-0.927163834439341	-0.927163834439341
2.50388428109879	2.64816045660458	-0.982754723707558	-0.982754723707558
2.50388428109879	2.66105906661435	-1.07186957665033	-1.07186957665033
2.50388428109879	2.66962305468101	-1.13238785803145	-1.13238785803145
2.50388428109879	2.6785533057522	-1.19656295615044	-1.19656295615044
2.50388428109879	2.68809833521918	-1.26621752063562	-1.26621752063562
2.50388428109879	2.70151599859566	-1.36577915555756	-1.36577915555756
2.50388428109879	2.70905507632019	-1.42243669154698	-1.42243669154698
2.50388428109879	2.71998525917072	-1.50539659968427	-1.50539659968427
2.50388428109879	2.72922572197759	-1.57614565737867	-1.57614565737867
2.50388428109879	2.74114611746511	-1.66808914403123	-1.66808914403123
2.50388428109879	2.74860034865829	-1.72588618718385	-1.72588618718385
2.50388428109879	2.75935933954683	-1.80958775804208	-1.80958775804208
2.50388428109879	2.76773810666567	-1.87492898640966	-1.87492898640966
2.50388428109879	2.77804363128858	-1.95535744320051	-1.95535744320051
2.50388428109879	2.78988206968744	-2.0476975908378	-2.0476975908378
2.50388428109879	2.799643930492	-2.12366210561061	-2.12366210561061
2.50388428109879	2.81102918529108	-2.21190998433639	-2.21190998433639
2.50388428109879	2.81824838163769	-2.26762753147796	-2.26762753147796
2.50388428109879	2.82970215549013	-2.35540621154382	-2.35540621154382
2.50388428109879	2.83930568442423	-2.42840582103344	-2.42840582103344
2.50388428109879	2.84878869777475	-2.49983952107846	-2.49983952107846
2.50388428109879	2.85968028104831	-2.58089018385812	-2.58089018385812
2.50388428109879	2.86885162736121	-2.64826140875562	-2.64826140875562
2.50388428109879	2.88043509744726	-2.7320453267829	-2.7320453267829
2.50388428109879	2.89038702345778	-2.80270922213595	-2.80270922213595
2.50388428109879	2.90067886022027	-2.87443055028729	-2.87443055028729
2.50388428109879	2.90896284590012	-2.93101766342312	-2.93101766342312
2.50388428109879	2.92034801732973	-3.00707698869985	-3.00707698869985
2.50388428109879	2.93067093334228	-3.07418068106642	-3.07418068106642
2.50388428109879	2.93959327602965	-3.13064615576093	-3.13064615576093
2.50388428109879	2.95037368341503	-3.196947970309	-3.196947970309
2.50388428109879	2.95806641483584	-3.24281339185143	-3.24281339185143
2.50388428109879	2.96859975692854	-3.30371779092695	-3.30371779092695
2.50388428109879	2.98044547571505	-3.36932579315004	-3.36932579315004
2.50388428109879	2.98772143126024	-3.4081024155501	-3.4081024155501
2.50388428109879	3.00100233344648	-3.47579650181405	-3.47579650181405
2.50388428109879	3.01131809617829	-3.52547874750712	-3.52547874750712
2.50388428109879	3.0197116851039	-3.56410549880161	-3.56410549880161
2.50388428109879	3.03026099403746	-3.61018334088618	-3.61018334088618
2.50388428109879	3.03990760790565	-3.649903169705	-3.649903169705
2.50388428109879	3.05150515575847	-3.69468115752142	-3.69468115752142
2.50388428109879	3.05873576034268	-3.72089815107819	-3.72089815107819
2.50388428109879	3.06770301370292	-3.75161725311648	-3.75161725311648
2.50388428109879	3.07940591707879	-3.78878193121932	-3.78878193121932
2.50388428109879	3.09019597907842	-3.8200791818183	-3.8200791818183
2.50388428109879	3.09792004790723	-3.84079629302562	-3.84079629302562
2.50388428109879	3.110542189974	-3.8716163723202	-3.8716163723202
2.50388428109879	3.120908844404	-3.8942342676857	-3.8942342676857
2.50388428109879	3.12994958701076	-3.91200645923089	-3.91200645923089
2.50388428109879	3.13849390498568	-3.92717745299723	-3.92717745299723
2.50388428109879	3.1501869446091	-3.94549677508172	-3.94549677508172
2.50388428109879	3.16148064832368	-3.96065284848061	-3.96065284848061
2.50388428109879	3.17011103507498	-3.9705382569955	-3.9705382569955
2.50388428109879	3.17872314084609	-3.9791263640152	-3.9791263640152
2.50388428109879	3.18943427854929	-3.9879862931557	-3.9879862931557
2.50388428109879	3.20007270850667	-3.99498031093538	-3.99498031093538
2.50388428109879	3.21135729173775	-4.00046252193573	-4.00046252193573
2.50388428109879	3.21774495156264	-4.00280208620006	-4.00280208620006
2.50388428109879	3.22815211213431	-4.0054178420512	-4.0054178420512
2.50388428109879	3.23966270340771	-4.00676564369064	-4.00676564369064
2.50388428109879	3.2482633739793	-4.00682962073398	-4.00682962073398
2.50388428109879	3.26005447385254	-4.0055445679892	-4.0055445679892
2.50388428109879	3.2678375073655	-4.00404776720683	-4.00404776720683
2.50388428109879	3.27942502767294	-4.00074066799016	-4.00074066799016
2.50388428109879	3.28991400376944	-3.9968828135452	-3.9968828135452
2.50388428109879	3.29843413820363	-3.99317412293658	-3.99317412293658
2.50388428109879	3.30795598122601	-3.988487977403	-3.988487977403
2.50388428109879	3.32042353399918	-3.9816789047689	-3.9816789047689
2.50388428109879	3.32988808113066	-3.97595283977768	-3.97595283977768
2.50388428109879	3.34167171731797	-3.96841991608744	-3.96841991608744
2.50388428109879	3.34945522358469	-3.96305954158919	-3.96305954158919
2.50388428109879	3.3585212125853	-3.95675396357376	-3.95675396357376
2.50388428109879	3.36825225656232	-3.94968828122512	-3.94968828122512
2.50388428109879	3.37957340924158	-3.94129622909304	-3.94129622909304
2.50388428109879	3.388124757051	-3.93486253338131	-3.93486253338131
2.50388428109879	3.40006631133684	-3.92564586727678	-3.92564586727678
2.50388428109879	3.41031819784028	-3.91782416424905	-3.91782416424905
2.50388428109879	3.42124566193826	-3.90933886384425	-3.90933886384425
2.50388428109879	3.4282329791085	-3.90390196444662	-3.90390196444662
2.50388428109879	3.44003838428732	-3.89488285599919	-3.89488285599919
2.50388428109879	3.44978874723266	-3.88750403171684	-3.88750403171684
2.50388428109879	3.45844418684046	-3.88101781964633	-3.88101781964633
2.50388428109879	3.46995108331354	-3.87250161477004	-3.87250161477004
2.50388428109879	3.47930561178105	-3.86576105263111	-3.86576105263111
2.50388428109879	3.49068855748336	-3.85768680672794	-3.85768680672794
2.50388428109879	3.49945620723886	-3.85163080049853	-3.85163080049853
2.50388428109879	3.5102617296568	-3.84443261298765	-3.84443261298765
2.50388428109879	3.51971176077836	-3.83824096270547	-3.83824096270547
2.50388428109879	3.5297	-3.83190856634815	-3.83190856634815
2.51440739404636	2.5297	-0.363082980474871	-0.363082980474871
2.51440739404636	2.53930844129776	-0.404082221068734	-0.404082221068734
2.51440739404636	2.54779497192057	-0.442404444497924	-0.442404444497924
2.51440739404636	2.56041424082838	-0.503073746288976	-0.503073746288976
2.51440739404636	2.5688564932808	-0.546081250301086	-0.546081250301086
2.51440739404636	2.57878084645278	-0.599062052798445	-0.599062052798445
2.51440739404636	2.58790006453133	-0.650002887937717	-0.650002887937717
2.51440739404636	2.60044868121584	-0.723482568982035	-0.723482568982035
2.51440739404636	2.61142301668084	-0.790814500904503	-0.790814500904503
2.51440739404636	2.61891655477138	-0.838327272164406	-0.838327272164406
2.51440739404636	2.62821579381689	-0.898953648108659	-0.898953648108659
2.51440739404636	2.63990831305281	-0.977588511442264	-0.977588511442264
2.51440739404636	2.64816045660458	-1.03462908293068	-1.03462908293068
2.51440739404636	2.66105906661435	-1.12604278976215	-1.12604278976215
2.51440739404636	2.66962305468101	-1.18813235504507	-1.18813235504507
2.51440739404636	2.6785533057522	-1.25397812254619	-1.25397812254619
2.51440739404636	2.68809833521918	-1.32545345939002	-1.32545345939002
2.51440739404636	2.70151599859566	-1.4276345117712	-1.4276345117712
2.51440739404636	2.70905507632019	-1.4858049304612	-1.4858049304612
2.51440739404636	2.71998525917072	-1.57097930808749	-1.57097930808749
2.51440739404636	2.72922572197759	-1.64362158111652	-1.64362158111652
2.51440739404636	2.74114611746511	-1.73807847557293	-1.73807847557293
2.51440739404636	2.74860034865829	-1.79745100095931	-1.79745100095931
2.51440739404636	2.75935933954683	-1.88347549200307	-1.88347549200307
2.51440739404636	2.76773810666567	-1.95066354828248	-1.95066354828248
2.51440739404636	2.77804363128858	-2.03337482679774	-2.03337482679774
2.51440739404636	2.78988206968744	-2.1283722967342	-2.1283722967342
2.51440739404636	2.799643930492	-2.2065534461812	-2.2065534461812
2.51440739404636	2.81102918529108	-2.29742747436535	-2.29742747436535
2.51440739404636	2.81824838163769	-2.35476770164644	-2.35476770164644
2.51440739404636	2.82970215549013	-2.4452559906527	-2.4452559906527
2.51440739404636	2.83930568442423	-2.52050159908555	-2.52050159908555
2.51440739404636	2.84878869777475	-2.59411046548348	-2.59411046548348
2.51440739404636	2.85968028104831	-2.67773711464395	-2.67773711464395
2.51440739404636	2.86885162736121	-2.74726337115231	-2.74726337115231
2.51440739404636	2.88043509744726	-2.83378144359449	-2.83378144359449
2.51440739404636	2.89038702345778	-2.90678635267267	-2.90678635267267
2.51440739404636	2.90067886022027	-2.98085426528968	-2.98085426528968
2.51440739404636	2.90896284590012	-3.03936352474921	-3.03936352474921
2.51440739404636	2.92034801732973	-3.11802842028288	-3.11802842028288
2.51440739404636	2.93067093334228	-3.18743922904991	-3.18743922904991
2.51440739404636	2.93959327602965	-3.2458427811311	-3.2458427811311
2.51440739404636	2.95037368341503	-3.31446537236269	-3.31446537236269
2.51440739404636	2.95806641483584	-3.36194922233165	-3.36194922233165
2.51440739404636	2.96859975692854	-3.42499340588552	-3.42499340588552
2.51440739404636	2.98044547571505	-3.49297336328954	-3.49297336328954
2.51440739404636	2.98772143126024	-3.53314545096026	-3.53314545096026
2.51440739404636	3.00100233344648	-3.60326126635454	-3.60326126635454
2.51440739404636	3.01131809617829	-3.65482516306275	-3.65482516306275
2.51440739404636	3.0197116851039	-3.69480388119047	-3.69480388119047
2.51440739404636	3.03026099403746	-3.74255838270977	-3.74255838270977
2.51440739404636	3.03990760790565	-3.78377845933028	-3.78377845933028
2.51440739404636	3.05150515575847	-3.83015253809583	-3.83015253809583
2.51440739404636	3.05873576034268	-3.85731655175397	-3.85731655175397
2.51440739404636	3.06770301370292	-3.88916920141571	-3.88916920141571
2.51440739404636	3.07940591707879	-3.92762760708081	-3.92762760708081
2.51440739404636	3.09019597907842	-3.96005555951393	-3.96005555951393
2.51440739404636	3.09792004790723	-3.98142787760315	-3.98142787760315
2.51440739404636	3.110542189974	-4.01332540267316	-4.01332540267316
2.51440739404636	3.120908844404	-4.03668823625452	-4.03668823625452
2.51440739404636	3.12994958701076	-4.05499357993898	-4.05499357993898
2.51440739404636	3.13849390498568	-4.07066279307486	-4.07066279307486
2.51440739404636	3.1501869446091	-4.08951200781132	-4.08951200781132
2.51440739404636	3.16148064832368	-4.1050675459793	-4.1050675459793
2.51440739404636	3.17011103507498	-4.11521860988398	-4.11521860988398
2.51440739404636	3.17872314084609	-4.12394336003581	-4.12394336003581
2.51440739404636	3.18943427854929	-4.13297041569876	-4.13297041569876
2.51440739404636	3.20007270850667	-4.140011177085	-4.140011177085
2.51440739404636	3.21135729173775	-4.14541594977402	-4.14541594977402
2.51440739404636	3.21774495156264	-4.14765790458659	-4.14765790458659
2.51440739404636	3.22815211213431	-4.15019161407315	-4.15019161407315
2.51440739404636	3.23966270340771	-4.15128854842538	-4.15128854842538
2.51440739404636	3.2482633739793	-4.15103870680991	-4.15103870680991
2.51440739404636	3.26005447385254	-4.14947150726385	-4.14947150726385
2.51440739404636	3.2678375073655	-4.14759634952156	-4.14759634952156
2.51440739404636	3.27942502767294	-4.14377935037561	-4.14377935037561
2.51440739404636	3.28991400376944	-4.13940331325858	-4.13940331325858
2.51440739404636	3.29843413820363	-4.13527404612597	-4.13527404612597
2.51440739404636	3.30795598122601	-4.13003328420746	-4.13003328420746
2.51440739404636	3.32042353399918	-4.12243746655457	-4.12243746655457
2.51440739404636	3.32988808113066	-4.11606557890502	-4.11606557890502
2.51440739404636	3.34167171731797	-4.10763497989166	-4.10763497989166
2.51440739404636	3.34945522358469	-4.10175292109909	-4.10175292109909
2.51440739404636	3.3585212125853	-4.09463317621828	-4.09463317621828
2.51440739404636	3.36825225656232	-4.08682079497652	-4.08682079497652
2.51440739404636	3.37957340924158	-4.07737046180796	-4.07737046180796
2.51440739404636	3.388124757051	-4.07008845497592	-4.07008845497592
2.51440739404636	3.40006631133684	-4.05972593069612	-4.05972593069612
2.51440739404636	3.41031819784028	-4.05079160276659	-4.05079160276659
2.51440739404636	3.42124566193826	-4.04114534277858	-4.04114534277858
2.51440739404636	3.4282329791085	-4.03494842823886	-4.03494842823886
2.51440739404636	3.44003838428732	-4.02447507808296	-4.02447507808296
2.51440739404636	3.44978874723266	-4.01587117696062	-4.01587117696062
2.51440739404636	3.45844418684046	-4.00825088833318	-4.00825088833318
2.51440739404636	3.46995108331354	-3.99815616632628	-3.99815616632628
2.51440739404636	3.47930561178105	-3.99002941646074	-3.99002941646074
2.51440739404636	3.49068855748336	-3.98032681823241	-3.98032681823241
2.51440739404636	3.49945620723886	-3.97284785422733	-3.97284785422733
2.51440739404636	3.5102617296568	-3.96387462381688	-3.96387462381688
2.51440739404636	3.51971176077836	-3.95610066287571	-3.95610066287571
2.51440739404636	3.5297	-3.94797578581569	-3.94797578581569
2.52516907809361	2.5297	-0.399342099631838	-0.399342099631838
2.52516907809361	2.53930844129776	-0.441561734371987	-0.441561734371987
2.52516907809361	2.54779497192057	-0.481019005672749	-0.481019005672749
2.52516907809361	2.56041424082838	-0.543416012103762	-0.543416012103762
2.52516907809361	2.5688564932808	-0.587648382309794	-0.587648382309794
2.52516907809361	2.57878084645278	-0.642107512415805	-0.642107512415805
2.52516907809361	2.58790006453133	-0.694462675357215	-0.694462675357215
2.52516907809361	2.60044868121584	-0.769947971191414	-0.769947971191414
2.52516907809361	2.61142301668084	-0.839091857230301	-0.839091857230301
2.52516907809361	2.61891655477138	-0.887883563359992	-0.887883563359992
2.52516907809361	2.62821579381689	-0.950126609058429	-0.950126609058429
2.52516907809361	2.63990831305281	-1.0308963399043	-1.0308963399043
2.52516907809361	2.64816045660458	-1.08943231514451	-1.08943231514451
2.52516907809361	2.66105906661435	-1.18331456788337	-1.18331456788337
2.52516907809361	2.66962305468101	-1.24706084424929	-1.24706084424929
2.52516907809361	2.6785533057522	-1.31469097279728	-1.31469097279728
2.52516907809361	2.68809833521918	-1.38810051601467	-1.38810051601467
2.52516907809361	2.70151599859566	-1.49305467918674	-1.49305467918674
2.52516907809361	2.70905507632019	-1.55282211081879	-1.55282211081879
2.52516907809361	2.71998525917072	-1.64035261080267	-1.64035261080267
2.52516907809361	2.72922572197759	-1.71504750228598	-1.71504750228598
2.52516907809361	2.74114611746511	-1.81214442943514	-1.81214442943514
2.52516907809361	2.74860034865829	-1.87322219941944	-1.87322219941944
2.52516907809361	2.75935933954683	-1.96172416529066	-1.96172416529066
2.52516907809361	2.76773810666567	-2.03085518701499	-2.03085518701499
2.52516907809361	2.77804363128858	-2.11601660522211	-2.11601660522211
2.52516907809361	2.78988206968744	-2.2138226318537	-2.2138226318537
2.52516907809361	2.799643930492	-2.29440084893253	-2.29440084893253
2.52516907809361	2.81102918529108	-2.38805016054721	-2.38805016054721
2.52516907809361	2.81824838163769	-2.44720456651362	-2.44720456651362
2.52516907809361	2.82970215549013	-2.54050902785121	-2.54050902785121
2.52516907809361	2.83930568442423	-2.61813917050137	-2.61813917050137
2.52516907809361	2.84878869777475	-2.69417829881667	-2.69417829881667
2.52516907809361	2.85968028104831	-2.78052650043117	-2.78052650043117
2.52516907809361	2.86885162736121	-2.85237720019256	-2.85237720019256
2.52516907809361	2.88043509744726	-2.94178334422207	-2.94178334422207
2.52516907809361	2.89038702345778	-3.01725296561415	-3.01725296561415
2.52516907809361	2.90067886022027	-3.09391020302132	-3.09391020302132
2.52516907809361	2.90896284590012	-3.15445426919433	-3.15445426919433
2.52516907809361	2.92034801732973	-3.23586098120484	-3.23586098120484
2.52516907809361	2.93067093334228	-3.30773446961314	-3.30773446961314
2.52516907809361	2.93959327602965	-3.36825017625148	-3.36825017625148
2.52516907809361	2.95037368341503	-3.43930058765159	-3.43930058765159
2.52516907809361	2.95806641483584	-3.48853030035559	-3.48853030035559
2.52516907809361	2.96859975692854	-3.55387353812739	-3.55387353812739
2.52516907809361	2.98044547571505	-3.62434550869449	-3.62434550869449
2.52516907809361	2.98772143126024	-3.66599498620371	-3.66599498620371
2.52516907809361	3.00100233344648	-3.73869422491907	-3.73869422491907
2.52516907809361	3.01131809617829	-3.7921851204739	-3.7921851204739
2.52516907809361	3.0197116851039	-3.83363540220307	-3.83363540220307
2.52516907809361	3.03026099403746	-3.88314156531459	-3.88314156531459
2.52516907809361	3.03990760790565	-3.92583586398507	-3.92583586398507
2.52516907809361	3.05150515575847	-3.97391473335063	-3.97391473335063
2.52516907809361	3.05873576034268	-4.00204997501294	-4.00204997501294
2.52516907809361	3.06770301370292	-4.03499747938741	-4.03499747938741
2.52516907809361	3.07940591707879	-4.07478849576967	-4.07478849576967
2.52516907809361	3.09019597907842	-4.10831027900838	-4.10831027900838
2.52516907809361	3.09792004790723	-4.1304159034421	-4.1304159034421
2.52516907809361	3.110542189974	-4.1633200028536	-4.1633200028536
2.52516907809361	3.120908844404	-4.18734481607811	-4.18734481607811
2.52516907809361	3.12994958701076	-4.20622853168186	-4.20622853168186
2.52516907809361	3.13849390498568	-4.22226815130335	-4.22226815130335
2.52516907809361	3.1501869446091	-4.24154766911431	-4.24154766911431
2.52516907809361	3.16148064832368	-4.25735435366789	-4.25735435366789
2.52516907809361	3.17011103507498	-4.26763998271468	-4.26763998271468
2.52516907809361	3.17872314084609	-4.27646622973748	-4.27646622973748
2.52516907809361	3.18943427854929	-4.28544538075369	-4.28544538075369
2.52516907809361	3.20007270850667	-4.29233946287212	-4.29233946287212
2.52516907809361	3.21135729173775	-4.29767517152095	-4.29767517152095
2.52516907809361	3.21774495156264	-4.29974925855822	-4.29974925855822
2.52516907809361	3.22815211213431	-4.30186936567713	-4.30186936567713
2.52516907809361	3.23966270340771	-4.3025003361879	-4.3025003361879
2.52516907809361	3.2482633739793	-4.30188111046863	-4.30188111046863
2.52516907809361	3.26005447385254	-4.29959825311971	-4.29959825311971
2.52516907809361	3.2678375073655	-4.29725235884183	-4.29725235884183
2.52516907809361	3.27942502767294	-4.29274740081814	-4.29274740081814
2.52516907809361	3.28991400376944	-4.28765036043632	-4.28765036043632
2.52516907809361	3.29843413820363	-4.28277584647964	-4.28277584647964
2.52516907809361	3.30795598122601	-4.27678543456568	-4.27678543456568
2.52516907809361	3.32042353399918	-4.2680001532184	-4.2680001532184
2.52516907809361	3.32988808113066	-4.26077257720971	-4.26077257720971
2.52516907809361	3.34167171731797	-4.25120327530021	-4.25120327530021
2.52516907809361	3.34945522358469	-4.24450135385285	-4.24450135385285
2.52516907809361	3.3585212125853	-4.23638645929111	-4.23638645929111
2.52516907809361	3.36825225656232	-4.22741817989493	-4.22741817989493
2.52516907809361	3.37957340924158	-4.21660686043083	-4.21660686043083
2.52516907809361	3.388124757051	-4.20829441447654	-4.20829441447654
2.52516907809361	3.40006631133684	-4.19640883301514	-4.19640883301514
2.52516907809361	3.41031819784028	-4.18602554967185	-4.18602554967185
2.52516907809361	3.42124566193826	-4.17481245409664	-4.17481245409664
2.52516907809361	3.4282329791085	-4.16757635275599	-4.16757635275599
2.52516907809361	3.44003838428732	-4.15527949363269	-4.15527949363269
2.52516907809361	3.44978874723266	-4.14514728585732	-4.14514728585732
2.52516907809361	3.45844418684046	-4.13603599584394	-4.13603599584394
2.52516907809361	3.46995108331354	-4.12402473603925	-4.12402473603925
2.52516907809361	3.47930561178105	-4.11420110404833	-4.11420110404833
2.52516907809361	3.49068855748336	-4.10221858520174	-4.10221858520174
2.52516907809361	3.49945620723886	-4.09310316199458	-4.09310316199458
2.52516907809361	3.5102617296568	-4.08188185393465	-4.08188185393465
2.52516907809361	3.51971176077836	-4.07210197132332	-4.07210197132332
2.52516907809361	3.5297	-4.06173155081729	-4.06173155081729
2.53284422718898	2.5297	-0.425919210314021	-0.425919210314021
2.53284422718898	2.53930844129776	-0.469026939782566	-0.469026939782566
2.53284422718898	2.54779497192057	-0.509315622576253	-0.509315622576253
2.53284422718898	2.56041424082838	-0.572988215143027	-0.572988215143027
2.53284422718898	2.5688564932808	-0.618100503448602	-0.618100503448602
2.53284422718898	2.57878084645278	-0.673659702841121	-0.673659702841121
2.53284422718898	2.58790006453133	-0.727034250719043	-0.727034250719043
2.53284422718898	2.60044868121584	-0.803979111768172	-0.803979111768172
2.53284422718898	2.61142301668084	-0.874467506943176	-0.874467506943176
2.53284422718898	2.61891655477138	-0.924206927062869	-0.924206927062869
2.53284422718898	2.62821579381689	-0.987643440776822	-0.987643440776822
2.53284422718898	2.63990831305281	-1.06993891006306	-1.06993891006306
2.53284422718898	2.64816045660458	-1.12960532974614	-1.12960532974614
2.53284422718898	2.66105906661435	-1.22527646274716	-1.22527646274716
2.53284422718898	2.66962305468101	-1.29025917200011	-1.29025917200011
2.53284422718898	2.6785533057522	-1.35919426861454	-1.35919426861454
2.53284422718898	2.68809833521918	-1.43402738754099	-1.43402738754099
2.53284422718898	2.70151599859566	-1.54103202907692	-1.54103202907692
2.53284422718898	2.70905507632019	-1.60199984677303	-1.60199984677303
2.53284422718898	2.71998525917072	-1.69125592708332	-1.69125592708332
2.53284422718898	2.72922572197759	-1.7674349013156	-1.7674349013156
2.53284422718898	2.74114611746511	-1.86651065872712	-1.86651065872712
2.53284422718898	2.74860034865829	-1.92882516472355	-1.92882516472355
2.53284422718898	2.75935933954683	-2.01915660665765	-2.01915660665765
2.53284422718898	2.76773810666567	-2.08974665237093	-2.08974665237093
2.53284422718898	2.77804363128858	-2.17668080032126	-2.17668080032126
2.53284422718898	2.78988206968744	-2.27662789484356	-2.27662789484356
2.53284422718898	2.799643930492	-2.35892836912393	-2.35892836912393
2.53284422718898	2.81102918529108	-2.45465765916282	-2.45465765916282
2.53284422718898	2.81824838163769	-2.51510019148623	-2.51510019148623
2.53284422718898	2.82970215549013	-2.61052820924351	-2.61052820924351
2.53284422718898	2.83930568442423	-2.68997008562519	-2.68997008562519
2.53284422718898	2.84878869777475	-2.7677375271266	-2.7677375271266
2.53284422718898	2.85968028104831	-2.85613132777087	-2.85613132777087
2.53284422718898	2.86885162736121	-2.92967163755736	-2.92967163755736
2.53284422718898	2.88043509744726	-3.0212098283838	-3.0212098283838
2.53284422718898	2.89038702345778	-3.09853709752207	-3.09853709752207
2.53284422718898	2.90067886022027	-3.17708174110351	-3.17708174110351
2.53284422718898	2.90896284590012	-3.23915152348252	-3.23915152348252
2.53284422718898	2.92034801732973	-3.32255750559818	-3.32255750559818
2.53284422718898	2.93067093334228	-3.39627198191937	-3.39627198191937
2.53284422718898	2.93959327602965	-3.45833069082175	-3.45833069082175
2.53284422718898	2.95037368341503	-3.53122762776496	-3.53122762776496
2.53284422718898	2.95806641483584	-3.58172724257952	-3.58172724257952
2.53284422718898	2.96859975692854	-3.64876231695189	-3.64876231695189
2.53284422718898	2.98044547571505	-3.72109005108734	-3.72109005108734
2.53284422718898	2.98772143126024	-3.76382290657591	-3.76382290657591
2.53284422718898	3.00100233344648	-3.83841177666056	-3.83841177666056
2.53284422718898	3.01131809617829	-3.89326060515634	-3.89326060515634
2.53284422718898	3.0197116851039	-3.93575085091737	-3.93575085091737
2.53284422718898	3.03026099403746	-3.98652264864603	-3.98652264864603
2.53284422718898	3.03990760790565	-4.03032627526363	-4.03032627526363
2.53284422718898	3.05150515575847	-4.07960355518941	-4.07960355518941
2.53284422718898	3.05873576034268	-4.10839744098718	-4.10839744098718
2.53284422718898	3.06770301370292	-4.14213691686865	-4.14213691686865
2.53284422718898	3.07940591707879	-4.18288883725336	-4.18288883725336
2.53284422718898	3.09019597907842	-4.21716245192005	-4.21716245192005
2.53284422718898	3.09792004790723	-4.2397429791277	-4.2397429791277
2.53284422718898	3.110542189974	-4.27331275457487	-4.27331275457487
2.53284422718898	3.120908844404	-4.29781554845022	-4.29781554845022
2.53284422718898	3.12994958701076	-4.31697861595831	-4.31697861595831
2.53284422718898	3.13849390498568	-4.33325151754065	-4.33325151754065
2.53284422718898	3.1501869446091	-4.35279090029252	-4.35279090029252
2.53284422718898	3.16148064832368	-4.36867590862147	-4.36867590862147
2.53284422718898	3.17011103507498	-4.37902064510331	-4.37902064510331
2.53284422718898	3.17872314084609	-4.38777817067921	-4.38777817067921
2.53284422718898	3.18943427854929	-4.39668177360426	-4.39668177360426
2.53284422718898	3.20007270850667	-4.4033481272308	-4.4033481272308
2.53284422718898	3.21135729173775	-4.40840462362127	-4.40840462362127
2.53284422718898	3.21774495156264	-4.41024505519152	-4.41024505519152
2.53284422718898	3.22815211213431	-4.41203619360948	-4.41203619360948
2.53284422718898	3.23966270340771	-4.41218857441305	-4.41218857441305
2.53284422718898	3.2482633739793	-4.4111648706114	-4.4111648706114
2.53284422718898	3.26005447385254	-4.40830497449019	-4.40830497449019
2.53284422718898	3.2678375073655	-4.4055130698103	-4.4055130698103
2.53284422718898	3.27942502767294	-4.40029216349399	-4.40029216349399
2.53284422718898	3.28991400376944	-4.39445210296986	-4.39445210296986
2.53284422718898	3.29843413820363	-4.38905306617073	-4.38905306617073
2.53284422718898	3.30795598122601	-4.38230578165076	-4.38230578165076
2.53284422718898	3.32042353399918	-4.37256698632984	-4.37256698632984
2.53284422718898	3.32988808113066	-4.36454100093795	-4.36454100093795
2.53284422718898	3.34167171731797	-4.35379874576677	-4.35379874576677
2.53284422718898	3.34945522358469	-4.34641705540844	-4.34641705540844
2.53284422718898	3.3585212125853	-4.33751514017609	-4.33751514017609
2.53284422718898	3.36825225656232	-4.32757338989211	-4.32757338989211
2.53284422718898	3.37957340924158	-4.31557947877002	-4.31557947877002
2.53284422718898	3.388124757051	-4.30629578337118	-4.30629578337118
2.53284422718898	3.40006631133684	-4.29306170142968	-4.29306170142968
2.53284422718898	3.41031819784028	-4.28142753487106	-4.28142753487106
2.53284422718898	3.42124566193826	-4.26887609071076	-4.26887609071076
2.53284422718898	3.4282329791085	-4.2607995401371	-4.2607995401371
2.53284422718898	3.44003838428732	-4.24695670582736	-4.24695670582736
2.53284422718898	3.44978874723266	-4.23545421362439	-4.23545421362439
2.53284422718898	3.45844418684046	-4.22516879866004	-4.22516879866004
2.53284422718898	3.46995108331354	-4.21143635800155	-4.21143635800155
2.53284422718898	3.47930561178105	-4.20024142735554	-4.20024142735554
2.53284422718898	3.49068855748336	-4.18647167663886	-4.18647167663886
2.53284422718898	3.49945620723886	-4.1760202851741	-4.1760202851741
2.53284422718898	3.5102617296568	-4.16293761434389	-4.16293761434389
2.53284422718898	3.51971176077836	-4.15146750861396	-4.15146750861396
2.53284422718898	3.5297	-4.13938600186054	-4.13938600186054
2.54479280525949	2.5297	-0.468464180079593	-0.468464180079593
2.54479280525949	2.53930844129776	-0.513010279160483	-0.513010279160483
2.54479280525949	2.54779497192057	-0.554601014883247	-0.554601014883247
2.54479280525949	2.56041424082838	-0.620317979158926	-0.620317979158926
2.54479280525949	2.5688564932808	-0.666849737588109	-0.666849737588109
2.54479280525949	2.57878084645278	-0.724118383842892	-0.724118383842892
2.54479280525949	2.58790006453133	-0.779146513900798	-0.779146513900798
2.54479280525949	2.60044868121584	-0.858450764245617	-0.858450764245617
2.54479280525949	2.61142301668084	-0.931066662321939	-0.931066662321939
2.54479280525949	2.61891655477138	-0.982318367094365	-0.982318367094365
2.54479280525949	2.62821579381689	-1.04765718679118	-1.04765718679118
2.54479280525949	2.63990831305281	-1.13244101452995	-1.13244101452995
2.54479280525949	2.64816045660458	-1.1939155304629	-1.1939155304629
2.54479280525949	2.66105906661435	-1.29245418188748	-1.29245418188748
2.54479280525949	2.66962305468101	-1.35941702018556	-1.35941702018556
2.54479280525949	2.6785533057522	-1.43044940532207	-1.43044940532207
2.54479280525949	2.68809833521918	-1.50757158820983	-1.50757158820983
2.54479280525949	2.70151599859566	-1.61787536497076	-1.61787536497076
2.54479280525949	2.70905507632019	-1.68071417243067	-1.68071417243067
2.54479280525949	2.71998525917072	-1.77277933669455	-1.77277933669455
2.54479280525949	2.72922572197759	-1.85138141106501	-1.85138141106501
2.54479280525949	2.74114611746511	-1.95361405865293	-1.95361405865293
2.54479280525949	2.74860034865829	-2.01795687974311	-2.01795687974311
2.54479280525949	2.75935933954683	-2.11124044039906	-2.11124044039906
2.54479280525949	2.76773810666567	-2.18416380239512	-2.18416380239512
2.54479280525949	2.77804363128858	-2.27401996336772	-2.27401996336772
2.54479280525949	2.78988206968744	-2.37732700988857	-2.37732700988857
2.54479280525949	2.799643930492	-2.4624729766922	-2.4624729766922
2.54479280525949	2.81102918529108	-2.56150798936659	-2.56150798936659
2.54479280525949	2.81824838163769	-2.62413251671364	-2.62413251671364
2.54479280525949	2.82970215549013	-2.72297037806834	-2.72297037806834
2.54479280525949	2.83930568442423	-2.8052544551328	-2.8052544551328
2.54479280525949	2.84878869777475	-2.88588993523445	-2.88588993523445
2.54479280525949	2.85968028104831	-2.97756465698887	-2.97756465698887
2.54479280525949	2.86885162736121	-3.05386745940012	-3.05386745940012
2.54479280525949	2.88043509744726	-3.148905114282	-3.148905114282
2.54479280525949	2.89038702345778	-3.22920673162264	-3.22920673162264
2.54479280525949	2.90067886022027	-3.3107823618011	-3.3107823618011
2.54479280525949	2.90896284590012	-3.3752628795765	-3.3752628795765
2.54479280525949	2.92034801732973	-3.46203130615163	-3.46203130615163
2.54479280525949	2.93067093334228	-3.53866041507973	-3.53866041507973
2.54479280525949	2.93959327602965	-3.60320699516785	-3.60320699516785
2.54479280525949	2.95037368341503	-3.67904042419991	-3.67904042419991
2.54479280525949	2.95806641483584	-3.73155669601903	-3.73155669601903
2.54479280525949	2.96859975692854	-3.80133202753433	-3.80133202753433
2.54479280525949	2.98044547571505	-3.87656479643124	-3.87656479643124
2.54479280525949	2.98772143126024	-3.9210537838282	-3.9210537838282
2.54479280525949	3.00100233344648	-3.99865018755577	-3.99865018755577
2.54479280525949	3.01131809617829	-4.05563662162751	-4.05563662162751
2.54479280525949	3.0197116851039	-4.09986945160404	-4.09986945160404
2.54479280525949	3.03026099403746	-4.1526308148367	-4.1526308148367
2.54479280525949	3.03990760790565	-4.19809184396394	-4.19809184396394
2.54479280525949	3.05150515575847	-4.24922436412055	-4.24922436412055
2.54479280525949	3.05873576034268	-4.27910676700901	-4.27910676700901
2.54479280525949	3.06770301370292	-4.31408440242257	-4.31408440242257
2.54479280525949	3.07940591707879	-4.35619929963582	-4.35619929963582
2.54479280525949	3.09019597907842	-4.39157805382422	-4.39157805382422
2.54479280525949	3.09792004790723	-4.41487571626271	-4.41487571626271
2.54479280525949	3.110542189974	-4.44933744721834	-4.44933744721834
2.54479280525949	3.120908844404	-4.4744612755257	-4.4744612755257
2.54479280525949	3.12994958701076	-4.49397130230261	-4.49397130230261
2.54479280525949	3.13849390498568	-4.5105354929068	-4.5105354929068
2.54479280525949	3.1501869446091	-4.53022383887247	-4.53022383887247
2.54479280525949	3.16148064832368	-4.54611106177958	-4.54611106177958
2.54479280525949	3.17011103507498	-4.55630921223337	-4.55630921223337
2.54479280525949	3.17872314084609	-4.56490252548866	-4.56490252548866
2.54479280525949	3.18943427854929	-4.57342992425674	-4.57342992425674
2.54479280525949	3.20007270850667	-4.57966745525897	-4.57966745525897
2.54479280525949	3.21135729173775	-4.58393175780304	-4.58393175780304
2.54479280525949	3.21774495156264	-4.58540896577551	-4.58540896577551
2.54479280525949	3.22815211213431	-4.5863513392278	-4.5863513392278
2.54479280525949	3.23966270340771	-4.58552714519084	-4.58552714519084
2.54479280525949	3.2482633739793	-4.58366256699469	-4.58366256699469
2.54479280525949	3.26005447385254	-4.5795007289567	-4.5795007289567
2.54479280525949	3.2678375073655	-4.57585241758721	-4.57585241758721
2.54479280525949	3.27942502767294	-4.56911903598291	-4.56911903598291
2.54479280525949	3.28991400376944	-4.56197976138827	-4.56197976138827
2.54479280525949	3.29843413820363	-4.55530847144325	-4.55530847144325
2.54479280525949	3.30795598122601	-4.54725653854933	-4.54725653854933
2.54479280525949	3.32042353399918	-4.53559796866324	-4.53559796866324
2.54479280525949	3.32988808113066	-4.52604077244069	-4.52604077244069
2.54479280525949	3.34167171731797	-4.51334600714779	-4.51334600714779
2.54479280525949	3.34945522358469	-4.50455087749236	-4.50455087749236
2.54479280525949	3.3585212125853	-4.49395729490243	-4.49395729490243
2.54479280525949	3.36825225656232	-4.48218259251172	-4.48218259251172
2.54479280525949	3.37957340924158	-4.46806156766553	-4.46806156766553
2.54479280525949	3.388124757051	-4.45699997703002	-4.45699997703002
2.54479280525949	3.40006631133684	-4.44125934054784	-4.44125934054784
2.54479280525949	3.41031819784028	-4.42743505155045	-4.42743505155045
2.54479280525949	3.42124566193826	-4.41241734325661	-4.41241734325661
2.54479280525949	3.4282329791085	-4.40262758596953	-4.40262758596953
2.54479280525949	3.44003838428732	-4.3860461271608	-4.3860461271608
2.54479280525949	3.44978874723266	-4.372125664593	-4.372125664593
2.54479280525949	3.45844418684046	-4.35962954714341	-4.35962954714341
2.54479280525949	3.46995108331354	-4.3428630224837	-4.3428630224837
2.54479280525949	3.47930561178105	-4.32907441970832	-4.32907441970832
2.54479280525949	3.49068855748336	-4.31218988211157	-4.31218988211157
2.54479280525949	3.49945620723886	-4.29910471521367	-4.29910471521367
2.54479280525949	3.5102617296568	-4.28278795656962	-4.28278795656962
2.54479280525949	3.51971176077836	-4.26844574091376	-4.26844574091376
2.54479280525949	3.5297	-4.25314468193665	-4.25314468193665
2.55460107790775	2.5297	-0.504435108881069	-0.504435108881069
2.55460107790775	2.53930844129776	-0.550183082586443	-0.550183082586443
2.55460107790775	2.54779497192057	-0.592867814533633	-0.592867814533633
2.55460107790775	2.56041424082838	-0.660317467065795	-0.660317467065795
2.55460107790775	2.5688564932808	-0.708036272502625	-0.708036272502625
2.55460107790775	2.57878084645278	-0.766771816084429	-0.766771816084429
2.55460107790775	2.58790006453133	-0.823178303876944	-0.823178303876944
2.55460107790775	2.60044868121584	-0.904467442692294	-0.904467442692294
2.55460107790775	2.61142301668084	-0.978889849525729	-0.978889849525729
2.55460107790775	2.61891655477138	-1.03140250050279	-1.03140250050279
2.55460107790775	2.62821579381689	-1.09837971307803	-1.09837971307803
2.55460107790775	2.63990831305281	-1.1852418520163	-1.1852418520163
2.55460107790775	2.64816045660458	-1.24825016955117	-1.24825016955117
2.55460107790775	2.66105906661435	-1.34924869745606	-1.34924869745606
2.55460107790775	2.66962305468101	-1.41787184824801	-1.41787184824801
2.55460107790775	2.6785533057522	-1.4906733800492	-1.4906733800492
2.55460107790775	2.68809833521918	-1.56973957785999	-1.56973957785999
2.55460107790775	2.70151599859566	-1.6828708856404	-1.6828708856404
2.55460107790775	2.70905507632019	-1.74732112447532	-1.74732112447532
2.55460107790775	2.71998525917072	-1.84175458781755	-1.84175458781755
2.55460107790775	2.72922572197759	-1.92239639847872	-1.92239639847872
2.55460107790775	2.74114611746511	-2.02735516691649	-2.02735516691649
2.55460107790775	2.74860034865829	-2.09341594084032	-2.09341594084032
2.55460107790775	2.75935933954683	-2.18921691781537	-2.18921691781537
2.55460107790775	2.76773810666567	-2.26411655489062	-2.26411655489062
2.55460107790775	2.77804363128858	-2.35645400724741	-2.35645400724741
2.55460107790775	2.78988206968744	-2.46268483156251	-2.46268483156251
2.55460107790775	2.799643930492	-2.55023352335689	-2.55023352335689
2.55460107790775	2.81102918529108	-2.65213638675129	-2.65213638675129
2.55460107790775	2.81824838163769	-2.71655236048974	-2.71655236048974
2.55460107790775	2.82970215549013	-2.81830419467406	-2.81830419467406
2.55460107790775	2.83930568442423	-2.903082375954	-2.903082375954
2.55460107790775	2.84878869777475	-2.98613793551579	-2.98613793551579
2.55460107790775	2.85968028104831	-3.08061825038521	-3.08061825038521
2.55460107790775	2.86885162736121	-3.1593026950332	-3.1593026950332
2.55460107790775	2.88043509744726	-3.25727567490071	-3.25727567490071
2.55460107790775	2.89038702345778	-3.34011801942461	-3.34011801942461
2.55460107790775	2.90067886022027	-3.4243205202759	-3.4243205202759
2.55460107790775	2.90896284590012	-3.49089905886137	-3.49089905886137
2.55460107790775	2.92034801732973	-3.58043592725721	-3.58043592725721
2.55460107790775	2.93067093334228	-3.65958930284154	-3.65958930284154
2.55460107790775	2.93959327602965	-3.72625266818187	-3.72625266818187
2.55460107790775	2.95037368341503	-3.80455581803506	-3.80455581803506
2.55460107790775	2.95806641483584	-3.85882774971259	-3.85882774971259
2.55460107790775	2.96859975692854	-3.93084947625994	-3.93084947625994
2.55460107790775	2.98044547571505	-4.00860783042435	-4.00860783042435
2.55460107790775	2.98772143126024	-4.05449743719447	-4.05449743719447
2.55460107790775	3.00100233344648	-4.13466953343539	-4.13466953343539
2.55460107790775	3.01131809617829	-4.1934834731635	-4.1934834731635
2.55460107790775	3.0197116851039	-4.23911529904416	-4.23911529904416
2.55460107790775	3.03026099403746	-4.29351567125673	-4.29351567125673
2.55460107790775	3.03990760790565	-4.34038651291041	-4.34038651291041
2.55460107790775	3.05150515575847	-4.39298796529027	-4.39298796529027
2.55460107790775	3.05873576034268	-4.42371586535222	-4.42371586535222
2.55460107790775	3.06770301370292	-4.45961241579113	-4.45961241579113
2.55460107790775	3.07940591707879	-4.50287343320389	-4.50287343320389
2.55460107790775	3.09019597907842	-4.53908281456239	-4.53908281456239
2.55460107790775	3.09792004790723	-4.56280643570426	-4.56280643570426
2.55460107790775	3.110542189974	-4.59793965025256	-4.59793965025256
2.55460107790775	3.120908844404	-4.62339091576587	-4.62339091576587
2.55460107790775	3.12994958701076	-4.64317491893172	-4.64317491893172
2.55460107790775	3.13849390498568	-4.65979470810464	-4.65979470810464
2.55460107790775	3.1501869446091	-4.67945976969139	-4.67945976969139
2.55460107790775	3.16148064832368	-4.6952037700371	-4.6952037700371
2.55460107790775	3.17011103507498	-4.70516175238652	-4.70516175238652
2.55460107790775	3.17872314084609	-4.7134718173595	-4.7134718173595
2.55460107790775	3.18943427854929	-4.72140181874335	-4.72140181874335
2.55460107790775	3.20007270850667	-4.7270469838972	-4.7270469838972
2.55460107790775	3.21135729173775	-4.73051296490274	-4.73051296490274
2.55460107790775	3.21774495156264	-4.73152705246616	-4.73152705246616
2.55460107790775	3.22815211213431	-4.73152277690929	-4.73152277690929
2.55460107790775	3.23966270340771	-4.72954537545706	-4.72954537545706
2.55460107790775	3.2482633739793	-4.7268200115829	-4.7268200115829
2.55460107790775	3.26005447385254	-4.72132165540069	-4.72132165540069
2.55460107790775	3.2678375073655	-4.71673286604801	-4.71673286604801
2.55460107790775	3.27942502767294	-4.70860240608829	-4.70860240608829
2.55460107790775	3.28991400376944	-4.69990802030225	-4.69990802030225
2.55460107790775	3.29843413820363	-4.69211030718219	-4.69211030718219
2.55460107790775	3.30795598122601	-4.68260226021977	-4.68260226021977
2.55460107790775	3.32042353399918	-4.66900433495493	-4.66900433495493
2.55460107790775	3.32988808113066	-4.65786414687591	-4.65786414687591
2.55460107790775	3.34167171731797	-4.64322098904381	-4.64322098904381
2.55460107790775	3.34945522358469	-4.63315331502633	-4.63315331502633
2.55460107790775	3.3585212125853	-4.62088067487946	-4.62088067487946
2.55460107790775	3.36825225656232	-4.60729698794626	-4.60729698794626
2.55460107790775	3.37957340924158	-4.5909087053268	-4.5909087053268
2.55460107790775	3.388124757051	-4.57819531630787	-4.57819531630787
2.55460107790775	3.40006631133684	-4.56005702013272	-4.56005702013272
2.55460107790775	3.41031819784028	-4.54406449143147	-4.54406449143147
2.55460107790775	3.42124566193826	-4.52666284414175	-4.52666284414175
2.55460107790775	3.4282329791085	-4.51539989892967	-4.51539989892967
2.55460107790775	3.44003838428732	-4.49601340485981	-4.49601340485981
2.55460107790775	3.44978874723266	-4.47973613960636	-4.47973613960636
2.55460107790775	3.45844418684046	-4.46513517267465	-4.46513517267465
2.55460107790775	3.46995108331354	-4.44553758186811	-4.44553758186811
2.55460107790775	3.47930561178105	-4.42938780409099	-4.42938780409099
2.55460107790775	3.49068855748336	-4.40944519268567	-4.40944519268567
2.55460107790775	3.49945620723886	-4.3939308555041	-4.3939308555041
2.55460107790775	3.5102617296568	-4.37464440931461	-4.37464440931461
2.55460107790775	3.51971176077836	-4.35759425136274	-4.35759425136274
2.55460107790775	3.5297	-4.33940311662315	-4.33940311662315
2.56462464804104	2.5297	-0.542143082196446	-0.542143082196446
2.56462464804104	2.53930844129776	-0.58914454042889	-0.58914454042889
2.56462464804104	2.54779497192057	-0.632989995019273	-0.632989995019273
2.56462464804104	2.56041424082838	-0.702211375281593	-0.702211375281593
2.56462464804104	2.5688564932808	-0.751190091354488	-0.751190091354488
2.56462464804104	2.57878084645278	-0.81145010894204	-0.81145010894204
2.56462464804104	2.58790006453133	-0.869309029536907	-0.869309029536907
2.56462464804104	2.60044868121584	-0.952686880743272	-0.952686880743272
2.56462464804104	2.61142301668084	-1.02899287132823	-1.02899287132823
2.56462464804104	2.61891655477138	-1.08283825001922	-1.08283825001922
2.56462464804104	2.62821579381689	-1.15150332676444	-1.15150332676444
2.56462464804104	2.63990831305281	-1.24058953644959	-1.24058953644959
2.56462464804104	2.64816045660458	-1.30517711217885	-1.30517711217885
2.56462464804104	2.66105906661435	-1.40876067599834	-1.40876067599834
2.56462464804104	2.66962305468101	-1.47915246910145	-1.47915246910145
2.56462464804104	2.6785533057522	-1.55381605172636	-1.55381605172636
2.56462464804104	2.68809833521918	-1.63494078503669	-1.63494078503669
2.56462464804104	2.70151599859566	-1.75100240408864	-1.75100240408864
2.56462464804104	2.70905507632019	-1.81716288706559	-1.81716288706559
2.56462464804104	2.71998525917072	-1.91410622109771	-1.91410622109771
2.56462464804104	2.72922572197759	-1.99691321441941	-1.99691321441941
2.56462464804104	2.74114611746511	-2.10472224199071	-2.10472224199071
2.56462464804104	2.74860034865829	-2.17259680627512	-2.17259680627512
2.56462464804104	2.75935933954683	-2.27107092934676	-2.27107092934676
2.56462464804104	2.76773810666567	-2.3480593752343	-2.3480593752343
2.56462464804104	2.77804363128858	-2.44303507553775	-2.44303507553775
2.56462464804104	2.78988206968744	-2.55229555323001	-2.55229555323001
2.56462464804104	2.799643930492	-2.64240122425502	-2.64240122425502
2.56462464804104	2.81102918529108	-2.74733764915908	-2.74733764915908
2.56462464804104	2.81824838163769	-2.81370092012332	-2.81370092012332
2.56462464804104	2.82970215549013	-2.91853838104436	-2.91853838104436
2.56462464804104	2.83930568442423	-3.00590268542419	-3.00590268542419
2.56462464804104	2.84878869777475	-3.09153878680985	-3.09153878680985
2.56462464804104	2.85968028104831	-3.18900863506724	-3.18900863506724
2.56462464804104	2.86885162736121	-3.27017433353268	-3.27017433353268
2.56462464804104	2.88043509744726	-3.37131553304084	-3.37131553304084
2.56462464804104	2.89038702345778	-3.45684680628705	-3.45684680628705
2.56462464804104	2.90067886022027	-3.54378362257341	-3.54378362257341
2.56462464804104	2.90896284590012	-3.61257888541604	-3.61257888541604
2.56462464804104	2.92034801732973	-3.70508560173084	-3.70508560173084
2.56462464804104	2.93067093334228	-3.78685382551055	-3.78685382551055
2.56462464804104	2.93959327602965	-3.85577139694135	-3.85577139694135
2.56462464804104	2.95037368341503	-3.93667210182741	-3.93667210182741
2.56462464804104	2.95806641483584	-3.99278756024893	-3.99278756024893
2.56462464804104	2.96859975692854	-4.06724362685804	-4.06724362685804
2.56462464804104	2.98044547571505	-4.14755963933237	-4.14755963933237
2.56462464804104	2.98772143126024	-4.19499216941909	-4.19499216941909
2.56462464804104	3.00100233344648	-4.27772137765112	-4.27772137765112
2.56462464804104	3.01131809617829	-4.33847939475083	-4.33847939475083
2.56462464804104	3.0197116851039	-4.38551525337834	-4.38551525337834
2.56462464804104	3.03026099403746	-4.44158461275526	-4.44158461275526
2.56462464804104	3.03990760790565	-4.48981496667415	-4.48981496667415
2.56462464804104	3.05150515575847	-4.54394449017553	-4.54394449017553
2.56462464804104	3.05873576034268	-4.57553842766356	-4.57553842766356
2.56462464804104	3.06770301370292	-4.61239310299624	-4.61239310299624
2.56462464804104	3.07940591707879	-4.65660836108674	-4.65660836108674
2.56462464804104	3.09019597907842	-4.69353867501513	-4.69353867501513
2.56462464804104	3.09792004790723	-4.71776532186436	-4.71776532186436
2.56462464804104	3.110542189974	-4.75337312432856	-4.75337312432856
2.56462464804104	3.120908844404	-4.77906502017987	-4.77906502017987
2.56462464804104	3.12994958701076	-4.79889123867048	-4.79889123867048
2.56462464804104	3.13849390498568	-4.81551582767804	-4.81551582767804
2.56462464804104	3.1501869446091	-4.83496754633791	-4.83496754633791
2.56462464804104	3.16148064832368	-4.85036855682841	-4.85036855682841
2.56462464804104	3.17011103507498	-4.85991991771931	-4.85991991771931
2.56462464804104	3.17872314084609	-4.8676491133574	-4.8676491133574
2.56462464804104	3.18943427854929	-4.87491110984422	-4.87491110984422
2.56462464804104	3.20007270850667	-4.87963836465855	-4.87963836465855
2.56462464804104	3.21135729173775	-4.88211892755436	-4.88211892755436
2.56462464804104	3.21774495156264	-4.88238300679933	-4.88238300679933
2.56462464804104	3.22815211213431	-4.88128977090162	-4.88128977090162
2.56462464804104	3.23966270340771	-4.87784691077786	-4.87784691077786
2.56462464804104	3.2482633739793	-4.87398009369713	-4.87398009369713
2.56462464804104	3.26005447385254	-4.86676265332835	-4.86676265332835
2.56462464804104	3.2678375073655	-4.86100435846663	-4.86100435846663
2.56462464804104	3.27942502767294	-4.85104249096798	-4.85104249096798
2.56462464804104	3.28991400376944	-4.84064341796017	-4.84064341796017
2.56462464804104	3.29843413820363	-4.8313198936944	-4.8313198936944
2.56462464804104	3.30795598122601	-4.82014077286925	-4.82014077286925
2.56462464804104	3.32042353399918	-4.80419831120241	-4.80419831120241
2.56462464804104	3.32988808113066	-4.79125257349688	-4.79125257349688
2.56462464804104	3.34167171731797	-4.77417587323299	-4.77417587323299
2.56462464804104	3.34945522358469	-4.76243654425298	-4.76243654425298
2.56462464804104	3.3585212125853	-4.74826489033393	-4.74826489033393
2.56462464804104	3.36825225656232	-4.732582144677	-4.732582144677
2.56462464804104	3.37957340924158	-4.71362033403062	-4.71362033403062
2.56462464804104	3.388124757051	-4.69890917269163	-4.69890917269163
2.56462464804104	3.40006631133684	-4.67790433050288	-4.67790433050288
2.56462464804104	3.41031819784028	-4.65932988098217	-4.65932988098217
2.56462464804104	3.42124566193826	-4.63915113615576	-4.63915113615576
2.56462464804104	3.4282329791085	-4.62602536450805	-4.62602536450805
2.56462464804104	3.44003838428732	-4.60359020566221	-4.60359020566221
2.56462464804104	3.44978874723266	-4.58469401521631	-4.58469401521631
2.56462464804104	3.45844418684046	-4.56757948895472	-4.56757948895472
2.56462464804104	3.46995108331354	-4.54468690107313	-4.54468690107313
2.56462464804104	3.47930561178105	-4.5258374917064	-4.5258374917064
2.56462464804104	3.49068855748336	-4.50246945214127	-4.50246945214127
2.56462464804104	3.49945620723886	-4.4843012340624	-4.4843012340624
2.56462464804104	3.5102617296568	-4.46156512294243	-4.46156512294243
2.56462464804104	3.51971176077836	-4.4415164316361	-4.4415164316361
2.56462464804104	3.5297	-4.41999052579348	-4.41999052579348
2.57393980975649	2.5297	-0.578020458372293	-0.578020458372293
2.57393980975649	2.53930844129776	-0.626208366913488	-0.626208366913488
2.57393980975649	2.54779497192057	-0.67113500418418	-0.67113500418418
2.57393980975649	2.56041424082838	-0.742062986238068	-0.742062986238068
2.57393980975649	2.5688564932808	-0.792228060130242	-0.792228060130242
2.57393980975649	2.57878084645278	-0.853935193885434	-0.853935193885434
2.57393980975649	2.58790006453133	-0.91316391944116	-0.91316391944116
2.57393980975649	2.60044868121584	-0.998517713069077	-0.998517713069077
2.57393980975649	2.61142301668084	-1.07663459387328	-1.07663459387328
2.57393980975649	2.61891655477138	-1.13174837012724	-1.13174837012724
2.57393980975649	2.62821579381689	-1.20203030169404	-1.20203030169404
2.57393980975649	2.63990831305281	-1.29321597297218	-1.29321597297218
2.57393980975649	2.64816045660458	-1.3593290059016	-1.3593290059016
2.57393980975649	2.66105906661435	-1.46536826053165	-1.46536826053165
2.57393980975649	2.66962305468101	-1.53743751653968	-1.53743751653968
2.57393980975649	2.6785533057522	-1.61388961439849	-1.61388961439849
2.57393980975649	2.68809833521918	-1.69695799089271	-1.69695799089271
2.57393980975649	2.70151599859566	-1.81585487726898	-1.81585487726898
2.57393980975649	2.70905507632019	-1.88363956183463	-1.88363956183463
2.57393980975649	2.71998525917072	-1.98298431045663	-1.98298431045663
2.57393980975649	2.72922572197759	-2.06786391090418	-2.06786391090418
2.57393980975649	2.74114611746511	-2.17840264867306	-2.17840264867306
2.57393980975649	2.74860034865829	-2.24800099477994	-2.24800099477994
2.57393980975649	2.75935933954683	-2.34902339798157	-2.34902339798157
2.57393980975649	2.76773810666567	-2.42804260081715	-2.42804260081715
2.57393980975649	2.77804363128858	-2.52551931708314	-2.52551931708314
2.57393980975649	2.78988206968744	-2.6377470540836	-2.6377470540836
2.57393980975649	2.799643930492	-2.73029158220072	-2.73029158220072
2.57393980975649	2.81102918529108	-2.83814245756139	-2.83814245756139
2.57393980975649	2.81824838163769	-2.90632523802992	-2.90632523802992
2.57393980975649	2.82970215549013	-3.0141250770692	-3.0141250770692
2.57393980975649	2.83930568442423	-3.10398957640143	-3.10398957640143
2.57393980975649	2.84878869777475	-3.19212312966937	-3.19212312966937
2.57393980975649	2.85968028104831	-3.29244623115488	-3.29244623115488
2.57393980975649	2.86885162736121	-3.37603361426744	-3.37603361426744
2.57393980975649	2.88043509744726	-3.48017666949391	-3.48017666949391
2.57393980975649	2.89038702345778	-3.56830981584932	-3.56830981584932
2.57393980975649	2.90067886022027	-3.65788999213271	-3.65788999213271
2.57393980975649	2.90896284590012	-3.72876611323204	-3.72876611323204
2.57393980975649	2.92034801732973	-3.82411606156853	-3.82411606156853
2.57393980975649	2.93067093334228	-3.90843192717693	-3.90843192717693
2.57393980975649	2.93959327602965	-3.97948003410789	-3.97948003410789
2.57393980975649	2.95037368341503	-4.06288128029644	-4.06288128029644
2.57393980975649	2.95806641483584	-4.12072737876474	-4.12072737876474
2.57393980975649	2.96859975692854	-4.19749769372771	-4.19749769372771
2.57393980975649	2.98044547571505	-4.28020226938895	-4.28020226938895
2.57393980975649	2.98772143126024	-4.32909241902314	-4.32909241902314
2.57393980975649	3.00100233344648	-4.41430529886458	-4.41430529886458
2.57393980975649	3.01131809617829	-4.47679193839866	-4.47679193839866
2.57393980975649	3.0197116851039	-4.52515628344315	-4.52515628344315
2.57393980975649	3.03026099403746	-4.58276038525128	-4.58276038525128
2.57393980975649	3.03990760790565	-4.63229019731108	-4.63229019731108
2.57393980975649	3.05150515575847	-4.68772924806007	-4.68772924806007
2.57393980975649	3.05873576034268	-4.72002393220009	-4.72002393220009
2.57393980975649	3.06770301370292	-4.75767924580191	-4.75767924580191
2.57393980975649	3.07940591707879	-4.80275165696781	-4.80275165696781
2.57393980975649	3.09019597907842	-4.84032097206438	-4.84032097206438
2.57393980975649	3.09792004790723	-4.86483060148976	-4.86483060148976
2.57393980975649	3.110542189974	-4.90083977924206	-4.90083977924206
2.57393980975649	3.120908844404	-4.92657873783583	-4.92657873783583
2.57393980975649	3.12994958701076	-4.94638793936605	-4.94638793936605
2.57393980975649	3.13849390498568	-4.962809194199	-4.962809194199
2.57393980975649	3.1501869446091	-4.98186697506867	-4.98186697506867
2.57393980975649	3.16148064832368	-4.99670948776401	-4.99670948776401
2.57393980975649	3.17011103507498	-5.00576052038826	-5.00576052038826
2.57393980975649	3.17872314084609	-5.01285326031854	-5.01285326031854
2.57393980975649	3.18943427854929	-5.01915394198062	-5.01915394198062
2.57393980975649	3.20007270850667	-5.02283494663538	-5.02283494663538
2.57393980975649	3.21135729173775	-5.02406742009885	-5.02406742009885
2.57393980975649	3.21774495156264	-5.02356332376246	-5.02356332376246
2.57393980975649	3.22815211213431	-5.02113151720812	-5.02113151720812
2.57393980975649	3.23966270340771	-5.0160833937336	-5.0160833937336
2.57393980975649	3.2482633739793	-5.01093968906281	-5.01093968906281
2.57393980975649	3.26005447385254	-5.00195425694619	-5.00195425694619
2.57393980975649	3.2678375073655	-4.99486035836202	-4.99486035836202
2.57393980975649	3.27942502767294	-4.98288982418205	-4.98288982418205
2.57393980975649	3.28991400376944	-4.97058345753015	-4.97058345753015
2.57393980975649	3.29843413820363	-4.95965130871633	-4.95965130871633
2.57393980975649	3.30795598122601	-4.94652219003046	-4.94652219003046
2.57393980975649	3.32042353399918	-4.92810163764523	-4.92810163764523
2.57393980975649	3.32988808113066	-4.91321839920914	-4.91321839920914
2.57393980975649	3.34167171731797	-4.89359009375545	-4.89359009375545
2.57393980975649	3.34945522358469	-4.88007154975804	-4.88007154975804
2.57393980975649	3.3585212125853	-4.86388313790366	-4.86388313790366
2.57393980975649	3.36825225656232	-4.84593036084226	-4.84593036084226
2.57393980975649	3.37957340924158	-4.82420641789287	-4.82420641789287
2.57393980975649	3.388124757051	-4.80744269641542	-4.80744269641542
2.57393980975649	3.40006631133684	-4.78343389210676	-4.78343389210676
2.57393980975649	3.41031819784028	-4.76225953803231	-4.76225953803231
2.57393980975649	3.42124566193826	-4.73919109123534	-4.73919109123534
2.57393980975649	3.4282329791085	-4.72418037931891	-4.72418037931891
2.57393980975649	3.44003838428732	-4.69840080987069	-4.69840080987069
2.57393980975649	3.44978874723266	-4.67675785015774	-4.67675785015774
2.57393980975649	3.45844418684046	-4.65729845214867	-4.65729845214867
2.57393980975649	3.46995108331354	-4.63098379060659	-4.63098379060659
2.57393980975649	3.47930561178105	-4.6092849697676	-4.6092849697676
2.57393980975649	3.49068855748336	-4.58248150101895	-4.58248150101895
2.57393980975649	3.49945620723886	-4.56153051523222	-4.56153051523222
2.57393980975649	3.5102617296568	-4.53540490570333	-4.53540490570333
2.57393980975649	3.51971176077836	-4.51219957999143	-4.51219957999143
2.57393980975649	3.5297	-4.48742360406891	-4.48742360406891
2.582700109548	2.5297	-0.612464091384595	-0.612464091384595
2.582700109548	2.53930844129776	-0.661775955095038	-0.661775955095038
2.582700109548	2.54779497192057	-0.707764203732552	-0.707764203732552
2.582700109548	2.56041424082838	-0.780296762000489	-0.780296762000489
2.582700109548	2.5688564932808	-0.83159757959254	-0.83159757959254
2.582700109548	2.57878084645278	-0.894690908495363	-0.894690908495363
2.582700109548	2.58790006453133	-0.955251731071314	-0.955251731071314
2.582700109548	2.60044868121584	-1.04250092614336	-1.04250092614336
2.582700109548	2.61142301668084	-1.12233624762666	-1.12233624762666
2.582700109548	2.61891655477138	-1.17866795280827	-1.17866795280827
2.582700109548	2.62821579381689	-1.25052415628096	-1.25052415628096
2.582700109548	2.63990831305281	-1.34371748422222	-1.34371748422222
2.582700109548	2.64816045660458	-1.41129767432273	-1.41129767432273
2.582700109548	2.66105906661435	-1.5197000366432	-1.5197000366432
2.582700109548	2.66962305468101	-1.59337288286883	-1.59337288286883
2.582700109548	2.6785533057522	-1.67155920330293	-1.67155920330293
2.582700109548	2.68809833521918	-1.75651184224802	-1.75651184224802
2.582700109548	2.70151599859566	-1.87814356562291	-1.87814356562291
2.582700109548	2.70905507632019	-1.9474952553835	-1.9474952553835
2.582700109548	2.71998525917072	-2.04914471002201	-2.04914471002201
2.582700109548	2.72922572197759	-2.13605222122874	-2.13605222122874
2.582700109548	2.74114611746511	-2.24920058894031	-2.24920058894031
2.582700109548	2.74860034865829	-2.32049213138652	-2.32049213138652
2.582700109548	2.75935933954683	-2.4239785705837	-2.4239785705837
2.582700109548	2.76773810666567	-2.50493284747887	-2.50493284747887
2.582700109548	2.77804363128858	-2.60485880833517	-2.60485880833517
2.582700109548	2.78988206968744	-2.71989600828681	-2.71989600828681
2.582700109548	2.799643930492	-2.81484902158599	-2.81484902158599
2.582700109548	2.81102918529108	-2.92547106926918	-2.92547106926918
2.582700109548	2.81824838163769	-2.99550112602645	-2.99550112602645
2.582700109548	2.82970215549013	-3.10617154358113	-3.10617154358113
2.582700109548	2.83930568442423	-3.19842094519299	-3.19842094519299
2.582700109548	2.84878869777475	-3.28897500886632	-3.28897500886632
2.582700109548	2.85968028104831	-3.39204136845643	-3.39204136845643
2.582700109548	2.86885162736121	-3.47793295054146	-3.47793295054146
2.582700109548	2.88043509744726	-3.58504336614209	-3.58504336614209
2.582700109548	2.89038702345778	-3.67565101799556	-3.67565101799556
2.582700109548	2.90067886022027	-3.76780927874285	-3.76780927874285
2.582700109548	2.90896284590012	-3.84069386287382	-3.84069386287382
2.582700109548	2.92034801732973	-3.93883736933896	-3.93883736933896
2.582700109548	2.93067093334228	-4.02553609473659	-4.02553609473659
2.582700109548	2.93959327602965	-4.09866040225427	-4.09866040225427
2.582700109548	2.95037368341503	-4.18446411129048	-4.18446411129048
2.582700109548	2.95806641483584	-4.24394191323785	-4.24394191323785
2.582700109548	2.96859975692854	-4.32287059156664	-4.32287059156664
2.582700109548	2.98044547571505	-4.40796138202455	-4.40796138202455
2.582700109548	2.98772143126024	-4.45817897894631	-4.45817897894631
2.582700109548	3.00100233344648	-4.54574117734848	-4.54574117734848
2.582700109548	3.01131809617829	-4.60984561207573	-4.60984561207573
2.582700109548	3.0197116851039	-4.65948021430847	-4.65948021430847
2.582700109548	3.03026099403746	-4.71850234354889	-4.71850234354889
2.582700109548	3.03990760790565	-4.76918920167083	-4.76918920167083
2.582700109548	3.05150515575847	-4.82583414878894	-4.82583414878894
2.582700109548	3.05873576034268	-4.85877634469409	-4.85877634469409
2.582700109548	3.06770301370292	-4.89712239360699	-4.89712239360699
2.582700109548	3.07940591707879	-4.94294216071341	-4.94294216071341
2.582700109548	3.09019597907842	-4.98097519106517	-4.98097519106517
2.582700109548	3.09792004790723	-5.00566315799489	-5.00566315799489
2.582700109548	3.110542189974	-5.04182746102293	-5.04182746102293
2.582700109548	3.120908844404	-5.06754715736685	-5.06754715736685
2.582700109548	3.12994958701076	-5.08713172588716	-5.08713172588716
2.582700109548	3.13849390498568	-5.1033073084721	-5.1033073084721
2.582700109548	3.1501869446091	-5.12180138295054	-5.12180138295054
2.582700109548	3.16148064832368	-5.13587611367871	-5.13587611367871
2.582700109548	3.17011103507498	-5.14421358342514	-5.14421358342514
2.582700109548	3.17872314084609	-5.15053988012335	-5.15053988012335
2.582700109548	3.18943427854929	-5.155803387986	-5.155803387986
2.582700109548	3.20007270850667	-5.15827740994052	-5.15827740994052
2.582700109548	3.21135729173775	-5.15809120852145	-5.15809120852145
2.582700109548	3.21774495156264	-5.15676827405213	-5.15676827405213
2.582700109548	3.22815211213431	-5.15279550976618	-5.15279550976618
2.582700109548	3.23966270340771	-5.14606294399084	-5.14606294399084
2.582700109548	3.2482633739793	-5.13942152626748	-5.13942152626748
2.582700109548	3.26005447385254	-5.12840522426609	-5.12840522426609
2.582700109548	3.2678375073655	-5.11995429530685	-5.11995429530685
2.582700109548	3.27942502767294	-5.10580854935472	-5.10580854935472
2.582700109548	3.28991400376944	-5.09144669394209	-5.09144669394209
2.582700109548	3.29843413820363	-5.07883549886606	-5.07883549886606
2.582700109548	3.30795598122601	-5.06371829970857	-5.06371829970857
2.582700109548	3.32042353399918	-5.04251129056075	-5.04251129056075
2.582700109548	3.32988808113066	-5.02556980654873	-5.02556980654873
2.582700109548	3.34167171731797	-5.00324138119851	-5.00324138119851
2.582700109548	3.34945522358469	-4.98794349211698	-4.98794349211698
2.582700109548	3.3585212125853	-4.96953527580087	-4.96953527580087
2.582700109548	3.36825225656232	-4.94920054286024	-4.94920054286024
2.582700109548	3.37957340924158	-4.92468549905425	-4.92468549905425
2.582700109548	3.388124757051	-4.90573241499146	-4.90573241499146
2.582700109548	3.40006631133684	-4.878551772729	-4.878551772729
2.582700109548	3.41031819784028	-4.85458610917362	-4.85458610917362
2.582700109548	3.42124566193826	-4.82862999327511	-4.82862999327511
2.582700109548	3.4282329791085	-4.81162899201996	-4.81162899201996
2.582700109548	3.44003838428732	-4.78251055509941	-4.78251055509941
2.582700109548	3.44978874723266	-4.75805532022468	-4.75805532022468
2.582700109548	3.45844418684046	-4.7361064337789	-4.7361064337789
2.582700109548	3.46995108331354	-4.70635676161976	-4.70635676161976
2.582700109548	3.47930561178105	-4.68176704291773	-4.68176704291773
2.582700109548	3.49068855748336	-4.65144320346627	-4.65144320346627
2.582700109548	3.49945620723886	-4.62773516961613	-4.62773516961613
2.582700109548	3.5102617296568	-4.59820570454252	-4.59820570454252
2.582700109548	3.51971176077836	-4.57193332648467	-4.57193332648467
2.582700109548	3.5297	-4.54386797248014	-4.54386797248014
2.59392648469035	2.5297	-0.657558887945015	-0.657558887945015
2.59392648469035	2.53930844129776	-0.708355816205426	-0.708355816205426
2.59392648469035	2.54779497192057	-0.755683262673699	-0.755683262673699
2.59392648469035	2.56041424082838	-0.830352285926324	-0.830352285926324
2.59392648469035	2.5688564932808	-0.883145230238256	-0.883145230238256
2.59392648469035	2.57878084645278	-0.948049090566258	-0.948049090566258
2.59392648469035	2.58790006453133	-1.01031813564146	-1.01031813564146
2.59392648469035	2.60044868121584	-1.10004599086244	-1.10004599086244
2.59392648469035	2.61142301668084	-1.1821538782927	-1.1821538782927
2.59392648469035	2.61891655477138	-1.24009121627216	-1.24009121627216
2.59392648469035	2.62821579381689	-1.31396187059681	-1.31396187059681
2.59392648469035	2.63990831305281	-1.40980077012421	-1.40980077012421
2.59392648469035	2.64816045660458	-1.47930542079683	-1.47930542079683
2.59392648469035	2.66105906661435	-1.59080929341593	-1.59080929341593
2.59392648469035	2.66962305468101	-1.66662628944073	-1.66662628944073
2.59392648469035	2.6785533057522	-1.74706480495024	-1.74706480495024
2.59392648469035	2.68809833521918	-1.83449459000576	-1.83449459000576
2.59392648469035	2.70151599859566	-1.95970764941535	-1.95970764941535
2.59392648469035	2.70905507632019	-2.03110844547945	-2.03110844547945
2.59392648469035	2.71998525917072	-2.13583538862991	-2.13583538862991
2.59392648469035	2.72922572197759	-2.22536609940857	-2.22536609940857
2.59392648469035	2.74114611746511	-2.34198894473099	-2.34198894473099
2.59392648469035	2.74860034865829	-2.41550913889733	-2.41550913889733
2.59392648469035	2.75935933954683	-2.52221564212232	-2.52221564212232
2.59392648469035	2.76773810666567	-2.60575758185274	-2.60575758185274
2.59392648469035	2.77804363128858	-2.70888042344149	-2.70888042344149
2.59392648469035	2.78988206968744	-2.8277014473498	-2.8277014473498
2.59392648469035	2.799643930492	-2.92577662762619	-2.92577662762619
2.59392648469035	2.81102918529108	-3.04012214112396	-3.04012214112396
2.59392648469035	2.81824838163769	-3.11250707798587	-3.11250707798587
2.59392648469035	2.82970215549013	-3.22695079694273	-3.22695079694273
2.59392648469035	2.83930568442423	-3.32243860587914	-3.32243860587914
2.59392648469035	2.84878869777475	-3.4161469090979	-3.4161469090979
2.59392648469035	2.85968028104831	-3.52288477895439	-3.52288477895439
2.59392648469035	2.86885162736121	-3.61182676441354	-3.61182676441354
2.59392648469035	2.88043509744726	-3.72280080033232	-3.72280080033232
2.59392648469035	2.89038702345778	-3.81670244471735	-3.81670244471735
2.59392648469035	2.90067886022027	-3.91223084386627	-3.91223084386627
2.59392648469035	2.90896284590012	-3.9877917406186	-3.9877917406186
2.59392648469035	2.92034801732973	-4.08952283730883	-4.08952283730883
2.59392648469035	2.93067093334228	-4.1794676454536	-4.1794676454536
2.59392648469035	2.93959327602965	-4.25525517698452	-4.25525517698452
2.59392648469035	2.95037368341503	-4.34422972887006	-4.34422972887006
2.59392648469035	2.95806641483584	-4.40587256884169	-4.40587256884169
2.59392648469035	2.96859975692854	-4.4876473718972	-4.4876473718972
2.59392648469035	2.98044547571505	-4.57575753455012	-4.57575753455012
2.59392648469035	2.98772143126024	-4.62769343814875	-4.62769343814875
2.59392648469035	3.00100233344648	-4.7182276517388	-4.7182276517388
2.59392648469035	3.01131809617829	-4.7844255747458	-4.7844255747458
2.59392648469035	3.0197116851039	-4.83565311817978	-4.83565311817978
2.59392648469035	3.03026099403746	-4.89643972428462	-4.89643972428462
2.59392648469035	3.03990760790565	-4.9485079071984	-4.9485079071984
2.59392648469035	3.05150515575847	-5.00663247794972	-5.00663247794972
2.59392648469035	3.05873576034268	-5.04032833906689	-5.04032833906689
2.59392648469035	3.06770301370292	-5.07941325634278	-5.07941325634278
2.59392648469035	3.07940591707879	-5.12597890382824	-5.12597890382824
2.59392648469035	3.09019597907842	-5.16443014679044	-5.16443014679044
2.59392648469035	3.09792004790723	-5.18933686245759	-5.18933686245759
2.59392648469035	3.110542189974	-5.22545208788739	-5.22545208788739
2.59392648469035	3.120908844404	-5.25082975851376	-5.25082975851376
2.59392648469035	3.12994958701076	-5.26996567661178	-5.26996567661178
2.59392648469035	3.13849390498568	-5.28551940330431	-5.28551940330431
2.59392648469035	3.1501869446091	-5.30302575896735	-5.30302575896735
2.59392648469035	3.16148064832368	-5.31585371972477	-5.31585371972477
2.59392648469035	3.17011103507498	-5.3231236735449	-5.3231236735449
2.59392648469035	3.17872314084609	-5.3282534839027	-5.3282534839027
2.59392648469035	3.18943427854929	-5.33179815848359	-5.33179815848359
2.59392648469035	3.20007270850667	-5.33233473406835	-5.33233473406835
2.59392648469035	3.21135729173775	-5.33000118202057	-5.33000118202057
2.59392648469035	3.21774495156264	-5.3273072724341	-5.3273072724341
2.59392648469035	3.22815211213431	-5.32110403719594	-5.32110403719594
2.59392648469035	3.23966270340771	-5.3115947793562	-5.3115947793562
2.59392648469035	3.2482633739793	-5.30293867672833	-5.30293867672833
2.59392648469035	3.26005447385254	-5.28889318415418	-5.28889318415418
2.59392648469035	3.2678375073655	-5.27831113344536	-5.27831113344536
2.59392648469035	3.27942502767294	-5.26090241051855	-5.26090241051855
2.59392648469035	3.28991400376944	-5.24356766365634	-5.24356766365634
2.59392648469035	3.29843413820363	-5.22837955067888	-5.22837955067888
2.59392648469035	3.30795598122601	-5.21041064468193	-5.21041064468193
2.59392648469035	3.32042353399918	-5.18534139192263	-5.18534139192263
2.59392648469035	3.32988808113066	-5.16530251444988	-5.16530251444988
2.59392648469035	3.34167171731797	-5.13908081971471	-5.13908081971471
2.59392648469035	3.34945522358469	-5.1211573340787	-5.1211573340787
2.59392648469035	3.3585212125853	-5.09968611046804	-5.09968611046804
2.59392648469035	3.36825225656232	-5.07589875477532	-5.07589875477532
2.59392648469035	3.37957340924158	-5.04734267523787	-5.04734267523787
2.59392648469035	3.388124757051	-5.02528308037313	-5.02528308037313
2.59392648469035	3.40006631133684	-4.99368494313546	-4.99368494313546
2.59392648469035	3.41031819784028	-4.96590384412531	-4.96590384412531
2.59392648469035	3.42124566193826	-4.93570961265334	-4.93570961265334
2.59392648469035	3.4282329791085	-4.91603929022915	-4.91603929022915
2.59392648469035	3.44003838428732	-4.88226216018757	-4.88226216018757
2.59392648469035	3.44978874723266	-4.85389722123227	-4.85389722123227
2.59392648469035	3.45844418684046	-4.828383156298	-4.828383156298
2.59392648469035	3.46995108331354	-4.79389012462445	-4.79389012462445
2.59392648469035	3.47930561178105	-4.76538833908933	-4.76538833908933
2.59392648469035	3.49068855748336	-4.73023874311355	-4.73023874311355
2.59392648469035	3.49945620723886	-4.70286126298936	-4.70286126298936
2.59392648469035	3.5102617296568	-4.6685389088052	-4.6685389088052
2.59392648469035	3.51971176077836	-4.63815586251468	-4.63815586251468
2.59392648469035	3.5297	-4.60569391709743	-4.60569391709743
2.60289794691669	2.5297	-0.694339289294305	-0.694339289294305
2.60289794691669	2.53930844129776	-0.746332224168555	-0.746332224168555
2.60289794691669	2.54779497192057	-0.794771258145715	-0.794771258145715
2.60289794691669	2.56041424082838	-0.871149633351592	-0.871149633351592
2.60289794691669	2.5688564932808	-0.925147193464511	-0.925147193464511
2.60289794691669	2.57878084645278	-0.991523240119648	-0.991523240119648
2.60289794691669	2.58790006453133	-1.05520847398304	-1.05520847398304
2.60289794691669	2.60044868121584	-1.14695511610819	-1.14695511610819
2.60289794691669	2.61142301668084	-1.23090706602216	-1.23090706602216
2.60289794691669	2.61891655477138	-1.29013478989327	-1.29013478989327
2.60289794691669	2.62821579381689	-1.36566601386943	-1.36566601386943
2.60289794691669	2.63990831305281	-1.46366490806861	-1.46366490806861
2.60289794691669	2.64816045660458	-1.53475296680529	-1.53475296680529
2.60289794691669	2.66105906661435	-1.64879242213021	-1.64879242213021
2.60289794691669	2.66962305468101	-1.7263327577233	-1.7263327577233
2.60289794691669	2.6785533057522	-1.80862343457642	-1.80862343457642
2.60289794691669	2.68809833521918	-1.89809342750317	-1.89809342750317
2.60289794691669	2.70151599859566	-2.02624038262803	-2.02624038262803
2.60289794691669	2.70905507632019	-2.09931801539921	-2.09931801539921
2.60289794691669	2.71998525917072	-2.20654698296016	-2.20654698296016
2.60289794691669	2.72922572197759	-2.29822626409492	-2.29822626409492
2.60289794691669	2.74114611746511	-2.41772892044662	-2.41772892044662
2.60289794691669	2.74860034865829	-2.49305272660393	-2.49305272660393
2.60289794691669	2.75935933954683	-2.60244307550465	-2.60244307550465
2.60289794691669	2.76773810666567	-2.68808372406556	-2.68808372406556
2.60289794691669	2.77804363128858	-2.79386320423578	-2.79386320423578
2.60289794691669	2.78988206968744	-2.91576978547238	-2.91576978547238
2.60289794691669	2.799643930492	-3.01640921702796	-3.01640921702796
2.60289794691669	2.81102918529108	-3.13380352968267	-3.13380352968267
2.60289794691669	2.81824838163769	-3.20815882811803	-3.20815882811803
2.60289794691669	2.82970215549013	-3.32574255237807	-3.32574255237807
2.60289794691669	2.83930568442423	-3.42382563620879	-3.42382563620879
2.60289794691669	2.84878869777475	-3.520165448748	-3.520165448748
2.60289794691669	2.85968028104831	-3.62988626979643	-3.62988626979643
2.60289794691669	2.86885162736121	-3.72137554791527	-3.72137554791527
2.60289794691669	2.88043509744726	-3.83554911950938	-3.83554911950938
2.60289794691669	2.89038702345778	-3.93215792514457	-3.93215792514457
2.60289794691669	2.90067886022027	-4.03042914633158	-4.03042914633158
2.60289794691669	2.90896284590012	-4.1081847821572	-4.1081847821572
2.60289794691669	2.92034801732973	-4.21290036490882	-4.21290036490882
2.60289794691669	2.93067093334228	-4.30543144091081	-4.30543144091081
2.60289794691669	2.93959327602965	-4.38341239861398	-4.38341239861398
2.60289794691669	2.95037368341503	-4.47494506112565	-4.47494506112565
2.60289794691669	2.95806641483584	-4.5383440602734	-4.5383440602734
2.60289794691669	2.96859975692854	-4.62238913048162	-4.62238913048162
2.60289794691669	2.98044547571505	-4.71292643160865	-4.71292643160865
2.60289794691669	2.98772143126024	-4.76632455962209	-4.76632455962209
2.60289794691669	3.00100233344648	-4.85918742479407	-4.85918742479407
2.60289794691669	3.01131809617829	-4.92709942701396	-4.92709942701396
2.60289794691669	3.0197116851039	-4.9794359706512	-4.9794359706512
2.60289794691669	3.03026099403746	-5.04164560415234	-5.04164560415234
2.60289794691669	3.03990760790565	-5.09477758195436	-5.09477758195436
2.60289794691669	3.05150515575847	-5.15391792644391	-5.15391792644391
2.60289794691669	3.05873576034268	-5.18817996679195	-5.18817996679195
2.60289794691669	3.06770301370292	-5.22778087467282	-5.22778087467282
2.60289794691669	3.07940591707879	-5.27482845632744	-5.27482845632744
2.60289794691669	3.09019597907842	-5.31341142724142	-5.31341142724142
2.60289794691669	3.09792004790723	-5.33834505110826	-5.33834505110826
2.60289794691669	3.110542189974	-5.37406433677722	-5.37406433677722
2.60289794691669	3.120908844404	-5.39908076395955	-5.39908076395955
2.60289794691669	3.12994958701076	-5.417622625435	-5.417622625435
2.60289794691669	3.13849390498568	-5.43256609905791	-5.43256609905791
2.60289794691669	3.1501869446091	-5.44897408142003	-5.44897408142003
2.60289794691669	3.16148064832368	-5.46052462377975	-5.46052462377975
2.60289794691669	3.17011103507498	-5.46663648306253	-5.46663648306253
2.60289794691669	3.17872314084609	-5.47054406525672	-5.47054406525672
2.60289794691669	3.18943427854929	-5.47241889474748	-5.47241889474748
2.60289794691669	3.20007270850667	-5.47114056311204	-5.47114056311204
2.60289794691669	3.21135729173775	-5.46672647621858	-5.46672647621858
2.60289794691669	3.21774495156264	-5.4627844966929	-5.4627844966929
2.60289794691669	3.22815211213431	-5.45445053115219	-5.45445053115219
2.60289794691669	3.23966270340771	-5.44249673086512	-5.44249673086512
2.60289794691669	3.2482633739793	-5.43184366489203	-5.43184366489203
2.60289794691669	3.26005447385254	-5.41501435932219	-5.41501435932219
2.60289794691669	3.2678375073655	-5.40262669026725	-5.40262669026725
2.60289794691669	3.27942502767294	-5.3822907079761	-5.3822907079761
2.60289794691669	3.28991400376944	-5.36216828589579	-5.36216828589579
2.60289794691669	3.29843413820363	-5.34474761077945	-5.34474761077945
2.60289794691669	3.30795598122601	-5.32411935209302	-5.32411935209302
2.60289794691669	3.32042353399918	-5.29559682431318	-5.29559682431318
2.60289794691669	3.32988808113066	-5.27273498145695	-5.27273498145695
2.60289794691669	3.34167171731797	-5.24315292033731	-5.24315292033731
2.60289794691669	3.34945522358469	-5.22285169445638	-5.22285169445638
2.60289794691669	3.3585212125853	-5.19852910557114	-5.19852910557114
2.60289794691669	3.36825225656232	-5.17184450209737	-5.17184450209737
2.60289794691669	3.37957340924158	-5.13979179902702	-5.13979179902702
2.60289794691669	3.388124757051	-5.11491304569313	-5.11491304569313
2.60289794691669	3.40006631133684	-5.07956404282652	-5.07956404282652
2.60289794691669	3.41031819784028	-5.04842609980182	-5.04842609980182
2.60289794691669	3.42124566193826	-5.01460512203778	-5.01460512203778
2.60289794691669	3.4282329791085	-4.99253927606412	-4.99253927606412
2.60289794691669	3.44003838428732	-4.95480451878473	-4.95480451878473
2.60289794691669	3.44978874723266	-4.92308865612017	-4.92308865612017
2.60289794691669	3.45844418684046	-4.8945698298358	-4.8945698298358
2.60289794691669	3.46995108331354	-4.85603858953016	-4.85603858953016
2.60289794691669	3.47930561178105	-4.82426760013914	-4.82426760013914
2.60289794691669	3.49068855748336	-4.7849911403751	-4.7849911403751
2.60289794691669	3.49945620723886	-4.75444382863157	-4.75444382863157
2.60289794691669	3.5102617296568	-4.71618062587589	-4.71618062587589
2.60289794691669	3.51971176077836	-4.68232258711129	-4.68232258711129
2.60289794691669	3.5297	-4.64611299609294	-4.64611299609294
2.61430935874304	2.5297	-0.742012271825331	-0.742012271825331
2.61430935874304	2.53930844129776	-0.795555144338834	-0.795555144338834
2.61430935874304	2.54779497192057	-0.845404502685312	-0.845404502685312
2.61430935874304	2.56041424082838	-0.924010403500802	-0.924010403500802
2.61430935874304	2.5688564932808	-0.979553328537804	-0.979553328537804
2.61430935874304	2.57878084645278	-1.04783157081988	-1.04783157081988
2.61430935874304	2.58790006453133	-1.11334526344388	-1.11334526344388
2.61430935874304	2.60044868121584	-1.20770421405621	-1.20770421405621
2.61430935874304	2.61142301668084	-1.29404427534507	-1.29404427534507
2.61430935874304	2.61891655477138	-1.35495768765173	-1.35495768765173
2.61430935874304	2.62821579381689	-1.43265300035767	-1.43265300035767
2.61430935874304	2.63990831305281	-1.53344340917579	-1.53344340917579
2.61430935874304	2.64816045660458	-1.60658406841782	-1.60658406841782
2.61430935874304	2.66105906661435	-1.72390539228246	-1.72390539228246
2.61430935874304	2.66962305468101	-1.80368852671239	-1.80368852671239
2.61430935874304	2.6785533057522	-1.88839978079733	-1.88839978079733
2.61430935874304	2.68809833521918	-1.98049562187504	-1.98049562187504
2.61430935874304	2.70151599859566	-2.11246090980552	-2.11246090980552
2.61430935874304	2.70905507632019	-2.18776564177728	-2.18776564177728
2.61430935874304	2.71998525917072	-2.29824159771999	-2.29824159771999
2.61430935874304	2.72922572197759	-2.39275413493357	-2.39275413493357
2.61430935874304	2.74114611746511	-2.51596240865604	-2.51596240865604
2.61430935874304	2.74860034865829	-2.59365831791177	-2.59365831791177
2.61430935874304	2.75935933954683	-2.70653250925875	-2.70653250925875
2.61430935874304	2.76773810666567	-2.79494954475979	-2.79494954475979
2.61430935874304	2.77804363128858	-2.90416249149047	-2.90416249149047
2.61430935874304	2.78988206968744	-3.03008305653998	-3.03008305653998
2.61430935874304	2.799643930492	-3.13413120763465	-3.13413120763465
2.61430935874304	2.81102918529108	-3.25551230114166	-3.25551230114166
2.61430935874304	2.81824838163769	-3.33238256489284	-3.33238256489284
2.61430935874304	2.82970215549013	-3.4540459756243	-3.4540459756243
2.61430935874304	2.83930568442423	-3.55561257071173	-3.55561257071173
2.61430935874304	2.84878869777475	-3.6553674139318	-3.6553674139318
2.61430935874304	2.85968028104831	-3.76901461384722	-3.76901461384722
2.61430935874304	2.86885162736121	-3.86382762277873	-3.86382762277873
2.61430935874304	2.88043509744726	-3.98208004580476	-3.98208004580476
2.61430935874304	2.89038702345778	-4.08224294235828	-4.08224294235828
2.61430935874304	2.90067886022027	-4.18411855963581	-4.18411855963581
2.61430935874304	2.90896284590012	-4.2647568925579	-4.2647568925579
2.61430935874304	2.92034801732973	-4.37329172839526	-4.37329172839526
2.61430935874304	2.93067093334228	-4.46923762183451	-4.46923762183451
2.61430935874304	2.93959327602965	-4.55005701834716	-4.55005701834716
2.61430935874304	2.95037368341503	-4.64489031675043	-4.64489031675043
2.61430935874304	2.95806641483584	-4.71057828087362	-4.71057828087362
2.61430935874304	2.96859975692854	-4.79757014784803	-4.79757014784803
2.61430935874304	2.98044547571505	-4.8911673024416	-4.8911673024416
2.61430935874304	2.98772143126024	-4.94633684503503	-4.94633684503503
2.61430935874304	3.00100233344648	-5.04215919852783	-5.04215919852783
2.61430935874304	3.01131809617829	-5.11207471581565	-5.11207471581565
2.61430935874304	3.0197116851039	-5.16596080162839	-5.16596080162839
2.61430935874304	3.03026099403746	-5.22972004853426	-5.22972004853426
2.61430935874304	3.03990760790565	-5.28409195939139	-5.28409195939139
2.61430935874304	3.05150515575847	-5.3444869736187	-5.3444869736187
2.61430935874304	3.05873576034268	-5.3792663286668	-5.3792663286668
2.61430935874304	3.06770301370292	-5.41940380616461	-5.41940380616461
2.61430935874304	3.07940591707879	-5.46673694405933	-5.46673694405933
2.61430935874304	3.09019597907842	-5.50533529945204	-5.50533529945204
2.61430935874304	3.09792004790723	-5.52997465521344	-5.52997465521344
2.61430935874304	3.110542189974	-5.56509791469591	-5.56509791469591
2.61430935874304	3.120908844404	-5.58920457345272	-5.58920457345272
2.61430935874304	3.12994958701076	-5.60681331491304	-5.60681331491304
2.61430935874304	3.13849390498568	-5.6206514327672	-5.6206514327672
2.61430935874304	3.1501869446091	-5.63526794553837	-5.63526794553837
2.61430935874304	3.16148064832368	-5.64479445108913	-5.64479445108913
2.61430935874304	3.17011103507498	-5.64922331915329	-5.64922331915329
2.61430935874304	3.17872314084609	-5.65115649120912	-5.65115649120912
2.61430935874304	3.18943427854929	-5.65049564850921	-5.65049564850921
2.61430935874304	3.20007270850667	-5.64664002066417	-5.64664002066417
2.61430935874304	3.21135729173775	-5.63897919095245	-5.63897919095245
2.61430935874304	3.21774495156264	-5.63324184252753	-5.63324184252753
2.61430935874304	3.22815211213431	-5.6217740541872	-5.6217740541872
2.61430935874304	3.23966270340771	-5.60617805461766	-5.60617805461766
2.61430935874304	3.2482633739793	-5.59274386297176	-5.59274386297176
2.61430935874304	3.26005447385254	-5.57183790503649	-5.57183790503649
2.61430935874304	3.2678375073655	-5.55665872748949	-5.55665872748949
2.61430935874304	3.27942502767294	-5.53217783279399	-5.53217783279399
2.61430935874304	3.28991400376944	-5.50814761561634	-5.50814761561634
2.61430935874304	3.29843413820363	-5.4874828840704	-5.4874828840704
2.61430935874304	3.30795598122601	-5.46315735716928	-5.46315735716928
2.61430935874304	3.32042353399918	-5.42969255033398	-5.42969255033398
2.61430935874304	3.32988808113066	-5.40305551108349	-5.40305551108349
2.61430935874304	3.34167171731797	-5.36857766876489	-5.36857766876489
2.61430935874304	3.34945522358469	-5.34513241752524	-5.34513241752524
2.61430935874304	3.3585212125853	-5.31698197206617	-5.31698197206617
2.61430935874304	3.36825225656232	-5.28603807279268	-5.28603807279268
2.61430935874304	3.37957340924158	-5.24908584351999	-5.24908584351999
2.61430935874304	3.388124757051	-5.22056563428674	-5.22056563428674
2.61430935874304	3.40006631133684	-5.17983090646788	-5.17983090646788
2.61430935874304	3.41031819784028	-5.14405403111738	-5.14405403111738
2.61430935874304	3.42124566193826	-5.10534537206325	-5.10534537206325
2.61430935874304	3.4282329791085	-5.08014553954763	-5.08014553954763
2.61430935874304	3.44003838428732	-5.03698897865166	-5.03698897865166
2.61430935874304	3.44978874723266	-5.00075630076651	-5.00075630076651
2.61430935874304	3.45844418684046	-4.96820044554147	-4.96820044554147
2.61430935874304	3.46995108331354	-4.92426353353312	-4.92426353353312
2.61430935874304	3.47930561178105	-4.88806810230392	-4.88806810230392
2.61430935874304	3.49068855748336	-4.84342272685575	-4.84342272685575
2.61430935874304	3.49945620723886	-4.80863097968245	-4.80863097968245
2.61430935874304	3.5102617296568	-4.76521963143477	-4.76521963143477
2.61430935874304	3.51971176077836	-4.72684461057429	-4.72684461057429
2.61430935874304	3.5297	-4.68569670687134	-4.68569670687134
2.62448409918264	2.5297	-0.78531503662532	-0.78531503662532
2.62448409918264	2.53930844129776	-0.840246311418468	-0.840246311418468
2.62448409918264	2.54779497192057	-0.891376941899807	-0.891376941899807
2.62448409918264	2.56041424082838	-0.971995979016071	-0.971995979016071
2.62448409918264	2.5688564932808	-1.02893488250658	-1.02893488250658
2.62448409918264	2.57878084645278	-1.0989342732268	-1.0989342732268
2.62448409918264	2.58790006453133	-1.16609451963751	-1.16609451963751
2.62448409918264	2.60044868121584	-1.26283142471215	-1.26283142471215
2.62448409918264	2.61142301668084	-1.35133772799196	-1.35133772799196
2.62448409918264	2.61891655477138	-1.41377028850616	-1.41377028850616
2.62448409918264	2.62821579381689	-1.49342100741643	-1.49342100741643
2.62448409918264	2.63990831305281	-1.5967693184428	-1.5967693184428
2.62448409918264	2.64816045660458	-1.67174314884056	-1.67174314884056
2.62448409918264	2.66105906661435	-1.79207234522721	-1.79207234522721
2.62448409918264	2.66962305468101	-1.87393258409759	-1.87393258409759
2.62448409918264	2.6785533057522	-1.96082599038766	-1.96082599038766
2.62448409918264	2.68809833521918	-2.05532652217829	-2.05532652217829
2.62448409918264	2.70151599859566	-2.19077471578851	-2.19077471578851
2.62448409918264	2.70905507632019	-2.26808805598068	-2.26808805598068
2.62448409918264	2.71998525917072	-2.38154045333158	-2.38154045333158
2.62448409918264	2.72922572197759	-2.47862826850661	-2.47862826850661
2.62448409918264	2.74114611746511	-2.60522080849768	-2.60522080849768
2.62448409918264	2.74860034865829	-2.68510057825137	-2.68510057825137
2.62448409918264	2.75935933954683	-2.80116129047832	-2.80116129047832
2.62448409918264	2.76773810666567	-2.89208793682877	-2.89208793682877
2.62448409918264	2.77804363128858	-3.00449137578261	-3.00449137578261
2.62448409918264	2.78988206968744	-3.13408575871432	-3.13408575871432
2.62448409918264	2.799643930492	-3.2412244586136	-3.2412244586136
2.62448409918264	2.81102918529108	-3.36625712125795	-3.36625712125795
2.62448409918264	2.81824838163769	-3.44546516729383	-3.44546516729383
2.62448409918264	2.82970215549013	-3.57086707208151	-3.57086707208151
2.62448409918264	2.83930568442423	-3.67561012224201	-3.67561012224201
2.62448409918264	2.84878869777475	-3.77844968869243	-3.77844968869243
2.62448409918264	2.85968028104831	-3.89571321250821	-3.89571321250821
2.62448409918264	2.86885162736121	-3.99350068920938	-3.99350068920938
2.62448409918264	2.88043509744726	-4.11559148609757	-4.11559148609757
2.62448409918264	2.89038702345778	-4.21900583725426	-4.21900583725426
2.62448409918264	2.90067886022027	-4.3241714787892	-4.3241714787892
2.62448409918264	2.90896284590012	-4.40738755662721	-4.40738755662721
2.62448409918264	2.92034801732973	-4.51944698751981	-4.51944698751981
2.62448409918264	2.93067093334228	-4.61840942252974	-4.61840942252974
2.62448409918264	2.93959327602965	-4.70179502691684	-4.70179502691684
2.62448409918264	2.95037368341503	-4.79963257428722	-4.79963257428722
2.62448409918264	2.95806641483584	-4.86731689703254	-4.86731689703254
2.62448409918264	2.96859975692854	-4.956971475736	-4.956971475736
2.62448409918264	2.98044547571505	-5.05330825320402	-5.05330825320402
2.62448409918264	2.98772143126024	-5.11000104858334	-5.11000104858334
2.62448409918264	3.00100233344648	-5.20846819877022	-5.20846819877022
2.62448409918264	3.01131809617829	-5.28012768259373	-5.28012768259373
2.62448409918264	3.0197116851039	-5.33521972647765	-5.33521972647765
2.62448409918264	3.03026099403746	-5.40030643032185	-5.40030643032185
2.62448409918264	3.03990760790565	-5.45569537180995	-5.45569537180995
2.62448409918264	3.05150515575847	-5.51687835332882	-5.51687835332882
2.62448409918264	3.05873576034268	-5.55210611428021	-5.55210611428021
2.62448409918264	3.06770301370292	-5.59246823868443	-5.59246823868443
2.62448409918264	3.07940591707879	-5.63983337840745	-5.63983337840745
2.62448409918264	3.09019597907842	-5.67818932826907	-5.67818932826907
2.62448409918264	3.09792004790723	-5.70243717567382	-5.70243717567382
2.62448409918264	3.110542189974	-5.73659611446453	-5.73659611446453
2.62448409918264	3.120908844404	-5.75961407418708	-5.75961407418708
2.62448409918264	3.12994958701076	-5.77606110365565	-5.77606110365565
2.62448409918264	3.13849390498568	-5.78867513417589	-5.78867513417589
2.62448409918264	3.1501869446091	-5.80118823636349	-5.80118823636349
2.62448409918264	3.16148064832368	-5.80854773781732	-5.80854773781732
2.62448409918264	3.17011103507498	-5.81111118653445	-5.81111118653445
2.62448409918264	3.17872314084609	-5.81113881916167	-5.81113881916167
2.62448409918264	3.18943427854929	-5.80780135296743	-5.80780135296743
2.62448409918264	3.20007270850667	-5.80099724930727	-5.80099724930727
2.62448409918264	3.21135729173775	-5.79017067881773	-5.79017067881773
2.62448409918264	3.21774495156264	-5.78253268324323	-5.78253268324323
2.62448409918264	3.22815211213431	-5.76785149584055	-5.76785149584055
2.62448409918264	3.23966270340771	-5.74854452462102	-5.74854452462102
2.62448409918264	3.2482633739793	-5.73218863799133	-5.73218863799133
2.62448409918264	3.26005447385254	-5.70722207359972	-5.70722207359972
2.62448409918264	3.2678375073655	-5.6892912021799	-5.6892912021799
2.62448409918264	3.27942502767294	-5.66067088369164	-5.66067088369164
2.62448409918264	3.28991400376944	-5.6327538689643	-5.6327538689643
2.62448409918264	3.29843413820363	-5.608875034471	-5.608875034471
2.62448409918264	3.30795598122601	-5.58089988481515	-5.58089988481515
2.62448409918264	3.32042353399918	-5.54257716618906	-5.54257716618906
2.62448409918264	3.32988808113066	-5.51224847223529	-5.51224847223529
2.62448409918264	3.34167171731797	-5.47299442885372	-5.47299442885372
2.62448409918264	3.34945522358469	-5.44629096602222	-5.44629096602222
2.62448409918264	3.3585212125853	-5.41459274005837	-5.41459274005837
2.62448409918264	3.36825225656232	-5.37963676605364	-5.37963676605364
2.62448409918264	3.37957340924158	-5.337975058474	-5.337975058474
2.62448409918264	3.388124757051	-5.30581837838008	-5.30581837838008
2.62448409918264	3.40006631133684	-5.26004177326718	-5.26004177326718
2.62448409918264	3.41031819784028	-5.22000839333003	-5.22000839333003
2.62448409918264	3.42124566193826	-5.17647143090039	-5.17647143090039
2.62448409918264	3.4282329791085	-5.14837081419677	-5.14837081419677
2.62448409918264	3.44003838428732	-5.10011781407042	-5.10011781407042
2.62448409918264	3.44978874723266	-5.05965667145279	-5.05965667145279
2.62448409918264	3.45844418684046	-5.0232844383043	-5.0232844383043
2.62448409918264	3.46995108331354	-4.97437447828941	-4.97437447828941
2.62448409918264	3.47930561178105	-4.93403467795031	-4.93403467795031
2.62448409918264	3.49068855748336	-4.88439617909199	-4.88439617909199
2.62448409918264	3.49945620723886	-4.8458014802398	-4.8458014802398
2.62448409918264	3.5102617296568	-4.79759010170716	-4.79759010170716
2.62448409918264	3.51971176077836	-4.75510644883502	-4.75510644883502
2.62448409918264	3.5297	-4.70961375864511	-4.70961375864511
2.63183273789568	2.5297	-0.817039081348128	-0.817039081348128
2.63183273789568	2.53930844129776	-0.872970395455013	-0.872970395455013
2.63183273789568	2.54779497192057	-0.925033852575268	-0.925033852575268
2.63183273789568	2.56041424082838	-1.00710240294688	-1.00710240294688
2.63183273789568	2.5688564932808	-1.06507681679994	-1.06507681679994
2.63183273789568	2.57878084645278	-1.13634262593632	-1.13634262593632
2.63183273789568	2.58790006453133	-1.20470540010439	-1.20470540010439
2.63183273789568	2.60044868121584	-1.30315124434799	-1.30315124434799
2.63183273789568	2.61142301668084	-1.39324137956811	-1.39324137956811
2.63183273789568	2.61891655477138	-1.45679311285664	-1.45679311285664
2.63183273789568	2.62821579381689	-1.53788626200605	-1.53788626200605
2.63183273789568	2.63990831305281	-1.64309984619979	-1.64309984619979
2.63183273789568	2.64816045660458	-1.71944536673686	-1.71944536673686
2.63183273789568	2.66105906661435	-1.84195981481867	-1.84195981481867
2.63183273789568	2.66962305468101	-1.92532610217688	-1.92532610217688
2.63183273789568	2.6785533057522	-2.01381690089966	-2.01381690089966
2.63183273789568	2.68809833521918	-2.11010828707037	-2.11010828707037
2.63183273789568	2.70151599859566	-2.24810150844962	-2.24810150844962
2.63183273789568	2.70905507632019	-2.32687692260845	-2.32687692260845
2.63183273789568	2.71998525917072	-2.44253093636735	-2.44253093636735
2.63183273789568	2.72922572197759	-2.54149777717407	-2.54149777717407
2.63183273789568	2.74114611746511	-2.67062067386121	-2.67062067386121
2.63183273789568	2.74860034865829	-2.75206577776157	-2.75206577776157
2.63183273789568	2.75935933954683	-2.87048773806583	-2.87048773806583
2.63183273789568	2.76773810666567	-2.96329077075779	-2.96329077075779
2.63183273789568	2.77804363128858	-3.07800329974822	-3.07800329974822
2.63183273789568	2.78988206968744	-3.21033444547066	-3.21033444547066
2.63183273789568	2.799643930492	-3.31975106326831	-3.31975106326831
2.63183273789568	2.81102918529108	-3.44747553503004	-3.44747553503004
2.63183273789568	2.81824838163769	-3.52840702968797	-3.52840702968797
2.63183273789568	2.82970215549013	-3.6565857025472	-3.6565857025472
2.63183273789568	2.83930568442423	-3.76361302508036	-3.76361302508036
2.63183273789568	2.84878869777475	-3.86877822377869	-3.86877822377869
2.63183273789568	2.85968028104831	-3.98866748465559	-3.98866748465559
2.63183273789568	2.86885162736121	-4.08870196109342	-4.08870196109342
2.63183273789568	2.88043509744726	-4.21360894248937	-4.21360894248937
2.63183273789568	2.89038702345778	-4.3193197090161	-4.3193197090161
2.63183273789568	2.90067886022027	-4.42695245177453	-4.42695245177453
2.63183273789568	2.90896284590012	-4.51205039613433	-4.51205039613433
2.63183273789568	2.92034801732973	-4.62666972902241	-4.62666972902241
2.63183273789568	2.93067093334228	-4.7279341921452	-4.7279341921452
2.63183273789568	2.93959327602965	-4.81319113334303	-4.81319113334303
2.63183273789568	2.95037368341503	-4.91312753670536	-4.91312753670536
2.63183273789568	2.95806641483584	-4.9823100774471	-4.9823100774471
2.63183273789568	2.96859975692854	-5.07386056910303	-5.07386056910303
2.63183273789568	2.98044547571505	-5.1721916894914	-5.1721916894914
2.63183273789568	2.98772143126024	-5.22999028255947	-5.22999028255947
2.63183273789568	3.00100233344648	-5.33019469783108	-5.33019469783108
2.63183273789568	3.01131809617829	-5.40305696081418	-5.40305696081418
2.63183273789568	3.0197116851039	-5.45902882598261	-5.45902882598261
2.63183273789568	3.03026099403746	-5.52503160714417	-5.52503160714417
2.63183273789568	3.03990760790565	-5.58099823724723	-5.58099823724723
2.63183273789568	3.05150515575847	-5.64268234504982	-5.64268234504982
2.63183273789568	3.05873576034268	-5.67804646893899	-5.67804646893899
2.63183273789568	3.06770301370292	-5.71852463914473	-5.71852463914473
2.63183273789568	3.07940591707879	-5.76574234512339	-5.76574234512339
2.63183273789568	3.09019597907842	-5.80362762742106	-5.80362762742106
2.63183273789568	3.09792004790723	-5.82759710006553	-5.82759710006553
2.63183273789568	3.110542189974	-5.86078019227182	-5.86078019227182
2.63183273789568	3.120908844404	-5.88275941173373	-5.88275941173373
2.63183273789568	3.12994958701076	-5.8982288243526	-5.8982288243526
2.63183273789568	3.13849390498568	-5.90969274907286	-5.90969274907286
2.63183273789568	3.1501869446091	-5.92059408668007	-5.92059408668007
2.63183273789568	3.16148064832368	-5.9260956933843	-5.9260956933843
2.63183273789568	3.17011103507498	-5.92705837196843	-5.92705837196843
2.63183273789568	3.17872314084609	-5.92543382176092	-5.92543382176092
2.63183273789568	3.18943427854929	-5.91990365178094	-5.91990365178094
2.63183273789568	3.20007270850667	-5.91078181012614	-5.91078181012614
2.63183273789568	3.21135729173775	-5.89740909606013	-5.89740909606013
2.63183273789568	3.21774495156264	-5.88818895143362	-5.88818895143362
2.63183273789568	3.22815211213431	-5.87093260310809	-5.87093260310809
2.63183273789568	3.23966270340771	-5.84871985771156	-5.84871985771156
2.63183273789568	3.2482633739793	-5.83003091588574	-5.83003091588574
2.63183273789568	3.26005447385254	-5.80190675371449	-5.80190675371449
2.63183273789568	3.2678375073655	-5.78175368065331	-5.78175368065331
2.63183273789568	3.27942502767294	-5.74978798903504	-5.74978798903504
2.63183273789568	3.28991400376944	-5.71888431915409	-5.71888431915409
2.63183273789568	3.29843413820363	-5.69255303751441	-5.69255303751441
2.63183273789568	3.30795598122601	-5.66174035894068	-5.66174035894068
2.63183273789568	3.32042353399918	-5.6195999609651	-5.6195999609651
2.63183273789568	3.32988808113066	-5.58643458787287	-5.58643458787287
2.63183273789568	3.34167171731797	-5.54349154447999	-5.54349154447999
2.63183273789568	3.34945522358469	-5.51442152120012	-5.51442152120012
2.63183273789568	3.3585212125853	-5.4797825230429	-5.4797825230429
2.63183273789568	3.36825225656232	-5.44181864030497	-5.44181864030497
2.63183273789568	3.37957340924158	-5.39657513254417	-5.39657513254417
2.63183273789568	3.388124757051	-5.36175275607133	-5.36175275607133
2.63183273789568	3.40006631133684	-5.31211230087609	-5.31211230087609
2.63183273789568	3.41031819784028	-5.26884728001272	-5.26884728001272
2.63183273789568	3.42124566193826	-5.22185092895825	-5.22185092895825
2.63183273789568	3.4282329791085	-5.19139858546674	-5.19139858546674
2.63183273789568	3.44003838428732	-5.13934039936311	-5.13934039936311
2.63183273789568	3.44978874723266	-5.09573275333662	-5.09573275333662
2.63183273789568	3.45844418684046	-5.05661631646473	-5.05661631646473
2.63183273789568	3.46995108331354	-5.00389096922555	-5.00389096922555
2.63183273789568	3.47930561178105	-4.96068175346733	-4.96068175346733
2.63183273789568	3.49068855748336	-4.90737382621637	-4.90737382621637
2.63183273789568	3.49945620723886	-4.86581147690487	-4.86581147690487
2.63183273789568	3.5102617296568	-4.81427738073444	-4.81427738073444
2.63183273789568	3.51971176077836	-4.76862533762068	-4.76862533762068
2.63183273789568	3.5297	-4.7200435532344	-4.7200435532344
2.64495380775054	2.5297	-0.874483218323405	-0.874483218323405
2.64495380775054	2.53930844129776	-0.932228956362962	-0.932228956362962
2.64495380775054	2.54779497192057	-0.985980136921171	-0.985980136921171
2.64495380775054	2.56041424082838	-1.07068669507834	-1.07068669507834
2.64495380775054	2.5688564932808	-1.13049866441321	-1.13049866441321
2.64495380775054	2.57878084645278	-1.20401941415275	-1.20401941415275
2.64495380775054	2.58790006453133	-1.27455231796523	-1.27455231796523
2.64495380775054	2.60044868121584	-1.37613378250268	-1.37613378250268
2.64495380775054	2.61142301668084	-1.46908776416296	-1.46908776416296
2.64495380775054	2.61891655477138	-1.53468686111472	-1.53468686111472
2.64495380775054	2.62821579381689	-1.61833731627951	-1.61833731627951
2.64495380775054	2.63990831305281	-1.72694080048393	-1.72694080048393
2.64495380775054	2.64816045660458	-1.80575125278915	-1.80575125278915
2.64495380775054	2.66105906661435	-1.93223719747942	-1.93223719747942
2.64495380775054	2.66962305468101	-2.01833592441022	-2.01833592441022
2.64495380775054	2.6785533057522	-2.10977472610597	-2.10977472610597
2.64495380775054	2.68809833521918	-2.20924652766661	-2.20924652766661
2.64495380775054	2.70151599859566	-2.35188752100311	-2.35188752100311
2.64495380775054	2.70905507632019	-2.43337391630024	-2.43337391630024
2.64495380775054	2.71998525917072	-2.55300833393324	-2.55300833393324
2.64495380775054	2.72922572197759	-2.65542143426796	-2.65542143426796
2.64495380775054	2.74114611746511	-2.78908239199194	-2.78908239199194
2.64495380775054	2.74860034865829	-2.8734499865547	-2.8734499865547
2.64495380775054	2.75935933954683	-2.99612996025269	-2.99612996025269
2.64495380775054	2.76773810666567	-3.09234002109469	-3.09234002109469
2.64495380775054	2.77804363128858	-3.21129275312802	-3.21129275312802
2.64495380775054	2.78988206968744	-3.34858312104217	-3.34858312104217
2.64495380775054	2.799643930492	-3.4621158118286	-3.4621158118286
2.64495380775054	2.81102918529108	-3.59476845037398	-3.59476845037398
2.64495380775054	2.81824838163769	-3.67882253279242	-3.67882253279242
2.64495380775054	2.82970215549013	-3.81202696972241	-3.81202696972241
2.64495380775054	2.83930568442423	-3.92331587367755	-3.92331587367755
2.64495380775054	2.84878869777475	-4.03268162972716	-4.03268162972716
2.64495380775054	2.85968028104831	-4.15741947323727	-4.15741947323727
2.64495380775054	2.86885162736121	-4.26150438752143	-4.26150438752143
2.64495380775054	2.88043509744726	-4.39149037706272	-4.39149037706272
2.64495380775054	2.89038702345778	-4.50150919445213	-4.50150919445213
2.64495380775054	2.90067886022027	-4.61349841117993	-4.61349841117993
2.64495380775054	2.90896284590012	-4.70210913914838	-4.70210913914838
2.64495380775054	2.92034801732973	-4.82129706664523	-4.82129706664523
2.64495380775054	2.93067093334228	-4.92663478600173	-4.92663478600173
2.64495380775054	2.93959327602965	-5.01524854185266	-5.01524854185266
2.64495380775054	2.95037368341503	-5.11907616548677	-5.11907616548677
2.64495380775054	2.95806641483584	-5.19086790735321	-5.19086790735321
2.64495380775054	2.96859975692854	-5.28573362810039	-5.28573362810039
2.64495380775054	2.98044547571505	-5.38749419391144	-5.38749419391144
2.64495380775054	2.98772143126024	-5.44720500618604	-5.44720500618604
2.64495380775054	3.00100233344648	-5.55052883998212	-5.55052883998212
2.64495380775054	3.01131809617829	-5.62535322126956	-5.62535322126956
2.64495380775054	3.0197116851039	-5.68268586866839	-5.68268586866839
2.64495380775054	3.03026099403746	-5.75004361576185	-5.75004361576185
2.64495380775054	3.03990760790565	-5.80688820381533	-5.80688820381533
2.64495380775054	3.05150515575847	-5.86924919754881	-5.86924919754881
2.64495380775054	3.05873576034268	-5.90467608640085	-5.90467608640085
2.64495380775054	3.06770301370292	-5.94495746731673	-5.94495746731673
2.64495380775054	3.07940591707879	-5.99155210035894	-5.99155210035894
2.64495380775054	3.09019597907842	-6.02834805773989	-6.02834805773989
2.64495380775054	3.09792004790723	-6.05117302639036	-6.05117302639036
2.64495380775054	3.110542189974	-6.08220294607884	-6.08220294607884
2.64495380775054	3.120908844404	-6.10204255721061	-6.10204255721061
2.64495380775054	3.12994958701076	-6.11520657394101	-6.11520657394101
2.64495380775054	3.13849390498568	-6.12423641143579	-6.12423641143579
2.64495380775054	3.1501869446091	-6.13150134796967	-6.13150134796967
2.64495380775054	3.16148064832368	-6.13310462703777	-6.13310462703777
2.64495380775054	3.17011103507498	-6.13090062080209	-6.13090062080209
2.64495380775054	3.17872314084609	-6.12581915420571	-6.12581915420571
2.64495380775054	3.18943427854929	-6.1158064311806	-6.1158064311806
2.64495380775054	3.20007270850667	-6.10209091221014	-6.10209091221014
2.64495380775054	3.21135729173775	-6.08342911644149	-6.08342911644149
2.64495380775054	3.21774495156264	-6.07114123108033	-6.07114123108033
2.64495380775054	3.22815211213431	-6.04874600267476	-6.04874600267476
2.64495380775054	3.23966270340771	-6.02055189160251	-6.02055189160251
2.64495380775054	3.2482633739793	-5.99747019807171	-5.99747019807171
2.64495380775054	3.26005447385254	-5.96309093441698	-5.96309093441698
2.64495380775054	3.2678375073655	-5.93869224851721	-5.93869224851721
2.64495380775054	3.27942502767294	-5.90030910123102	-5.90030910123102
2.64495380775054	3.28991400376944	-5.86345163103596	-5.86345163103596
2.64495380775054	3.29843413820363	-5.83227679986544	-5.83227679986544
2.64495380775054	3.30795598122601	-5.79605406593453	-5.79605406593453
2.64495380775054	3.32042353399918	-5.74669308238305	-5.74669308238305
2.64495380775054	3.32988808113066	-5.70795275017349	-5.70795275017349
2.64495380775054	3.34167171731797	-5.65820204219972	-5.65820204219972
2.64495380775054	3.34945522358469	-5.62454537818724	-5.62454537818724
2.64495380775054	3.3585212125853	-5.58454809340475	-5.58454809340475
2.64495380775054	3.36825225656232	-5.54071177984099	-5.54071177984099
2.64495380775054	3.37957340924158	-5.48880243894916	-5.48880243894916
2.64495380775054	3.388124757051	-5.44889943449243	-5.44889943449243
2.64495380775054	3.40006631133684	-5.39221340134588	-5.39221340134588
2.64495380775054	3.41031819784028	-5.3428052391705	-5.3428052391705
2.64495380775054	3.42124566193826	-5.28932284057373	-5.28932284057373
2.64495380775054	3.4282329791085	-5.2547806374165	-5.2547806374165
2.64495380775054	3.44003838428732	-5.19573857970283	-5.19573857970283
2.64495380775054	3.44978874723266	-5.14637904748554	-5.14637904748554
2.64495380775054	3.45844418684046	-5.10217174535478	-5.10217174535478
2.64495380775054	3.46995108331354	-5.04275384757682	-5.04275384757682
2.64495380775054	3.47930561178105	-4.99393902690798	-4.99393902690798
2.64495380775054	3.49068855748336	-4.93402686994398	-4.93402686994398
2.64495380775054	3.49945620723886	-4.88755259811671	-4.88755259811671
2.64495380775054	3.5102617296568	-4.82977330176897	-4.82977330176897
2.64495380775054	3.51971176077836	-4.77878843600951	-4.77878843600951
2.64495380775054	3.5297	-4.72446695017925	-4.72446695017925
2.65495766714573	2.5297	-0.918937167952436	-0.918937167952436
2.65495766714573	2.53930844129776	-0.978072484244194	-0.978072484244194
2.65495766714573	2.54779497192057	-1.03310998587381	-1.03310998587381
2.65495766714573	2.56041424082838	-1.11981301468597	-1.11981301468597
2.65495766714573	2.5688564932808	-1.18106595184662	-1.18106595184662
2.65495766714573	2.57878084645278	-1.25632938456158	-1.25632938456158
2.65495766714573	2.58790006453133	-1.32853337079177	-1.32853337079177
2.65495766714573	2.60044868121584	-1.43252350385836	-1.43252350385836
2.65495766714573	2.61142301668084	-1.52768691989843	-1.52768691989843
2.65495766714573	2.61891655477138	-1.59483830267129	-1.59483830267129
2.65495766714573	2.62821579381689	-1.68050139276886	-1.68050139276886
2.65495766714573	2.63990831305281	-1.79171692153761	-1.79171692153761
2.65495766714573	2.64816045660458	-1.87242217902741	-1.87242217902741
2.65495766714573	2.66105906661435	-2.00201657918143	-2.00201657918143
2.65495766714573	2.66962305468101	-2.09021971045553	-2.09021971045553
2.65495766714573	2.6785533057522	-2.18391091776471	-2.18391091776471
2.65495766714573	2.68809833521918	-2.28588202194362	-2.28588202194362
2.65495766714573	2.70151599859566	-2.43214396977743	-2.43214396977743
2.65495766714573	2.70905507632019	-2.51568566102355	-2.51568566102355
2.65495766714573	2.71998525917072	-2.63841111229999	-2.63841111229999
2.65495766714573	2.72922572197759	-2.74350175712971	-2.74350175712971
2.65495766714573	2.74114611746511	-2.88070208763287	-2.88070208763287
2.65495766714573	2.74860034865829	-2.9673468085806	-2.9673468085806
2.65495766714573	2.75935933954683	-3.09336934110411	-3.09336934110411
2.65495766714573	2.76773810666567	-3.19218416728029	-3.19218416728029
2.65495766714573	2.77804363128858	-3.31443747784181	-3.31443747784181
2.65495766714573	2.78988206968744	-3.45558913708965	-3.45558913708965
2.65495766714573	2.799643930492	-3.57239537900847	-3.57239537900847
2.65495766714573	2.81102918529108	-3.70883299930625	-3.70883299930625
2.65495766714573	2.81824838163769	-3.7953767577481	-3.7953767577481
2.65495766714573	2.82970215549013	-3.93247582848932	-3.93247582848932
2.65495766714573	2.83930568442423	-4.04711279958826	-4.04711279958826
2.65495766714573	2.84878869777475	-4.15972648269832	-4.15972648269832
2.65495766714573	2.85968028104831	-4.28817009274633	-4.28817009274633
2.65495766714573	2.86885162736121	-4.3954524235242	-4.3954524235242
2.65495766714573	2.88043509744726	-4.52930190187357	-4.52930190187357
2.65495766714573	2.89038702345778	-4.64276675667401	-4.64276675667401
2.65495766714573	2.90067886022027	-4.7580903274216	-4.7580903274216
2.65495766714573	2.90896284590012	-4.84936946059668	-4.84936946059668
2.65495766714573	2.92034801732973	-4.97214526264628	-4.97214526264628
2.65495766714573	2.93067093334228	-5.08051878683233	-5.08051878683233
2.65495766714573	2.93959327602965	-5.17169113769438	-5.17169113769438
2.65495766714573	2.95037368341503	-5.27847746175354	-5.27847746175354
2.65495766714573	2.95806641483584	-5.35223322336077	-5.35223322336077
2.65495766714573	2.96859975692854	-5.44963467044283	-5.44963467044283
2.65495766714573	2.98044547571505	-5.55392349265895	-5.55392349265895
2.65495766714573	2.98772143126024	-5.6150229802513	-5.6150229802513
2.65495766714573	3.00100233344648	-5.72049679626764	-5.72049679626764
2.65495766714573	3.01131809617829	-5.79672921568442	-5.79672921568442
2.65495766714573	3.0197116851039	-5.85495107552578	-5.85495107552578
2.65495766714573	3.03026099403746	-5.92312783259081	-5.92312783259081
2.65495766714573	3.03990760790565	-5.98046325247049	-5.98046325247049
2.65495766714573	3.05150515575847	-6.04292895503272	-6.04292895503272
2.65495766714573	3.05873576034268	-6.07822781421152	-6.07822781421152
2.65495766714573	3.06770301370292	-6.11811502650221	-6.11811502650221
2.65495766714573	3.07940591707879	-6.16380825996782	-6.16380825996782
2.65495766714573	3.09019597907842	-6.19943153825676	-6.19943153825676
2.65495766714573	3.09792004790723	-6.22115891229487	-6.22115891229487
2.65495766714573	3.110542189974	-6.25000350913984	-6.25000350913984
2.65495766714573	3.120908844404	-6.2676475729462	-6.2676475729462
2.65495766714573	3.12994958701076	-6.27869365657443	-6.27869365657443
2.65495766714573	3.13849390498568	-6.28562747787652	-6.28562747787652
2.65495766714573	3.1501869446091	-6.28952989766185	-6.28952989766185
2.65495766714573	3.16148064832368	-6.28757880279056	-6.28757880279056
2.65495766714573	3.17011103507498	-6.28256925810683	-6.28256925810683
2.65495766714573	3.17872314084609	-6.2744285361203	-6.2744285361203
2.65495766714573	3.18943427854929	-6.26054771435378	-6.26054771435378
2.65495766714573	3.20007270850667	-6.24263850618883	-6.24263850618883
2.65495766714573	3.21135729173775	-6.21946053612078	-6.21946053612078
2.65495766714573	3.21774495156264	-6.2045979905418	-6.2045979905418
2.65495766714573	3.22815211213431	-6.17781670591199	-6.17781670591199
2.65495766714573	3.23966270340771	-6.14475317387507	-6.14475317387507
2.65495766714573	3.2482633739793	-6.11781762259284	-6.11781762259284
2.65495766714573	3.26005447385254	-6.07808542499504	-6.07808542499504
2.65495766714573	3.2678375073655	-6.05025356110355	-6.05025356110355
2.65495766714573	3.27942502767294	-6.00647696831061	-6.00647696831061
2.65495766714573	3.28991400376944	-5.96479501871022	-5.96479501871022
2.65495766714573	3.29843413820363	-5.92957346071745	-5.92957346071745
2.65495766714573	3.30795598122601	-5.88881149577674	-5.88881149577674
2.65495766714573	3.32042353399918	-5.83361109313637	-5.83361109313637
2.65495766714573	3.32988808113066	-5.79038383317231	-5.79038383317231
2.65495766714573	3.34167171731797	-5.7349838276341	-5.7349838276341
2.65495766714573	3.34945522358469	-5.69763238133589	-5.69763238133589
2.65495766714573	3.3585212125853	-5.65333413850112	-5.65333413850112
2.65495766714573	3.36825225656232	-5.604996763229	-5.604996763229
2.65495766714573	3.37957340924158	-5.54768396196187	-5.54768396196187
2.65495766714573	3.388124757051	-5.50380671661804	-5.50380671661804
2.65495766714573	3.40006631133684	-5.44151710080183	-5.44151710080183
2.65495766714573	3.41031819784028	-5.38726969878309	-5.38726969878309
2.65495766714573	3.42124566193826	-5.32871347597904	-5.32871347597904
2.65495766714573	3.4282329791085	-5.29094372638758	-5.29094372638758
2.65495766714573	3.44003838428732	-5.22653214796151	-5.22653214796151
2.65495766714573	3.44978874723266	-5.17267698109703	-5.17267698109703
2.65495766714573	3.45844418684046	-5.12455159701727	-5.12455159701727
2.65495766714573	3.46995108331354	-5.05996715119647	-5.05996715119647
2.65495766714573	3.47930561178105	-5.00703976537488	-5.00703976537488
2.65495766714573	3.49068855748336	-4.9421116605011	-4.9421116605011
2.65495766714573	3.49945620723886	-4.89181264319245	-4.89181264319245
2.65495766714573	3.5102617296568	-4.82936939124511	-4.82936939124511
2.65495766714573	3.51971176077836	-4.77435340847012	-4.77435340847012
2.65495766714573	3.5297	-4.71586923783053	-4.71586923783053
2.66196489697116	2.5297	-0.950369687320801	-0.950369687320801
2.66196489697116	2.53930844129776	-1.01048996289757	-1.01048996289757
2.66196489697116	2.54779497192057	-1.06642011552412	-1.06642011552412
2.66196489697116	2.56041424082838	-1.15455102068097	-1.15455102068097
2.66196489697116	2.5688564932808	-1.21678174874836	-1.21678174874836
2.66196489697116	2.57878084645278	-1.29328227544624	-1.29328227544624
2.66196489697116	2.58790006453133	-1.36666316806873	-1.36666316806873
2.66196489697116	2.60044868121584	-1.47235090347925	-1.47235090347925
2.66196489697116	2.61142301668084	-1.56907263416281	-1.56907263416281
2.66196489697116	2.61891655477138	-1.63733879074789	-1.63733879074789
2.66196489697116	2.62821579381689	-1.72440342837041	-1.72440342837041
2.66196489697116	2.63990831305281	-1.83746405530644	-1.83746405530644
2.66196489697116	2.64816045660458	-1.91951685438789	-1.91951685438789
2.66196489697116	2.66105906661435	-2.05129201964849	-2.05129201964849
2.66196489697116	2.66962305468101	-2.14099254931443	-2.14099254931443
2.66196489697116	2.6785533057522	-2.23630011298837	-2.23630011298837
2.66196489697116	2.68809833521918	-2.3400182245212	-2.3400182245212
2.66196489697116	2.70151599859566	-2.48884922378409	-2.48884922378409
2.66196489697116	2.70905507632019	-2.57386731174284	-2.57386731174284
2.66196489697116	2.71998525917072	-2.69876951265377	-2.69876951265377
2.66196489697116	2.72922572197759	-2.80577447451134	-2.80577447451134
2.66196489697116	2.74114611746511	-2.94550245217198	-2.94550245217198
2.66196489697116	2.74860034865829	-3.03373597887764	-3.03373597887764
2.66196489697116	2.75935933954683	-3.1621022771954	-3.1621022771954
2.66196489697116	2.76773810666567	-3.26279000251736	-3.26279000251736
2.66196489697116	2.77804363128858	-3.38738707045979	-3.38738707045979
2.66196489697116	2.78988206968744	-3.53128112939532	-3.53128112939532
2.66196489697116	2.799643930492	-3.65040528224364	-3.65040528224364
2.66196489697116	2.81102918529108	-3.78955952796139	-3.78955952796139
2.66196489697116	2.81824838163769	-3.87784309914178	-3.87784309914178
2.66196489697116	2.82970215549013	-4.01772291590578	-4.01772291590578
2.66196489697116	2.83930568442423	-4.1346594944161	-4.1346594944161
2.66196489697116	2.84878869777475	-4.24961594897786	-4.24961594897786
2.66196489697116	2.85968028104831	-4.3807705312704	-4.3807705312704
2.66196489697116	2.86885162736121	-4.49023398320253	-4.49023398320253
2.66196489697116	2.88043509744726	-4.62695315110932	-4.62695315110932
2.66196489697116	2.89038702345778	-4.74267021720419	-4.74267021720419
2.66196489697116	2.90067886022027	-4.86044146192575	-4.86044146192575
2.66196489697116	2.90896284590012	-4.95360068102968	-4.95360068102968
2.66196489697116	2.92034801732973	-5.07887709563545	-5.07887709563545
2.66196489697116	2.93067093334228	-5.18945175704584	-5.18945175704584
2.66196489697116	2.93959327602965	-5.2824107909492	-5.2824107909492
2.66196489697116	2.95037368341503	-5.39119523917344	-5.39119523917344
2.66196489697116	2.95806641483584	-5.46627057835292	-5.46627057835292
2.66196489697116	2.96859975692854	-5.56538397865489	-5.56538397865489
2.66196489697116	2.98044547571505	-5.67138225600718	-5.67138225600718
2.66196489697116	2.98772143126024	-5.73344718150247	-5.73344718150247
2.66196489697116	3.00100233344648	-5.84031053108276	-5.84031053108276
2.66196489697116	3.01131809617829	-5.91744619451975	-5.91744619451975
2.66196489697116	3.0197116851039	-5.97624367359208	-5.97624367359208
2.66196489697116	3.03026099403746	-6.04482179533318	-6.04482179533318
2.66196489697116	3.03990760790565	-6.10233824659645	-6.10233824659645
2.66196489697116	3.05150515575847	-6.16468243082238	-6.16468243082238
2.66196489697116	3.05873576034268	-6.1998177054096	-6.1998177054096
2.66196489697116	3.06770301370292	-6.23926864684472	-6.23926864684472
2.66196489697116	3.07940591707879	-6.28405553451137	-6.28405553451137
2.66196489697116	3.09019597907842	-6.31860040075838	-6.31860040075838
2.66196489697116	3.09792004790723	-6.33944223514078	-6.33944223514078
2.66196489697116	3.110542189974	-6.3664171223628	-6.3664171223628
2.66196489697116	3.120908844404	-6.38236629611043	-6.38236629611043
2.66196489697116	3.12994958701076	-6.39176398507891	-6.39176398507891
2.66196489697116	3.13849390498568	-6.39689255741604	-6.39689255741604
2.66196489697116	3.1501869446091	-6.39818272210971	-6.39818272210971
2.66196489697116	3.16148064832368	-6.39349353066365	-6.39349353066365
2.66196489697116	3.17011103507498	-6.38620715601769	-6.38620715601769
2.66196489697116	3.17872314084609	-6.37580039884165	-6.37580039884165
2.66196489697116	3.18943427854929	-6.35896199052121	-6.35896199052121
2.66196489697116	3.20007270850667	-6.33787347922254	-6.33787347922254
2.66196489697116	3.21135729173775	-6.31131902120211	-6.31131902120211
2.66196489697116	3.21774495156264	-6.29446483041937	-6.29446483041937
2.66196489697116	3.22815211213431	-6.26437322325603	-6.26437322325603
2.66196489697116	3.23966270340771	-6.22756752211393	-6.22756752211393
2.66196489697116	3.2482633739793	-6.19778886096253	-6.19778886096253
2.66196489697116	3.26005447385254	-6.15410676141886	-6.15410676141886
2.66196489697116	3.2678375073655	-6.12358397260635	-6.12358397260635
2.66196489697116	3.27942502767294	-6.07591265011411	-6.07591265011411
2.66196489697116	3.28991400376944	-6.03057401184202	-6.03057401184202
2.66196489697116	3.29843413820363	-5.99241815198258	-5.99241815198258
2.66196489697116	3.30795598122601	-5.94848331094204	-5.94848331094204
2.66196489697116	3.32042353399918	-5.88886436641064	-5.88886436641064
2.66196489697116	3.32988808113066	-5.84242807550578	-5.84242807550578
2.66196489697116	3.34167171731797	-5.78302623123221	-5.78302623123221
2.66196489697116	3.34945522358469	-5.74294741903276	-5.74294741903276
2.66196489697116	3.3585212125853	-5.69554758631466	-5.69554758631466
2.66196489697116	3.36825225656232	-5.64395099635243	-5.64395099635243
2.66196489697116	3.37957340924158	-5.58274997887912	-5.58274997887912
2.66196489697116	3.388124757051	-5.53594151927064	-5.53594151927064
2.66196489697116	3.40006631133684	-5.46966250985628	-5.46966250985628
2.66196489697116	3.41031819784028	-5.4121249076706	-5.4121249076706
2.66196489697116	3.42124566193826	-5.34997964438986	-5.34997964438986
2.66196489697116	3.4282329791085	-5.30988119686265	-5.30988119686265
2.66196489697116	3.44003838428732	-5.2416062724007	-5.2416062724007
2.66196489697116	3.44978874723266	-5.18468813535253	-5.18468813535253
2.66196489697116	3.45844418684046	-5.13382510308583	-5.13382510308583
2.66196489697116	3.46995108331354	-5.06559267924683	-5.06559267924683
2.66196489697116	3.47930561178105	-5.00987559141362	-5.00987559141362
2.66196489697116	3.49068855748336	-4.94147774747614	-4.94147774747614
2.66196489697116	3.49945620723886	-4.88854180879071	-4.88854180879071
2.66196489697116	3.5102617296568	-4.82284620989191	-4.82284620989191
2.66196489697116	3.51971176077836	-4.76507057652219	-4.76507057652219
2.66196489697116	3.5297	-4.70371424584539	-4.70371424584539
2.67191682837521	2.5297	-0.995382030469614	-0.995382030469614
2.67191682837521	2.53930844129776	-1.05688591599812	-1.05688591599812
2.67191682837521	2.54779497192057	-1.11408846372433	-1.11408846372433
2.67191682837521	2.56041424082838	-1.20424586694844	-1.20424586694844
2.67191682837521	2.5688564932808	-1.26790910096088	-1.26790910096088
2.67191682837521	2.57878084645278	-1.34614630258449	-1.34614630258449
2.67191682837521	2.58790006453133	-1.42121601251097	-1.42121601251097
2.67191682837521	2.60044868121584	-1.52932590682224	-1.52932590682224
2.67191682837521	2.61142301668084	-1.6282612871405	-1.6282612871405
2.67191682837521	2.61891655477138	-1.69809208103612	-1.69809208103612
2.67191682837521	2.62821579381689	-1.78719940834566	-1.78719940834566
2.67191682837521	2.63990831305281	-1.90288657705332	-1.90288657705332
2.67191682837521	2.64816045660458	-1.98687960276794	-1.98687960276794
2.67191682837521	2.66105906661435	-2.12177658648426	-2.12177658648426
2.67191682837521	2.66962305468101	-2.21363481762342	-2.21363481762342
2.67191682837521	2.6785533057522	-2.31122632921927	-2.31122632921927
2.67191682837521	2.68809833521918	-2.41746719423031	-2.41746719423031
2.67191682837521	2.70151599859566	-2.56993314575419	-2.56993314575419
2.67191682837521	2.70905507632019	-2.65708272507879	-2.65708272507879
2.67191682837521	2.71998525917072	-2.78515917093375	-2.78515917093375
2.67191682837521	2.72922572197759	-2.89487480459707	-2.89487480459707
2.67191682837521	2.74114611746511	-3.03819213700962	-3.03819213700962
2.67191682837521	2.74860034865829	-3.1287127049747	-3.1287127049747
2.67191682837521	2.75935933954683	-3.260503485806	-3.260503485806
2.67191682837521	2.76773810666567	-3.36388253873275	-3.36388253873275
2.67191682837521	2.77804363128858	-3.4918481174027	-3.4918481174027
2.67191682837521	2.78988206968744	-3.63970381390129	-3.63970381390129
2.67191682837521	2.799643930492	-3.76209180927657	-3.76209180927657
2.67191682837521	2.81102918529108	-3.90514902581378	-3.90514902581378
2.67191682837521	2.81824838163769	-3.99595377324988	-3.99595377324988
2.67191682837521	2.82970215549013	-4.13982830035843	-4.13982830035843
2.67191682837521	2.83930568442423	-4.2601561855862	-4.2601561855862
2.67191682837521	2.84878869777475	-4.37842012943167	-4.37842012943167
2.67191682837521	2.85968028104831	-4.51339417189513	-4.51339417189513
2.67191682837521	2.86885162736121	-4.62608139601883	-4.62608139601883
2.67191682837521	2.88043509744726	-4.76674114556732	-4.76674114556732
2.67191682837521	2.89038702345778	-4.88588769559215	-4.88588769559215
2.67191682837521	2.90067886022027	-5.00704231960776	-5.00704231960776
2.67191682837521	2.90896284590012	-5.10284590303564	-5.10284590303564
2.67191682837521	2.92034801732973	-5.23170143593336	-5.23170143593336
2.67191682837521	2.93067093334228	-5.34534169844278	-5.34534169844278
2.67191682837521	2.93959327602965	-5.44081284735921	-5.44081284735921
2.67191682837521	2.95037368341503	-5.55243792444304	-5.55243792444304
2.67191682837521	2.95806641483584	-5.62939482758696	-5.62939482758696
2.67191682837521	2.96859975692854	-5.73090576286529	-5.73090576286529
2.67191682837521	2.98044547571505	-5.83918794633405	-5.83918794633405
2.67191682837521	2.98772143126024	-5.90249097488555	-5.90249097488555
2.67191682837521	3.00100233344648	-6.01125383837393	-6.01125383837393
2.67191682837521	3.01131809617829	-6.08945583114826	-6.08945583114826
2.67191682837521	3.0197116851039	-6.14877371719774	-6.14877371719774
2.67191682837521	3.03026099403746	-6.21786454743034	-6.21786454743034
2.67191682837521	3.03990760790565	-6.27533214046304	-6.27533214046304
2.67191682837521	3.05150515575847	-6.33738294407999	-6.33738294407999
2.67191682837521	3.05873576034268	-6.37198202464572	-6.37198202464572
2.67191682837521	3.06770301370292	-6.41066416476298	-6.41066416476298
2.67191682837521	3.07940591707879	-6.45383473068682	-6.45383473068682
2.67191682837521	3.09019597907842	-6.48645576064621	-6.48645576064621
2.67191682837521	3.09792004790723	-6.50576750470481	-6.50576750470481
2.67191682837521	3.110542189974	-6.52978221417374	-6.52978221417374
2.67191682837521	3.120908844404	-6.54277476062668	-6.54277476062668
2.67191682837521	3.12994958701076	-6.54948511962453	-6.54948511962453
2.67191682837521	3.13849390498568	-6.5518124856373	-6.5518124856373
2.67191682837521	3.1501869446091	-6.54890514036003	-6.54890514036003
2.67191682837521	3.16148064832368	-6.53996838932397	-6.53996838932397
2.67191682837521	3.17011103507498	-6.52921090296718	-6.52921090296718
2.67191682837521	3.17872314084609	-6.51525423639612	-6.51525423639612
2.67191682837521	3.18943427854929	-6.49358016118379	-6.49358016118379
2.67191682837521	3.20007270850667	-6.46786228474218	-6.46786228474218
2.67191682837521	3.21135729173775	-6.43599500186417	-6.43599500186417
2.67191682837521	3.21774495156264	-6.41616305045665	-6.41616305045665
2.67191682837521	3.22815211213431	-6.38098336165962	-6.38098336165962
2.67191682837521	3.23966270340771	-6.33851775529348	-6.33851775529348
2.67191682837521	3.2482633739793	-6.30439724416743	-6.30439724416743
2.67191682837521	3.26005447385254	-6.25484671209364	-6.25484671209364
2.67191682837521	3.2678375073655	-6.22044396869217	-6.22044396869217
2.67191682837521	3.27942502767294	-6.16688495877429	-6.16688495877429
2.67191682837521	3.28991400376944	-6.11626113732802	-6.11626113732802
2.67191682837521	3.29843413820363	-6.07370626862973	-6.07370626862973
2.67191682837521	3.30795598122601	-6.02486852894538	-6.02486852894538
2.67191682837521	3.32042353399918	-5.95903690068019	-5.95903690068019
2.67191682837521	3.32988808113066	-5.90770672147994	-5.90770672147994
2.67191682837521	3.34167171731797	-5.84233007708895	-5.84233007708895
2.67191682837521	3.34945522358469	-5.79847802507777	-5.79847802507777
2.67191682837521	3.3585212125853	-5.74657988195912	-5.74657988195912
2.67191682837521	3.36825225656232	-5.69013653157646	-5.69013653157646
2.67191682837521	3.37957340924158	-5.62346581585462	-5.62346581585462
2.67191682837521	3.388124757051	-5.57252356327115	-5.57252356327115
2.67191682837521	3.40006631133684	-5.50053144229804	-5.50053144229804
2.67191682837521	3.41031819784028	-5.43809478891205	-5.43809478891205
2.67191682837521	3.42124566193826	-5.37089932924221	-5.37089932924221
2.67191682837521	3.4282329791085	-5.32757297641098	-5.32757297641098
2.67191682837521	3.44003838428732	-5.25396021368783	-5.25396021368783
2.67191682837521	3.44978874723266	-5.1926538408872	-5.1926538408872
2.67191682837521	3.45844418684046	-5.13789463565422	-5.13789463565422
2.67191682837521	3.46995108331354	-5.06477374141878	-5.06477374141878
2.67191682837521	3.47930561178105	-5.00487704372506	-5.00487704372506
2.67191682837521	3.49068855748336	-4.93165605609846	-4.93165605609846
2.67191682837521	3.49945620723886	-4.87506710742883	-4.87506710742883
2.67191682837521	3.5102617296568	-4.80494742400833	-4.80494742400833
2.67191682837521	3.51971176077836	-4.74342138575958	-4.74342138575958
2.67191682837521	3.5297	-4.67808055721878	-4.67808055721878
2.68215933450389	2.5297	-1.04210545176289	-1.04210545176289
2.68215933450389	2.53930844129776	-1.10501872899721	-1.10501872899721
2.68215933450389	2.54779497192057	-1.16357110716723	-1.16357110716723
2.68215933450389	2.56041424082838	-1.25578129633374	-1.25578129633374
2.68215933450389	2.5688564932808	-1.32091980278688	-1.32091980278688
2.68215933450389	2.57878084645278	-1.40094733780961	-1.40094733780961
2.68215933450389	2.58790006453133	-1.47773714427865	-1.47773714427865
2.68215933450389	2.60044868121584	-1.58834790360686	-1.58834790360686
2.68215933450389	2.61142301668084	-1.68959412171057	-1.68959412171057
2.68215933450389	2.61891655477138	-1.76105503082545	-1.76105503082545
2.68215933450389	2.62821579381689	-1.85224030871387	-1.85224030871387
2.68215933450389	2.63990831305281	-1.97068371133025	-1.97068371133025
2.68215933450389	2.64816045660458	-2.05664949993593	-2.05664949993593
2.68215933450389	2.66105906661435	-2.19479508705541	-2.19479508705541
2.68215933450389	2.66962305468101	-2.28887779190484	-2.28887779190484
2.68215933450389	2.6785533057522	-2.38885252477945	-2.38885252477945
2.68215933450389	2.68809833521918	-2.49772617611472	-2.49772617611472
2.68215933450389	2.70151599859566	-2.65399734265526	-2.65399734265526
2.68215933450389	2.70905507632019	-2.74333256007736	-2.74333256007736
2.68215933450389	2.71998525917072	-2.87467761912706	-2.87467761912706
2.68215933450389	2.72922572197759	-2.98724350209068	-2.98724350209068
2.68215933450389	2.74114611746511	-3.13429504875961	-3.13429504875961
2.68215933450389	2.74860034865829	-3.22723009604113	-3.22723009604113
2.68215933450389	2.75935933954683	-3.36251517001	-3.36251517001
2.68215933450389	2.76773810666567	-3.46873208714311	-3.46873208714311
2.68215933450389	2.77804363128858	-3.60020529197357	-3.60020529197357
2.68215933450389	2.78988206968744	-3.7521465744947	-3.7521465744947
2.68215933450389	2.799643930492	-3.87799443475399	-3.87799443475399
2.68215933450389	2.81102918529108	-4.02513854343738	-4.02513854343738
2.68215933450389	2.81824838163769	-4.11852463530528	-4.11852463530528
2.68215933450389	2.82970215549013	-4.26655664576344	-4.26655664576344
2.68215933450389	2.83930568442423	-4.39036366554063	-4.39036366554063
2.68215933450389	2.84878869777475	-4.51208872915646	-4.51208872915646
2.68215933450389	2.85968028104831	-4.65105439907319	-4.65105439907319
2.68215933450389	2.86885162736121	-4.76703088761622	-4.76703088761622
2.68215933450389	2.88043509744726	-4.91188165956419	-4.91188165956419
2.68215933450389	2.89038702345778	-5.03445576804728	-5.03445576804728
2.68215933450389	2.90067886022027	-5.1591553482566	-5.1591553482566
2.68215933450389	2.90896284590012	-5.25773844724279	-5.25773844724279
2.68215933450389	2.92034801732973	-5.3902268161728	-5.3902268161728
2.68215933450389	2.93067093334228	-5.50695309632323	-5.50695309632323
2.68215933450389	2.93959327602965	-5.60492866285347	-5.60492866285347
2.68215933450389	2.95037368341503	-5.71947644158075	-5.71947644158075
2.68215933450389	2.95806641483584	-5.79830339978565	-5.79830339978565
2.68215933450389	2.96859975692854	-5.90209159104393	-5.90209159104393
2.68215933450389	2.98044547571505	-6.01260299857512	-6.01260299857512
2.68215933450389	2.98772143126024	-6.07702217325152	-6.07702217325152
2.68215933450389	3.00100233344648	-6.1875365831973	-6.1875365831973
2.68215933450389	3.01131809617829	-6.26656445081892	-6.26656445081892
2.68215933450389	3.0197116851039	-6.3263932868411	-6.3263932868411
2.68215933450389	3.03026099403746	-6.39554064677606	-6.39554064677606
2.68215933450389	3.03990760790565	-6.45285928423914	-6.45285928423914
2.68215933450389	3.05150515575847	-6.51408319159628	-6.51408319159628
2.68215933450389	3.05873576034268	-6.547924127709	-6.547924127709
2.68215933450389	3.06770301370292	-6.58527674967365	-6.58527674967365
2.68215933450389	3.07940591707879	-6.6264758752925	-6.6264758752925
2.68215933450389	3.09019597907842	-6.65682843058283	-6.65682843058283
2.68215933450389	3.09792004790723	-6.67401475191872	-6.67401475191872
2.68215933450389	3.110542189974	-6.69430903676823	-6.69430903676823
2.68215933450389	3.120908844404	-6.70406417837705	-6.70406417837705
2.68215933450389	3.12994958701076	-6.70747869010523	-6.70747869010523
2.68215933450389	3.13849390498568	-6.70646773735166	-6.70646773735166
2.68215933450389	3.1501869446091	-6.69881245574254	-6.69881245574254
2.68215933450389	3.16148064832368	-6.68498711141251	-6.68498711141251
2.68215933450389	3.17011103507498	-6.67026666344174	-6.67026666344174
2.68215933450389	3.17872314084609	-6.6521559812719	-6.6521559812719
2.68215933450389	3.18943427854929	-6.62533694694679	-6.62533694694679
2.68215933450389	3.20007270850667	-6.59405436145443	-6.59405436145443
2.68215933450389	3.21135729173775	-6.55638766271949	-6.55638766271949
2.68215933450389	3.21774495156264	-6.53318696823823	-6.53318696823823
2.68215933450389	3.22815211213431	-6.49244802359073	-6.49244802359073
2.68215933450389	3.23966270340771	-6.44376071139095	-6.44376071139095
2.68215933450389	3.2482633739793	-6.40501321400899	-6.40501321400899
2.68215933450389	3.26005447385254	-6.34894929758013	-6.34894929758013
2.68215933450389	3.2678375073655	-6.31027733789085	-6.31027733789085
2.68215933450389	3.27942502767294	-6.25030261893545	-6.25030261893545
2.68215933450389	3.28991400376944	-6.19393848384999	-6.19393848384999
2.68215933450389	3.29843413820363	-6.14685422127417	-6.14685422127417
2.68215933450389	3.30795598122601	-6.09279065347238	-6.09279065347238
2.68215933450389	3.32042353399918	-6.02030147353219	-6.02030147353219
2.68215933450389	3.32988808113066	-5.96386059096614	-5.96386059096614
2.68215933450389	3.34167171731797	-5.89236771369644	-5.89236771369644
2.68215933450389	3.34945522358469	-5.84438573998784	-5.84438573998784
2.68215933450389	3.3585212125853	-5.78778671416921	-5.78778671416921
2.68215933450389	3.36825225656232	-5.72629836352917	-5.72629836352917
2.68215933450389	3.37957340924158	-5.6539539225393	-5.6539539225393
2.68215933450389	3.388124757051	-5.59874111162139	-5.59874111162139
2.68215933450389	3.40006631133684	-5.52087013661912	-5.52087013661912
2.68215933450389	3.41031819784028	-5.45346780798059	-5.45346780798059
2.68215933450389	3.42124566193826	-5.38106471104936	-5.38106471104936
2.68215933450389	3.4282329791085	-5.33445581239312	-5.33445581239312
2.68215933450389	3.44003838428732	-5.25533122951316	-5.25533122951316
2.68215933450389	3.44978874723266	-5.18964875751089	-5.18964875751089
2.68215933450389	3.45844418684046	-5.13102386573928	-5.13102386573928
2.68215933450389	3.46995108331354	-5.05280922257197	-5.05280922257197
2.68215933450389	3.47930561178105	-4.98894346961049	-4.98894346961049
2.68215933450389	3.49068855748336	-4.91102966230852	-4.91102966230852
2.68215933450389	3.49945620723886	-4.85073341804582	-4.85073341804582
2.68215933450389	3.5102617296568	-4.77625822926535	-4.77625822926535
2.68215933450389	3.51971176077836	-4.71096408141869	-4.71096408141869
2.68215933450389	3.5297	-4.6418721907848	-4.6418721907848
2.69490689668568	2.5297	-1.10070181219851	-1.10070181219851
2.69490689668568	2.53930844129776	-1.16539202478054	-1.16539202478054
2.69490689668568	2.54779497192057	-1.22554457149107	-1.22554457149107
2.69490689668568	2.56041424082838	-1.32033708020805	-1.32033708020805
2.69490689668568	2.5688564932808	-1.38729411274039	-1.38729411274039
2.69490689668568	2.57878084645278	-1.46958269034764	-1.46958269034764
2.69490689668568	2.58790006453133	-1.54851551436445	-1.54851551436445
2.69490689668568	2.60044868121584	-1.66225344496786	-1.66225344496786
2.69490689668568	2.61142301668084	-1.76635583284622	-1.76635583284622
2.69490689668568	2.61891655477138	-1.83985105956879	-1.83985105956879
2.69490689668568	2.62821579381689	-1.93364595612564	-1.93364595612564
2.69490689668568	2.63990831305281	-2.05550379787405	-2.05550379787405
2.69490689668568	2.64816045660458	-2.14397998941843	-2.14397998941843
2.69490689668568	2.66105906661435	-2.28616227727304	-2.28616227727304
2.69490689668568	2.66962305468101	-2.38301663208767	-2.38301663208767
2.69490689668568	2.6785533057522	-2.48597639828546	-2.48597639828546
2.69490689668568	2.68809833521918	-2.5981318941715	-2.5981318941715
2.69490689668568	2.70151599859566	-2.75918829138624	-2.75918829138624
2.69490689668568	2.70905507632019	-2.85126826393412	-2.85126826393412
2.69490689668568	2.71998525917072	-2.98671502412856	-2.98671502412856
2.69490689668568	2.72922572197759	-3.10283918011697	-3.10283918011697
2.69490689668568	2.74114611746511	-3.25461719779639	-3.25461719779639
2.69490689668568	2.74860034865829	-3.35056451452937	-3.35056451452937
2.69490689668568	2.75935933954683	-3.49028398264664	-3.49028398264664
2.69490689668568	2.76773810666567	-3.60000401383155	-3.60000401383155
2.69490689668568	2.77804363128858	-3.73588475630271	-3.73588475630271
2.69490689668568	2.78988206968744	-3.89300525357521	-3.89300525357521
2.69490689668568	2.799643930492	-4.02317638546685	-4.02317638546685
2.69490689668568	2.81102918529108	-4.17542840768522	-4.17542840768522
2.69490689668568	2.81824838163769	-4.27206007238533	-4.27206007238533
2.69490689668568	2.82970215549013	-4.42530971682072	-4.42530971682072
2.69490689668568	2.83930568442423	-4.55353443494835	-4.55353443494835
2.69490689668568	2.84878869777475	-4.67962357342003	-4.67962357342003
2.69490689668568	2.85968028104831	-4.82349947172264	-4.82349947172264
2.69490689668568	2.86885162736121	-4.94364521262884	-4.94364521262884
2.69490689668568	2.88043509744726	-5.09365107264739	-5.09365107264739
2.69490689668568	2.89038702345778	-5.22055429141619	-5.22055429141619
2.69490689668568	2.90067886022027	-5.34960667537194	-5.34960667537194
2.69490689668568	2.90896284590012	-5.45154506007486	-5.45154506007486
2.69490689668568	2.92034801732973	-5.58851990891065	-5.58851990891065
2.69490689668568	2.93067093334228	-5.70904109722198	-5.70904109722198
2.69490689668568	2.93959327602965	-5.81015503318991	-5.81015503318991
2.69490689668568	2.95037368341503	-5.9280293604923	-5.9280293604923
2.69490689668568	2.95806641483584	-6.0090546146572	-6.0090546146572
2.69490689668568	2.96859975692854	-6.11551529834679	-6.11551529834679
2.69490689668568	2.98044547571505	-6.22860552493574	-6.22860552493574
2.69490689668568	2.98772143126024	-6.29426654833355	-6.29426654833355
2.69490689668568	3.00100233344648	-6.40634779390524	-6.40634779390524
2.69490689668568	3.01131809617829	-6.486127398419	-6.486127398419
2.69490689668568	3.0197116851039	-6.54609332160527	-6.54609332160527
2.69490689668568	3.03026099403746	-6.61500562468564	-6.61500562468564
2.69490689668568	3.03990760790565	-6.67150414415937	-6.67150414415937
2.69490689668568	3.05150515575847	-6.7312015801453	-6.7312015801453
2.69490689668568	3.05873576034268	-6.76364212785228	-6.76364212785228
2.69490689668568	3.06770301370292	-6.79910568373913	-6.79910568373913
2.69490689668568	3.07940591707879	-6.83684269937055	-6.83684269937055
2.69490689668568	3.09019597907842	-6.86354945183666	-6.86354945183666
2.69490689668568	3.09792004790723	-6.87789519709821	-6.87789519709821
2.69490689668568	3.110542189974	-6.89278261811876	-6.89278261811876
2.69490689668568	3.120908844404	-6.89754118649762	-6.89754118649762
2.69490689668568	3.12994958701076	-6.89630645092626	-6.89630645092626
2.69490689668568	3.13849390498568	-6.89069141163134	-6.89069141163134
2.69490689668568	3.1501869446091	-6.87627357197687	-6.87627357197687
2.69490689668568	3.16148064832368	-6.8555529161888	-6.8555529161888
2.69490689668568	3.17011103507498	-6.83522711537552	-6.83522711537552
2.69490689668568	3.17872314084609	-6.81160914813194	-6.81160914813194
2.69490689668568	3.18943427854929	-6.77754307897976	-6.77754307897976
2.69490689668568	3.20007270850667	-6.73907679608419	-6.73907679608419
2.69490689668568	3.21135729173775	-6.69352042738797	-6.69352042738797
2.69490689668568	3.21774495156264	-6.66568280031379	-6.66568280031379
2.69490689668568	3.22815211213431	-6.61759427633478	-6.61759427633478
2.69490689668568	3.23966270340771	-6.56066299381479	-6.56066299381479
2.69490689668568	3.2482633739793	-6.51574071025129	-6.51574071025129
2.69490689668568	3.26005447385254	-6.45121705576781	-6.45121705576781
2.69490689668568	3.2678375073655	-6.40697771577351	-6.40697771577351
2.69490689668568	3.27942502767294	-6.33881356081031	-6.33881356081031
2.69490689668568	3.28991400376944	-6.2749807310438	-6.2749807310438
2.69490689668568	3.29843413820363	-6.2218696984242	-6.2218696984242
2.69490689668568	3.30795598122601	-6.16131419757176	-6.16131419757176
2.69490689668568	3.32042353399918	-6.08016398742524	-6.08016398742524
2.69490689668568	3.32988808113066	-6.0174415005626	-6.0174415005626
2.69490689668568	3.34167171731797	-5.93804409507686	-5.93804409507686
2.69490689668568	3.34945522358469	-5.8849534493574	-5.8849534493574
2.69490689668568	3.3585212125853	-5.82248170983348	-5.82248170983348
2.69490689668568	3.36825225656232	-5.75484113146945	-5.75484113146945
2.69490689668568	3.37957340924158	-5.67540258353625	-5.67540258353625
2.69490689668568	3.388124757051	-5.61492487695983	-5.61492487695983
2.69490689668568	3.40006631133684	-5.5298926327664	-5.5298926327664
2.69490689668568	3.41031819784028	-5.45637312255894	-5.45637312255894
2.69490689668568	3.42124566193826	-5.37764070255895	-5.37764070255895
2.69490689668568	3.4282329791085	-5.32710978544287	-5.32710978544287
2.69490689668568	3.44003838428732	-5.24140251155978	-5.24140251155978
2.69490689668568	3.44978874723266	-5.17035902395179	-5.17035902395179
2.69490689668568	3.45844418684046	-5.10716663201214	-5.10716663201214
2.69490689668568	3.46995108331354	-5.02290659927718	-5.02290659927718
2.69490689668568	3.47930561178105	-4.95438349066472	-4.95438349066472
2.69490689668568	3.49068855748336	-4.87073741949507	-4.87073741949507
2.69490689668568	3.49945620723886	-4.80626007804506	-4.80626007804506
2.69490689668568	3.5102617296568	-4.72670988425756	-4.72670988425756
2.69490689668568	3.51971176077836	-4.65714767759096	-4.65714767759096
2.69490689668568	3.5297	-4.58353493316491	-4.58353493316491
2.70189858404164	2.5297	-1.1330054870449	-1.1330054870449
2.70189858404164	2.53930844129776	-1.19862917247428	-1.19862917247428
2.70189858404164	2.54779497192057	-1.25970288195293	-1.25970288195293
2.70189858404164	2.56041424082838	-1.35589801652412	-1.35589801652412
2.70189858404164	2.5688564932808	-1.4238259672764	-1.4238259672764
2.70189858404164	2.57878084645278	-1.50733819465779	-1.50733819465779
2.70189858404164	2.58790006453133	-1.58746052276382	-1.58746052276382
2.70189858404164	2.60044868121584	-1.70289285764193	-1.70289285764193
2.70189858404164	2.61142301668084	-1.80857834686714	-1.80857834686714
2.70189858404164	2.61891655477138	-1.88320120442944	-1.88320120442944
2.70189858404164	2.62821579381689	-1.97841590767456	-1.97841590767456
2.70189858404164	2.63990831305281	-2.10214836095076	-2.10214836095076
2.70189858404164	2.64816045660458	-2.19198376482348	-2.19198376482348
2.70189858404164	2.66105906661435	-2.33639115410637	-2.33639115410637
2.70189858404164	2.66962305468101	-2.43480402877907	-2.43480402877907
2.70189858404164	2.6785533057522	-2.53942052858946	-2.53942052858946
2.70189858404164	2.68809833521918	-2.65335416098821	-2.65335416098821
2.70189858404164	2.70151599859566	-2.81702224817667	-2.81702224817667
2.70189858404164	2.70905507632019	-2.91066842256419	-2.91066842256419
2.70189858404164	2.71998525917072	-3.04834417788504	-3.04834417788504
2.70189858404164	2.72922572197759	-3.16642954337112	-3.16642954337112
2.70189858404164	2.74114611746511	-3.3208215026126	-3.3208215026126
2.70189858404164	2.74860034865829	-3.41843010953153	-3.41843010953153
2.70189858404164	2.75935933954683	-3.56059554391766	-3.56059554391766
2.70189858404164	2.76773810666567	-3.67227750047215	-3.67227750047215
2.70189858404164	2.77804363128858	-3.81057089271644	-3.81057089271644
2.70189858404164	2.78988206968744	-3.97053784484547	-3.97053784484547
2.70189858404164	2.799643930492	-4.10309345071931	-4.10309345071931
2.70189858404164	2.81102918529108	-4.25813897022852	-4.25813897022852
2.70189858404164	2.81824838163769	-4.35661819854073	-4.35661819854073
2.70189858404164	2.82970215549013	-4.51274358573482	-4.51274358573482
2.70189858404164	2.83930568442423	-4.64336204104904	-4.64336204104904
2.70189858404164	2.84878869777475	-4.77180992028889	-4.77180992028889
2.70189858404164	2.85968028104831	-4.91846467313462	-4.91846467313462
2.70189858404164	2.86885162736121	-5.04085301581188	-5.04085301581188
2.70189858404164	2.88043509744726	-5.19364724775397	-5.19364724775397
2.70189858404164	2.89038702345778	-5.3229724525541	-5.3229724525541
2.70189858404164	2.90067886022027	-5.45439046264801	-5.45439046264801
2.70189858404164	2.90896284590012	-5.55812811244004	-5.55812811244004
2.70189858404164	2.92034801732973	-5.69749924127001	-5.69749924127001
2.70189858404164	2.93067093334228	-5.8200088777906	-5.8200088777906
2.70189858404164	2.93959327602965	-5.92270529425195	-5.92270529425195
2.70189858404164	2.95037368341503	-6.04243262992293	-6.04243262992293
2.70189858404164	2.95806641483584	-6.1245895421751	-6.1245895421751
2.70189858404164	2.96859975692854	-6.23239809863293	-6.23239809863293
2.70189858404164	2.98044547571505	-6.3466559804275	-6.3466559804275
2.70189858404164	2.98772143126024	-6.4129317145896	-6.4129317145896
2.70189858404164	3.00100233344648	-6.52569141575202	-6.52569141575202
2.70189858404164	3.01131809617829	-6.6056571443433	-6.6056571443433
2.70189858404164	3.0197116851039	-6.66554376683217	-6.66554376683217
2.70189858404164	3.03026099403746	-6.73400414914806	-6.73400414914806
2.70189858404164	3.03990760790565	-6.78988818638589	-6.78988818638589
2.70189858404164	3.05150515575847	-6.84835349629446	-6.84835349629446
2.70189858404164	3.05873576034268	-6.87990194810203	-6.87990194810203
2.70189858404164	3.06770301370292	-6.91397770370497	-6.91397770370497
2.70189858404164	3.07940591707879	-6.94954103636047	-6.94954103636047
2.70189858404164	3.09019597907842	-6.97390417055544	-6.97390417055544
2.70189858404164	3.09792004790723	-6.98638039024803	-6.98638039024803
2.70189858404164	3.110542189974	-6.99788660324987	-6.99788660324987
2.70189858404164	3.120908844404	-6.99959392551773	-6.99959392551773
2.70189858404164	3.12994958701076	-6.99551338294975	-6.99551338294975
2.70189858404164	3.13849390498568	-6.98706538382402	-6.98706538382402
2.70189858404164	3.1501869446091	-6.96856949972403	-6.96856949972403
2.70189858404164	3.16148064832368	-6.94372341727887	-6.94372341727887
2.70189858404164	3.17011103507498	-6.92013657152381	-6.92013657152381
2.70189858404164	3.17872314084609	-6.89319143505389	-6.89319143505389
2.70189858404164	3.18943427854929	-6.85489927619585	-6.85489927619585
2.70189858404164	3.20007270850667	-6.81216348369253	-6.81216348369253
2.70189858404164	3.21135729173775	-6.76202203556568	-6.76202203556568
2.70189858404164	3.21774495156264	-6.73163422205619	-6.73163422205619
2.70189858404164	3.22815211213431	-6.67921449915923	-6.67921449915923
2.70189858404164	3.23966270340771	-6.61755917835956	-6.61755917835956
2.70189858404164	3.2482633739793	-6.56917714390568	-6.56917714390568
2.70189858404164	3.26005447385254	-6.49985108135644	-6.49985108135644
2.70189858404164	3.2678375073655	-6.45240410260675	-6.45240410260675
2.70189858404164	3.27942502767294	-6.37959830489052	-6.37959830489052
2.70189858404164	3.28991400376944	-6.31167591476469	-6.31167591476469
2.70189858404164	3.29843413820363	-6.25523550845941	-6.25523550845941
2.70189858404164	3.30795598122601	-6.19094823804647	-6.19094823804647
2.70189858404164	3.32042353399918	-6.10512948626217	-6.10512948626217
2.70189858404164	3.32988808113066	-6.03888392188514	-6.03888392188514
2.70189858404164	3.34167171731797	-5.95523971975263	-5.95523971975263
2.70189858404164	3.34945522358469	-5.89930121113565	-5.89930121113565
2.70189858404164	3.3585212125853	-5.83368770326121	-5.83368770326121
2.70189858404164	3.36825225656232	-5.76262372493875	-5.76262372493875
2.70189858404164	3.37957340924158	-5.67935279936921	-5.67935279936921
2.70189858404164	3.388124757051	-5.61598809146545	-5.61598809146545
2.70189858404164	3.40006631133684	-5.52708980041001	-5.52708980041001
2.70189858404164	3.41031819784028	-5.45038755880904	-5.45038755880904
2.70189858404164	3.42124566193826	-5.36829166651273	-5.36829166651273
2.70189858404164	3.4282329791085	-5.31560549784024	-5.31560549784024
2.70189858404164	3.44003838428732	-5.22642695481079	-5.22642695481079
2.70189858404164	3.44978874723266	-5.15264487540117	-5.15264487540117
2.70189858404164	3.45844418684046	-5.08703661150287	-5.08703661150287
2.70189858404164	3.46995108331354	-4.99970116027743	-4.99970116027743
2.70189858404164	3.47930561178105	-4.92861652563261	-4.92861652563261
2.70189858404164	3.49068855748336	-4.84206213257045	-4.84206213257045
2.70189858404164	3.49945620723886	-4.77541255523965	-4.77541255523965
2.70189858404164	3.5102617296568	-4.69331293347375	-4.69331293347375
2.70189858404164	3.51971176077836	-4.62151074941664	-4.62151074941664
2.70189858404164	3.5297	-4.54578772586348	-4.54578772586348
2.71296002858715	2.5297	-1.18428289179326	-1.18428289179326
2.71296002858715	2.53930844129776	-1.25139090896653	-1.25139090896653
2.71296002858715	2.54779497192057	-1.31384739407457	-1.31384739407457
2.71296002858715	2.56041424082838	-1.41224408614221	-1.41224408614221
2.71296002858715	2.5688564932808	-1.48174350781875	-1.48174350781875
2.71296002858715	2.57878084645278	-1.56718091937915	-1.56718091937915
2.71296002858715	2.58790006453133	-1.64915858646356	-1.64915858646356
2.71296002858715	2.60044868121584	-1.76727926190512	-1.76727926190512
2.71296002858715	2.61142301668084	-1.87544348828686	-1.87544348828686
2.71296002858715	2.61891655477138	-1.95180268223578	-1.95180268223578
2.71296002858715	2.62821579381689	-2.04931492449509	-2.04931492449509
2.71296002858715	2.63990831305281	-2.17598369759406	-2.17598369759406
2.71296002858715	2.64816045660458	-2.26801365861485	-2.26801365861485
2.71296002858715	2.66105906661435	-2.41594097883694	-2.41594097883694
2.71296002858715	2.66962305468101	-2.51674966054179	-2.51674966054179
2.71296002858715	2.6785533057522	-2.62396513407634	-2.62396513407634
2.71296002858715	2.68809833521918	-2.74080168870108	-2.74080168870108
2.71296002858715	2.70151599859566	-2.90861558870301	-2.90861558870301
2.71296002858715	2.70905507632019	-3.00463934479023	-3.00463934479023
2.71296002858715	2.71998525917072	-3.14591157339049	-3.14591157339049
2.71296002858715	2.72922572197759	-3.26710531541863	-3.26710531541863
2.71296002858715	2.74114611746511	-3.42561373881529	-3.42561373881529
2.71296002858715	2.74860034865829	-3.52583717795284	-3.52583717795284
2.71296002858715	2.75935933954683	-3.67189793982527	-3.67189793982527
2.71296002858715	2.76773810666567	-3.78663998334548	-3.78663998334548
2.71296002858715	2.77804363128858	-3.92880719678612	-3.92880719678612
2.71296002858715	2.78988206968744	-4.09326351070473	-4.09326351070473
2.71296002858715	2.799643930492	-4.22961829849203	-4.22961829849203
2.71296002858715	2.81102918529108	-4.38914661664205	-4.38914661664205
2.71296002858715	2.81824838163769	-4.4904544004969	-4.4904544004969
2.71296002858715	2.82970215549013	-4.65112643950147	-4.65112643950147
2.71296002858715	2.83930568442423	-4.78556539083803	-4.78556539083803
2.71296002858715	2.84878869777475	-4.91780457999801	-4.91780457999801
2.71296002858715	2.85968028104831	-5.06872592640826	-5.06872592640826
2.71296002858715	2.86885162736121	-5.19468390291223	-5.19468390291223
2.71296002858715	2.88043509744726	-5.35189836520027	-5.35189836520027
2.71296002858715	2.89038702345778	-5.48488187548975	-5.48488187548975
2.71296002858715	2.90067886022027	-5.62001371807901	-5.62001371807901
2.71296002858715	2.90896284590012	-5.72658981591775	-5.72658981591775
2.71296002858715	2.92034801732973	-5.86965194078471	-5.86965194078471
2.71296002858715	2.93067093334228	-5.99532984059698	-5.99532984059698
2.71296002858715	2.93959327602965	-6.10047897556035	-6.10047897556035
2.71296002858715	2.95037368341503	-6.22277601979926	-6.22277601979926
2.71296002858715	2.95806641483584	-6.30667432228671	-6.30667432228671
2.71296002858715	2.96859975692854	-6.41636472255726	-6.41636472255726
2.71296002858715	2.98044547571505	-6.53231370062281	-6.53231370062281
2.71296002858715	2.98772143126024	-6.59921319041848	-6.59921319041848
2.71296002858715	3.00100233344648	-6.71271203716122	-6.71271203716122
2.71296002858715	3.01131809617829	-6.79258877441015	-6.79258877441015
2.71296002858715	3.0197116851039	-6.85210717405471	-6.85210717405471
2.71296002858715	3.03026099403746	-6.91948150399242	-6.91948150399242
2.71296002858715	3.03990760790565	-6.97392397564289	-6.97392397564289
2.71296002858715	3.05150515575847	-7.03013843278541	-7.03013843278541
2.71296002858715	3.05873576034268	-7.05986913951	-7.05986913951
2.71296002858715	3.06770301370292	-7.09127826287965	-7.09127826287965
2.71296002858715	3.07940591707879	-7.12290524671567	-7.12290524671567
2.71296002858715	3.09019597907842	-7.14297672822818	-7.14297672822818
2.71296002858715	3.09792004790723	-7.15211638794563	-7.15211638794563
2.71296002858715	3.110542189974	-7.15771631598091	-7.15771631598091
2.71296002858715	3.120908844404	-7.15409428384299	-7.15409428384299
2.71296002858715	3.12994958701076	-7.14501877316815	-7.14501877316815
2.71296002858715	3.13849390498568	-7.13169224588125	-7.13169224588125
2.71296002858715	3.1501869446091	-7.10628567352302	-7.10628567352302
2.71296002858715	3.16148064832368	-7.07430654021641	-7.07430654021641
2.71296002858715	3.17011103507498	-7.04540730336726	-7.04540730336726
2.71296002858715	3.17872314084609	-7.01280836268057	-7.01280836268057
2.71296002858715	3.18943427854929	-6.96738917820591	-6.96738917820591
2.71296002858715	3.20007270850667	-6.91755691571797	-6.91755691571797
2.71296002858715	3.21135729173775	-6.85989970366279	-6.85989970366279
2.71296002858715	3.21774495156264	-6.82514866965289	-6.82514866965289
2.71296002858715	3.22815211213431	-6.76579207168862	-6.76579207168862
2.71296002858715	3.23966270340771	-6.69642907842666	-6.69642907842666
2.71296002858715	3.2482633739793	-6.64232780684955	-6.64232780684955
2.71296002858715	3.26005447385254	-6.5652358275803	-6.5652358275803
2.71296002858715	3.2678375073655	-6.51272071921102	-6.51272071921102
2.71296002858715	3.27942502767294	-6.43246903572543	-6.43246903572543
2.71296002858715	3.28991400376944	-6.35792035683403	-6.35792035683403
2.71296002858715	3.29843413820363	-6.2961835337465	-6.2961835337465
2.71296002858715	3.30795598122601	-6.22619207927369	-6.22619207927369
2.71296002858715	3.32042353399918	-6.13279283688246	-6.13279283688246
2.71296002858715	3.32988808113066	-6.06100904134769	-6.06100904134769
2.71296002858715	3.34167171731797	-5.97062634272334	-5.97062634272334
2.71296002858715	3.34945522358469	-5.91033390517799	-5.91033390517799
2.71296002858715	3.3585212125853	-5.83974726127519	-5.83974726127519
2.71296002858715	3.36825225656232	-5.76351908259846	-5.76351908259846
2.71296002858715	3.37957340924158	-5.6742762335366	-5.6742762335366
2.71296002858715	3.388124757051	-5.60660705399243	-5.60660705399243
2.71296002858715	3.40006631133684	-5.51178160659447	-5.51178160659447
2.71296002858715	3.41031819784028	-5.43008757027098	-5.43008757027098
2.71296002858715	3.42124566193826	-5.34292900588002	-5.34292900588002
2.71296002858715	3.4282329791085	-5.28705450125545	-5.28705450125545
2.71296002858715	3.44003838428732	-5.19273197721566	-5.19273197721566
2.71296002858715	3.44978874723266	-5.11465630485344	-5.11465630485344
2.71296002858715	3.45844418684046	-5.04547637779206	-5.04547637779206
2.71296002858715	3.46995108331354	-4.95343098875674	-4.95343098875674
2.71296002858715	3.47930561178105	-4.87873040547782	-4.87873040547782
2.71296002858715	3.49068855748336	-4.78787231313549	-4.78787231313549
2.71296002858715	3.49945620723886	-4.71806789323398	-4.71806789323398
2.71296002858715	3.5102617296568	-4.63211732381308	-4.63211732381308
2.71296002858715	3.51971176077836	-4.5571134467379	-4.5571134467379
2.71296002858715	3.5297	-4.47804655499147	-4.47804655499147
2.72378467681792	2.5297	-1.23453379512512	-1.23453379512512
2.72378467681792	2.53930844129776	-1.30309280680154	-1.30309280680154
2.72378467681792	2.54779497192057	-1.36690487960033	-1.36690487960033
2.72378467681792	2.56041424082838	-1.46742937982128	-1.46742937982128
2.72378467681792	2.5688564932808	-1.53843920736693	-1.53843920736693
2.72378467681792	2.57878084645278	-1.62573070341779	-1.62573070341779
2.72378467681792	2.58790006453133	-1.70950805790739	-1.70950805790739
2.72378467681792	2.60044868121584	-1.83023928712299	-1.83023928712299
2.72378467681792	2.61142301668084	-1.94081303515804	-1.94081303515804
2.72378467681792	2.61891655477138	-2.01890946497826	-2.01890946497826
2.72378467681792	2.62821579381689	-2.11859790332846	-2.11859790332846
2.72378467681792	2.63990831305281	-2.24817699684428	-2.24817699684428
2.72378467681792	2.64816045660458	-2.34230810441443	-2.34230810441443
2.72378467681792	2.66105906661435	-2.4936540114507	-2.4936540114507
2.72378467681792	2.66962305468101	-2.59682645612452	-2.59682645612452
2.72378467681792	2.6785533057522	-2.70657878783203	-2.70657878783203
2.72378467681792	2.68809833521918	-2.82619244711469	-2.82619244711469
2.72378467681792	2.70151599859566	-2.99809971546335	-2.99809971546335
2.72378467681792	2.70905507632019	-3.09647673037506	-3.09647673037506
2.72378467681792	2.71998525917072	-3.24124894456224	-3.24124894456224
2.72378467681792	2.72922572197759	-3.36548142799228	-3.36548142799228
2.72378467681792	2.74114611746511	-3.52799659683041	-3.52799659683041
2.72378467681792	2.74860034865829	-3.63081252107435	-3.63081252107435
2.72378467681792	2.75935933954683	-3.78066478529132	-3.78066478529132
2.72378467681792	2.76773810666567	-3.89841771766021	-3.89841771766021
2.72378467681792	2.77804363128858	-4.0443532229379	-4.0443532229379
2.72378467681792	2.78988206968744	-4.21321747107663	-4.21321747107663
2.72378467681792	2.799643930492	-4.35326283997591	-4.35326283997591
2.72378467681792	2.81102918529108	-4.51712057560763	-4.51712057560763
2.72378467681792	2.81824838163769	-4.62120875984249	-4.62120875984249
2.72378467681792	2.82970215549013	-4.78630950539764	-4.78630950539764
2.72378467681792	2.83930568442423	-4.92449142486322	-4.92449142486322
2.72378467681792	2.84878869777475	-5.06038686703585	-5.06038686703585
2.72378467681792	2.85968028104831	-5.21546834817843	-5.21546834817843
2.72378467681792	2.86885162736121	-5.34487545963088	-5.34487545963088
2.72378467681792	2.88043509744726	-5.5063451972153	-5.5063451972153
2.72378467681792	2.89038702345778	-5.64293144827263	-5.64293144827263
2.72378467681792	2.90067886022027	-5.78150309981032	-5.78150309981032
2.72378467681792	2.90896284590012	-5.8908013746302	-5.8908013746302
2.72378467681792	2.92034801732973	-6.03728823935251	-6.03728823935251
2.72378467681792	2.93067093334228	-6.16582998069833	-6.16582998069833
2.72378467681792	2.93959327602965	-6.2732120170171	-6.2732120170171
2.72378467681792	2.95037368341503	-6.39791168010862	-6.39791168010862
2.72378467681792	2.95806641483584	-6.48320398837996	-6.48320398837996
2.72378467681792	2.96859975692854	-6.59448710941228	-6.59448710941228
2.72378467681792	2.98044547571505	-6.71167643152091	-6.71167643152091
2.72378467681792	2.98772143126024	-6.77911962548916	-6.77911962548916
2.72378467681792	3.00100233344648	-6.8927396099931	-6.8927396099931
2.72378467681792	3.01131809617829	-6.97213874037175	-6.97213874037175
2.72378467681792	3.0197116851039	-7.03081137435464	-7.03081137435464
2.72378467681792	3.03026099403746	-7.09676860336839	-7.09676860336839
2.72378467681792	3.03990760790565	-7.14930413264364	-7.14930413264364
2.72378467681792	3.05150515575847	-7.20246519499045	-7.20246519499045
2.72378467681792	3.05873576034268	-7.2300668127682	-7.2300668127682
2.72378467681792	3.06770301370292	-7.25834243624507	-7.25834243624507
2.72378467681792	3.07940591707879	-7.28537079327526	-7.28537079327526
2.72378467681792	3.09019597907842	-7.30078023929087	-7.30078023929087
2.72378467681792	3.09792004790723	-7.30613330759417	-7.30613330759417
2.72378467681792	3.110542189974	-7.30515327476456	-7.30515327476456
2.72378467681792	3.120908844404	-7.29572134251038	-7.29572134251038
2.72378467681792	3.12994958701076	-7.2813153369338	-7.2813153369338
2.72378467681792	3.13849390498568	-7.26269260947402	-7.26269260947402
2.72378467681792	3.1501869446091	-7.22993425028471	-7.22993425028471
2.72378467681792	3.16148064832368	-7.19062918222193	-7.19062918222193
2.72378467681792	3.17011103507498	-7.15596983888724	-7.15596983888724
2.72378467681792	3.17872314084609	-7.11748370380849	-7.11748370380849
2.72378467681792	3.18943427854929	-7.06482079066774	-7.06482079066774
2.72378467681792	3.20007270850667	-7.00775958469075	-7.00775958469075
2.72378467681792	3.21135729173775	-6.94229935498356	-6.94229935498356
2.72378467681792	3.21774495156264	-6.90311572817836	-6.90311572817836
2.72378467681792	3.22815211213431	-6.83668412998821	-6.83668412998821
2.72378467681792	3.23966270340771	-6.75964116046947	-6.75964116046947
2.72378467681792	3.2482633739793	-6.69976187920673	-6.69976187920673
2.72378467681792	3.26005447385254	-6.61501484198641	-6.61501484198641
2.72378467681792	3.2678375073655	-6.55755026652446	-6.55755026652446
2.72378467681792	3.27942502767294	-6.4699101331496	-6.4699101331496
2.72378467681792	3.28991400376944	-6.38887703149715	-6.38887703149715
2.72378467681792	3.29843413820363	-6.32198121368117	-6.32198121368117
2.72378467681792	3.30795598122601	-6.24628376662531	-6.24628376662531
2.72378467681792	3.32042353399918	-6.14574401373488	-6.14574401373488
2.72378467681792	3.32988808113066	-6.06858656445644	-6.06858656445644
2.72378467681792	3.34167171731797	-5.97182475987023	-5.97182475987023
2.72378467681792	3.34945522358469	-5.90744827200649	-5.90744827200649
2.72378467681792	3.3585212125853	-5.83209457825569	-5.83209457825569
2.72378467681792	3.36825225656232	-5.75088859108314	-5.75088859108314
2.72378467681792	3.37957340924158	-5.65614601596371	-5.65614601596371
2.72378467681792	3.388124757051	-5.58440386948183	-5.58440386948183
2.72378467681792	3.40006631133684	-5.48411797212589	-5.48411797212589
2.72378467681792	3.41031819784028	-5.39790408964376	-5.39790408964376
2.72378467681792	3.42124566193826	-5.30593367146196	-5.30593367146196
2.72378467681792	3.4282329791085	-5.24718612584968	-5.24718612584968
2.72378467681792	3.44003838428732	-5.14797869825657	-5.14797869825657
2.72378467681792	3.44978874723266	-5.06619400975558	-5.06619400975558
2.72378467681792	3.45844418684046	-4.99364742090017	-4.99364742090017
2.72378467681792	3.46995108331354	-4.89750751894439	-4.89750751894439
2.72378467681792	3.47930561178105	-4.81948707736836	-4.81948707736836
2.72378467681792	3.49068855748336	-4.72480731119254	-4.72480731119254
2.72378467681792	3.49945620723886	-4.65217758062579	-4.65217758062579
2.72378467681792	3.5102617296568	-4.56293318540048	-4.56293318540048
2.72378467681792	3.51971176077836	-4.48513957008447	-4.48513957008447
2.72378467681792	3.5297	-4.40329752430625	-4.40329752430625
2.73206145601239	2.5297	-1.2729889987603	-1.2729889987603
2.73206145601239	2.53930844129776	-1.34263079843879	-1.34263079843879
2.73206145601239	2.54779497192057	-1.40743302260961	-1.40743302260961
2.73206145601239	2.56041424082838	-1.50957323936342	-1.50957323936342
2.73206145601239	2.5688564932808	-1.58171219209578	-1.58171219209578
2.73206145601239	2.57878084645278	-1.67041369259567	-1.67041369259567
2.73206145601239	2.58790006453133	-1.75556455534593	-1.75556455534593
2.73206145601239	2.60044868121584	-1.87827330706716	-1.87827330706716
2.73206145601239	2.61142301668084	-1.99067401183112	-1.99067401183112
2.73206145601239	2.61891655477138	-2.07005750140979	-2.07005750140979
2.73206145601239	2.62821579381689	-2.17141618127397	-2.17141618127397
2.73206145601239	2.63990831305281	-2.3031859790741	-2.3031859790741
2.73206145601239	2.64816045660458	-2.3989230661939	-2.3989230661939
2.73206145601239	2.66105906661435	-2.55289148491738	-2.55289148491738
2.73206145601239	2.66962305468101	-2.65786181896431	-2.65786181896431
2.73206145601239	2.6785533057522	-2.76954427324051	-2.76954427324051
2.73206145601239	2.68809833521918	-2.89128265610162	-2.89128265610162
2.73206145601239	2.70151599859566	-3.06628312191918	-3.06628312191918
2.73206145601239	2.70905507632019	-3.16645169440199	-3.16645169440199
2.73206145601239	2.71998525917072	-3.31388886986582	-3.31388886986582
2.73206145601239	2.72922572197759	-3.44043537302264	-3.44043537302264
2.73206145601239	2.74114611746511	-3.60601539226889	-3.60601539226889
2.73206145601239	2.74860034865829	-3.71081100348846	-3.71081100348846
2.73206145601239	2.75935933954683	-3.8635512236483	-3.8635512236483
2.73206145601239	2.76773810666567	-3.98357670926566	-3.98357670926566
2.73206145601239	2.77804363128858	-4.13235910973333	-4.13235910973333
2.73206145601239	2.78988206968744	-4.30459833228593	-4.30459833228593
2.73206145601239	2.799643930492	-4.44744986133412	-4.44744986133412
2.73206145601239	2.81102918529108	-4.6146392174665	-4.6146392174665
2.73206145601239	2.81824838163769	-4.72081388663133	-4.72081388663133
2.73206145601239	2.82970215549013	-4.88932653743058	-4.88932653743058
2.73206145601239	2.83930568442423	-5.03026931992866	-5.03026931992866
2.73206145601239	2.84878869777475	-5.1689273277255	-5.1689273277255
2.73206145601239	2.85968028104831	-5.32714442313636	-5.32714442313636
2.73206145601239	2.86885162736121	-5.45917502538151	-5.45917502538151
2.73206145601239	2.88043509744726	-5.62379845983264	-5.62379845983264
2.73206145601239	2.89038702345778	-5.76301907367639	-5.76301907367639
2.73206145601239	2.90067886022027	-5.90418515012192	-5.90418515012192
2.73206145601239	2.90896284590012	-6.01549541879547	-6.01549541879547
2.73206145601239	2.92034801732973	-6.16450217825428	-6.16450217825428
2.73206145601239	2.93067093334228	-6.29509999028562	-6.29509999028562
2.73206145601239	2.93959327602965	-6.40401480002589	-6.40401480002589
2.73206145601239	2.95037368341503	-6.53038045678119	-6.53038045678119
2.73206145601239	2.95806641483584	-6.61657941854344	-6.61657941854344
2.73206145601239	2.96859975692854	-6.72895166858729	-6.72895166858729
2.73206145601239	2.98044547571505	-6.84676117491534	-6.84676117491534
2.73206145601239	2.98772143126024	-6.91430776380076	-6.91430776380076
2.73206145601239	3.00100233344648	-7.02772641539076	-7.02772641539076
2.73206145601239	3.01131809617829	-7.1064904579398	-7.1064904579398
2.73206145601239	3.0197116851039	-7.1642209357596	-7.1642209357596
2.73206145601239	3.03026099403746	-7.22858360254344	-7.22858360254344
2.73206145601239	3.03990760790565	-7.27935868753474	-7.27935868753474
2.73206145601239	3.05150515575847	-7.32982148099461	-7.32982148099461
2.73206145601239	3.05873576034268	-7.35546505890858	-7.35546505890858
2.73206145601239	3.06770301370292	-7.38102793370069	-7.38102793370069
2.73206145601239	3.07940591707879	-7.40412837732117	-7.40412837732117
2.73206145601239	3.09019597907842	-7.41531785534812	-7.41531785534812
2.73206145601239	3.09792004790723	-7.41751230416418	-7.41751230416418
2.73206145601239	3.110542189974	-7.41100825998933	-7.41100825998933
2.73206145601239	3.120908844404	-7.3967458473399	-7.3967458473399
2.73206145601239	3.12994958701076	-7.37800731316463	-7.37800731316463
2.73206145601239	3.13849390498568	-7.35516057900071	-7.35516057900071
2.73206145601239	3.1501869446091	-7.31629783845091	-7.31629783845091
2.73206145601239	3.16148064832368	-7.27101967111736	-7.27101967111736
2.73206145601239	3.17011103507498	-7.23159986586819	-7.23159986586819
2.73206145601239	3.17872314084609	-7.18865885417267	-7.18865885417267
2.73206145601239	3.18943427854929	-7.1301209732398	-7.1301209732398
2.73206145601239	3.20007270850667	-7.06716537896483	-7.06716537896483
2.73206145601239	3.21135729173775	-6.99575724220523	-6.99575724220523
2.73206145601239	3.21774495156264	-6.95322264304343	-6.95322264304343
2.73206145601239	3.22815211213431	-6.88128159729308	-6.88128159729308
2.73206145601239	3.23966270340771	-6.79817757932807	-6.79817757932807
2.73206145601239	3.2482633739793	-6.73395703126005	-6.73395703126005
2.73206145601239	3.26005447385254	-6.64322753852872	-6.64322753852872
2.73206145601239	3.2678375073655	-6.58187494389131	-6.58187494389131
2.73206145601239	3.27942502767294	-6.48872723046344	-6.48872723046344
2.73206145601239	3.28991400376944	-6.40284926450983	-6.40284926450983
2.73206145601239	3.29843413820363	-6.33206625601559	-6.33206625601559
2.73206145601239	3.30795598122601	-6.25207125833197	-6.25207125833197
2.73206145601239	3.32042353399918	-6.14621163625799	-6.14621163625799
2.73206145601239	3.32988808113066	-6.06510069150977	-6.06510069150977
2.73206145601239	3.34167171731797	-5.96357244797963	-5.96357244797963
2.73206145601239	3.34945522358469	-5.8960867262162	-5.8960867262162
2.73206145601239	3.3585212125853	-5.81732650150769	-5.81732650150769
2.73206145601239	3.36825225656232	-5.73257037007494	-5.73257037007494
2.73206145601239	3.37957340924158	-5.63372417687418	-5.63372417687418
2.73206145601239	3.388124757051	-5.55897243698053	-5.55897243698053
2.73206145601239	3.40006631133684	-5.4547532637356	-5.4547532637356
2.73206145601239	3.41031819784028	-5.3651997071413	-5.3651997071413
2.73206145601239	3.42124566193826	-5.26990766152926	-5.26990766152926
2.73206145601239	3.4282329791085	-5.20907436069092	-5.20907436069092
2.73206145601239	3.44003838428732	-5.10651600407857	-5.10651600407857
2.73206145601239	3.44978874723266	-5.02199186843347	-5.02199186843347
2.73206145601239	3.45844418684046	-4.9472382084258	-4.9472382084258
2.73206145601239	3.46995108331354	-4.84802552104469	-4.84802552104469
2.73206145601239	3.47930561178105	-4.7677727768147	-4.7677727768147
2.73206145601239	3.49068855748336	-4.67044814933723	-4.67044814933723
2.73206145601239	3.49945620723886	-4.59587478566868	-4.59587478566868
2.73206145601239	3.5102617296568	-4.50434839511217	-4.50434839511217
2.73206145601239	3.51971176077836	-4.42466164605003	-4.42466164605003
2.73206145601239	3.5297	-4.34096234545018	-4.34096234545018
2.74413256051148	2.5297	-1.3289405509986	-1.3289405509986
2.74413256051148	2.53930844129776	-1.40014972958659	-1.40014972958659
2.74413256051148	2.54779497192057	-1.46638765883421	-1.46638765883421
2.74413256051148	2.56041424082838	-1.570814235314	-1.570814235314
2.74413256051148	2.5688564932808	-1.64461186626772	-1.64461186626772
2.74413256051148	2.57878084645278	-1.73532669977641	-1.73532669977641
2.74413256051148	2.58790006453133	-1.82243548246441	-1.82243548246441
2.74413256051148	2.60044868121584	-1.94799001531283	-1.94799001531283
2.74413256051148	2.61142301668084	-2.06303491571487	-2.06303491571487
2.74413256051148	2.61891655477138	-2.14427905869815	-2.14427905869815
2.74413256051148	2.62821579381689	-2.24806000611585	-2.24806000611585
2.74413256051148	2.63990831305281	-2.38297885968285	-2.38297885968285
2.74413256051148	2.64816045660458	-2.48104876436457	-2.48104876436457
2.74413256051148	2.66105906661435	-2.63878663675172	-2.63878663675172
2.74413256051148	2.66962305468101	-2.74636987398503	-2.74636987398503
2.74413256051148	2.6785533057522	-2.86081303151911	-2.86081303151911
2.74413256051148	2.68809833521918	-2.98562319550695	-2.98562319550695
2.74413256051148	2.70151599859566	-3.16509660089008	-3.16509660089008
2.74413256051148	2.70905507632019	-3.26785624306569	-3.26785624306569
2.74413256051148	2.71998525917072	-3.41914794349748	-3.41914794349748
2.74413256051148	2.72922572197759	-3.54905939574678	-3.54905939574678
2.74413256051148	2.74114611746511	-3.71909180284382	-3.71909180284382
2.74413256051148	2.74860034865829	-3.82668567995324	-3.82668567995324
2.74413256051148	2.75935933954683	-3.98362041445938	-3.98362041445938
2.74413256051148	2.76773810666567	-4.10698032919726	-4.10698032919726
2.74413256051148	2.77804363128858	-4.25990787301879	-4.25990787301879
2.74413256051148	2.78988206968744	-4.43699160013682	-4.43699160013682
2.74413256051148	2.799643930492	-4.58386883813392	-4.58386883813392
2.74413256051148	2.81102918529108	-4.7558249490292	-4.7558249490292
2.74413256051148	2.81824838163769	-4.86506362750288	-4.86506362750288
2.74413256051148	2.82970215549013	-5.03832402376696	-5.03832402376696
2.74413256051148	2.83930568442423	-5.18338438609072	-5.18338438609072
2.74413256051148	2.84878869777475	-5.32596605573065	-5.32596605573065
2.74413256051148	2.85968028104831	-5.48865482039207	-5.48865482039207
2.74413256051148	2.86885162736121	-5.62433574899183	-5.62433574899183
2.74413256051148	2.88043509744726	-5.79352685704578	-5.79352685704578
2.74413256051148	2.89038702345778	-5.93637566684276	-5.93637566684276
2.74413256051148	2.90067886022027	-6.08122790033423	-6.08122790033423
2.74413256051148	2.90896284590012	-6.19526440430843	-6.19526440430843
2.74413256051148	2.92034801732973	-6.34766012487535	-6.34766012487535
2.74413256051148	2.93067093334228	-6.48099926455689	-6.48099926455689
2.74413256051148	2.93959327602965	-6.59204791530783	-6.59204791530783
2.74413256051148	2.95037368341503	-6.72031036128601	-6.72031036128601
2.74413256051148	2.95806641483584	-6.80767494170709	-6.80767494170709
2.74413256051148	2.96859975692854	-6.92110213714591	-6.92110213714591
2.74413256051148	2.98044547571505	-7.03938086806443	-7.03938086806443
2.74413256051148	2.98772143126024	-7.1069198537428	-7.1069198537428
2.74413256051148	3.00100233344648	-7.21915158578059	-7.21915158578059
2.74413256051148	3.01131809617829	-7.29641073660076	-7.29641073660076
2.74413256051148	3.0197116851039	-7.35236661010794	-7.35236661010794
2.74413256051148	3.03026099403746	-7.41397575150313	-7.41397575150313
2.74413256051148	3.03990760790565	-7.46138799140869	-7.46138799140869
2.74413256051148	3.05150515575847	-7.50724126683855	-7.50724126683855
2.74413256051148	3.05873576034268	-7.52950116974978	-7.52950116974978
2.74413256051148	3.06770301370292	-7.55059120611747	-7.55059120611747
2.74413256051148	3.07940591707879	-7.56718621704437	-7.56718621704437
2.74413256051148	3.09019597907842	-7.57165612375059	-7.57165612375059
2.74413256051148	3.09792004790723	-7.56877064871168	-7.56877064871168
2.74413256051148	3.110542189974	-7.553535733822	-7.553535733822
2.74413256051148	3.120908844404	-7.53158920788763	-7.53158920788763
2.74413256051148	3.12994958701076	-7.50603845115091	-7.50603845115091
2.74413256051148	3.13849390498568	-7.47652569797748	-7.47652569797748
2.74413256051148	3.1501869446091	-7.42834530853304	-7.42834530853304
2.74413256051148	3.16148064832368	-7.37392439603673	-7.37392439603673
2.74413256051148	3.17011103507498	-7.32753277278289	-7.32753277278289
2.74413256051148	3.17872314084609	-7.27742234968082	-7.27742234968082
2.74413256051148	3.18943427854929	-7.21021888556135	-7.21021888556135
2.74413256051148	3.20007270850667	-7.13871980162719	-7.13871980162719
2.74413256051148	3.21135729173775	-7.05822347952949	-7.05822347952949
2.74413256051148	3.21774495156264	-7.01057941301599	-7.01057941301599
2.74413256051148	3.22815211213431	-6.93060531392427	-6.93060531392427
2.74413256051148	3.23966270340771	-6.83873679402137	-6.83873679402137
2.74413256051148	3.2482633739793	-6.76804954425143	-6.76804954425143
2.74413256051148	3.26005447385254	-6.66888512843752	-6.66888512843752
2.74413256051148	3.2678375073655	-6.60196325110644	-6.60196325110644
2.74413256051148	3.27942502767294	-6.50089853338818	-6.50089853338818
2.74413256051148	3.28991400376944	-6.40796953212009	-6.40796953212009
2.74413256051148	3.29843413820363	-6.33173263133904	-6.33173263133904
2.74413256051148	3.30795598122601	-6.24569178080742	-6.24569178080742
2.74413256051148	3.32042353399918	-6.13227275663451	-6.13227275663451
2.74413256051148	3.32988808113066	-6.04569029943912	-6.04569029943912
2.74413256051148	3.34167171731797	-5.93741588608884	-5.93741588608884
2.74413256051148	3.34945522358469	-5.86575559290139	-5.86575559290139
2.74413256051148	3.3585212125853	-5.78226998801097	-5.78226998801097
2.74413256051148	3.36825225656232	-5.69250483904432	-5.69250483904432
2.74413256051148	3.37957340924158	-5.58817212637894	-5.58817212637894
2.74413256051148	3.388124757051	-5.50944531779078	-5.50944531779078
2.74413256051148	3.40006631133684	-5.39966964661272	-5.39966964661272
2.74413256051148	3.41031819784028	-5.30578354241828	-5.30578354241828
2.74413256051148	3.42124566193826	-5.20591875791314	-5.20591875791314
2.74413256051148	3.4282329791085	-5.14234933563461	-5.14234933563461
2.74413256051148	3.44003838428732	-5.03522666232425	-5.03522666232425
2.74413256051148	3.44978874723266	-4.94724263191375	-4.94724263191375
2.74413256051148	3.45844418684046	-4.86937251656946	-4.86937251656946
2.74413256051148	3.46995108331354	-4.76642312122607	-4.76642312122607
2.74413256051148	3.47930561178105	-4.68317010089061	-4.68317010089061
2.74413256051148	3.49068855748336	-4.58252667253555	-4.58252667253555
2.74413256051148	3.49945620723886	-4.50538325707646	-4.50538325707646
2.74413256051148	3.5102617296568	-4.41096424034424	-4.41096424034424
2.74413256051148	3.51971176077836	-4.32898174318598	-4.32898174318598
2.74413256051148	3.5297	-4.24279684487215	-4.24279684487215
2.7553003730089	2.5297	-1.38050395842936	-1.38050395842936
2.7553003730089	2.53930844129776	-1.45308985723989	-1.45308985723989
2.7553003730089	2.54779497192057	-1.52064152552697	-1.52064152552697
2.7553003730089	2.56041424082838	-1.62714105554988	-1.62714105554988
2.7553003730089	2.5688564932808	-1.70241746651601	-1.70241746651601
2.7553003730089	2.57878084645278	-1.7949652253123	-1.7949652253123
2.7553003730089	2.58790006453133	-1.88384877078181	-1.88384877078181
2.7553003730089	2.60044868121584	-2.01198620205946	-2.01198620205946
2.7553003730089	2.61142301668084	-2.12942271004806	-2.12942271004806
2.7553003730089	2.61891655477138	-2.21238293697991	-2.21238293697991
2.7553003730089	2.62821579381689	-2.31835676041453	-2.31835676041453
2.7553003730089	2.63990831305281	-2.45615508098774	-2.45615508098774
2.7553003730089	2.64816045660458	-2.55631071647565	-2.55631071647565
2.7553003730089	2.66105906661435	-2.7175120756923	-2.7175120756923
2.7553003730089	2.66962305468101	-2.82743528759283	-2.82743528759283
2.7553003730089	2.6785533057522	-2.94445236179939	-2.94445236179939
2.7553003730089	2.68809833521918	-3.07206515463474	-3.07206515463474
2.7553003730089	2.70151599859566	-3.25562025655898	-3.25562025655898
2.7553003730089	2.70905507632019	-3.36074450294973	-3.36074450294973
2.7553003730089	2.71998525917072	-3.51557143523746	-3.51557143523746
2.7553003730089	2.72922572197759	-3.64850142967941	-3.64850142967941
2.7553003730089	2.74114611746511	-3.82255817864461	-3.82255817864461
2.7553003730089	2.74860034865829	-3.93279588756224	-3.93279588756224
2.7553003730089	2.75935933954683	-4.09347551767189	-4.09347551767189
2.7553003730089	2.76773810666567	-4.21985294318353	-4.21985294318353
2.7553003730089	2.77804363128858	-4.37661845222328	-4.37661845222328
2.7553003730089	2.78988206968744	-4.55806073866722	-4.55806073866722
2.7553003730089	2.799643930492	-4.70863795157015	-4.70863795157015
2.7553003730089	2.81102918529108	-4.88491587243749	-4.88491587243749
2.7553003730089	2.81824838163769	-4.99690466132699	-4.99690466132699
2.7553003730089	2.82970215549013	-5.17455141752998	-5.17455141752998
2.7553003730089	2.83930568442423	-5.32321764491491	-5.32321764491491
2.7553003730089	2.84878869777475	-5.46934436089043	-5.46934436089043
2.7553003730089	2.85968028104831	-5.63602681402915	-5.63602681402915
2.7553003730089	2.86885162736121	-5.77497785448764	-5.77497785448764
2.7553003730089	2.88043509744726	-5.94810398176861	-5.94810398176861
2.7553003730089	2.89038702345778	-6.09425293558775	-6.09425293558775
2.7553003730089	2.90067886022027	-6.24214965084468	-6.24214965084468
2.7553003730089	2.90896284590012	-6.35854379532219	-6.35854379532219
2.7553003730089	2.92034801732973	-6.51379730813147	-6.51379730813147
2.7553003730089	2.93067093334228	-6.64935212598652	-6.64935212598652
2.7553003730089	2.93959327602965	-6.76198857364267	-6.76198857364267
2.7553003730089	2.95037368341503	-6.89171294179363	-6.89171294179363
2.7553003730089	2.95806641483584	-6.97984182006871	-6.97984182006871
2.7553003730089	2.96859975692854	-7.09371610960346	-7.09371610960346
2.7553003730089	2.98044547571505	-7.2118358777729	-7.2118358777729
2.7553003730089	2.98772143126024	-7.27888272001485	-7.27888272001485
2.7553003730089	3.00100233344648	-7.3895060928694	-7.3895060928694
2.7553003730089	3.01131809617829	-7.46457488100401	-7.46457488100401
2.7553003730089	3.0197116851039	-7.51846811597102	-7.51846811597102
2.7553003730089	3.03026099403746	-7.57660208587254	-7.57660208587254
2.7553003730089	3.03990760790565	-7.6204745786365	-7.6204745786365
2.7553003730089	3.05150515575847	-7.66107823507161	-7.66107823507161
2.7553003730089	3.05873576034268	-7.67982521823058	-7.67982521823058
2.7553003730089	3.06770301370292	-7.69603581355057	-7.69603581355057
2.7553003730089	3.07940591707879	-7.7056944032625	-7.7056944032625
2.7553003730089	3.09019597907842	-7.70343651339357	-7.70343651339357
2.7553003730089	3.09792004790723	-7.69536950638735	-7.69536950638735
2.7553003730089	3.110542189974	-7.67125719982857	-7.67125719982857
2.7553003730089	3.120908844404	-7.64177517411002	-7.64177517411002
2.7553003730089	3.12994958701076	-7.60928087693298	-7.60928087693298
2.7553003730089	3.13849390498568	-7.57322235494235	-7.57322235494235
2.7553003730089	3.1501869446091	-7.51596873771183	-7.51596873771183
2.7553003730089	3.16148064832368	-7.45272555559797	-7.45272555559797
2.7553003730089	3.17011103507498	-7.39959377435855	-7.39959377435855
2.7553003730089	3.17872314084609	-7.34278744035294	-7.34278744035294
2.7553003730089	3.18943427854929	-7.2674675328679	-7.2674675328679
2.7553003730089	3.20007270850667	-7.187757340963	-7.187757340963
2.7553003730089	3.21135729173775	-7.0988596701601	-7.0988596701601
2.7553003730089	3.21774495156264	-7.04661206965881	-7.04661206965881
2.7553003730089	3.22815211213431	-6.95918031172675	-6.95918031172675
2.7553003730089	3.23966270340771	-6.85929549688302	-6.85929549688302
2.7553003730089	3.2482633739793	-6.78285090048956	-6.78285090048956
2.7553003730089	3.26005447385254	-6.67582483489542	-6.67582483489542
2.7553003730089	3.2678375073655	-6.60408022578008	-6.60408022578008
2.7553003730089	3.27942502767294	-6.49588580168233	-6.49588580168233
2.7553003730089	3.28991400376944	-6.39674901298355	-6.39674901298355
2.7553003730089	3.29843413820363	-6.31564072810909	-6.31564072810909
2.7553003730089	3.30795598122601	-6.22433755520808	-6.22433755520808
2.7553003730089	3.32042353399918	-6.10431193661049	-6.10431193661049
2.7553003730089	3.32988808113066	-6.01286975612891	-6.01286975612891
2.7553003730089	3.34167171731797	-5.89897672864072	-5.89897672864072
2.7553003730089	3.34945522358469	-5.82367980914103	-5.82367980914103
2.7553003730089	3.3585212125853	-5.73605021986037	-5.73605021986037
2.7553003730089	3.36825225656232	-5.64201622446143	-5.64201622446143
2.7553003730089	3.37957340924158	-5.53304853435401	-5.53304853435401
2.7553003730089	3.388124757051	-5.45098424030073	-5.45098424030073
2.7553003730089	3.40006631133684	-5.3366909261332	-5.3366909261332
2.7553003730089	3.41031819784028	-5.23907034070498	-5.23907034070498
2.7553003730089	3.42124566193826	-5.13556901476039	-5.13556901476039
2.7553003730089	3.4282329791085	-5.06961834363869	-5.06961834363869
2.7553003730089	3.44003838428732	-4.95886097206699	-4.95886097206699
2.7553003730089	3.44978874723266	-4.86790966568435	-4.86790966568435
2.7553003730089	3.45844418684046	-4.78770313261151	-4.78770313261151
2.7553003730089	3.46995108331354	-4.68166003230016	-4.68166003230016
2.7553003730089	3.47930561178105	-4.59611982634118	-4.59611982634118
2.7553003730089	3.49068855748336	-4.49277304330201	-4.49277304330201
2.7553003730089	3.49945620723886	-4.41375524309558	-4.41375524309558
2.7553003730089	3.5102617296568	-4.31712815886317	-4.31712815886317
2.7553003730089	3.51971176077836	-4.23331350402879	-4.23331350402879
2.7553003730089	3.5297	-4.14541849881675	-4.14541849881675
2.76370733923759	2.5297	-1.41911986266172	-1.41911986266172
2.76370733923759	2.53930844129776	-1.49270923504372	-1.49270923504372
2.76370733923759	2.54779497192057	-1.56122664857821	-1.56122664857821
2.76370733923759	2.56041424082838	-1.6692364326608	-1.6692364326608
2.76370733923759	2.5688564932808	-1.74560030626196	-1.74560030626196
2.76370733923759	2.57878084645278	-1.83950967241668	-1.83950967241668
2.76370733923759	2.58790006453133	-1.92968962262285	-1.92968962262285
2.76370733923759	2.60044868121584	-2.05973331379766	-2.05973331379766
2.76370733923759	2.61142301668084	-2.17894940032477	-2.17894940032477
2.76370733923759	2.61891655477138	-2.26315619449957	-2.26315619449957
2.76370733923759	2.62821579381689	-2.37073850818797	-2.37073850818797
2.76370733923759	2.63990831305281	-2.5106942920612	-2.5106942920612
2.76370733923759	2.64816045660458	-2.61241433305713	-2.61241433305713
2.76370733923759	2.66105906661435	-2.77613153464574	-2.77613153464574
2.76370733923759	2.66962305468101	-2.88783878659251	-2.88783878659251
2.76370733923759	2.6785533057522	-3.00674132416236	-3.00674132416236
2.76370733923759	2.68809833521918	-3.13641488039809	-3.13641488039809
2.76370733923759	2.70151599859566	-3.3229936614523	-3.3229936614523
2.76370733923759	2.70905507632019	-3.42988660681397	-3.42988660681397
2.76370733923759	2.71998525917072	-3.58730187403455	-3.58730187403455
2.76370733923759	2.72922572197759	-3.72249310218746	-3.72249310218746
2.76370733923759	2.74114611746511	-3.89956267044329	-3.89956267044329
2.76370733923759	2.74860034865829	-4.01169486569796	-4.01169486569796
2.76370733923759	2.75935933954683	-4.17520905692123	-4.17520905692123
2.76370733923759	2.76773810666567	-4.30379641691189	-4.30379641691189
2.76370733923759	2.77804363128858	-4.46334864295312	-4.46334864295312
2.76370733923759	2.78988206968744	-4.64806227242724	-4.64806227242724
2.76370733923759	2.799643930492	-4.80134810662992	-4.80134810662992
2.76370733923759	2.81102918529108	-4.98077753596095	-4.98077753596095
2.76370733923759	2.81824838163769	-5.09478374728781	-5.09478374728781
2.76370733923759	2.82970215549013	-5.27562046379006	-5.27562046379006
2.76370733923759	2.83930568442423	-5.42693692952139	-5.42693692952139
2.76370733923759	2.84878869777475	-5.57567138716951	-5.57567138716951
2.76370733923759	2.85968028104831	-5.74521095147651	-5.74521095147651
2.76370733923759	2.86885162736121	-5.88658191696732	-5.88658191696732
2.76370733923759	2.88043509744726	-6.06254348077391	-6.06254348077391
2.76370733923759	2.89038702345778	-6.21090020896634	-6.21090020896634
2.76370733923759	2.90067886022027	-6.36104879949414	-6.36104879949414
2.76370733923759	2.90896284590012	-6.47895476414618	-6.47895476414618
2.76370733923759	2.92034801732973	-6.63616585952803	-6.63616585952803
2.76370733923759	2.93067093334228	-6.77315045293074	-6.77315045293074
2.76370733923759	2.93959327602965	-6.88666218390017	-6.88666218390017
2.76370733923759	2.95037368341503	-7.01732970365697	-7.01732970365697
2.76370733923759	2.95806641483584	-7.10566703489326	-7.10566703489326
2.76370733923759	2.96859975692854	-7.21962158795526	-7.21962158795526
2.76370733923759	2.98044547571505	-7.33725816691339	-7.33725816691339
2.76370733923759	2.98772143126024	-7.4034950840234	-7.4034950840234
2.76370733923759	3.00100233344648	-7.5123504671086	-7.5123504671086
2.76370733923759	3.01131809617829	-7.58547800602236	-7.58547800602236
2.76370733923759	3.0197116851039	-7.6373065830706	-7.6373065830706
2.76370733923759	3.03026099403746	-7.69256771626232	-7.69256771626232
2.76370733923759	3.03990760790565	-7.73312434111227	-7.73312434111227
2.76370733923759	3.05150515575847	-7.76941097615321	-7.76941097615321
2.76370733923759	3.05873576034268	-7.78521157856534	-7.78521157856534
2.76370733923759	3.06770301370292	-7.79740729989385	-7.79740729989385
2.76370733923759	3.07940591707879	-7.8014046664149	-7.8014046664149
2.76370733923759	3.09019597907842	-7.79362806403913	-7.79362806403913
2.76370733923759	3.09792004790723	-7.78130635510513	-7.78130635510513
2.76370733923759	3.110542189974	-7.75008431812347	-7.75008431812347
2.76370733923759	3.120908844404	-7.71456888090103	-7.71456888090103
2.76370733923759	3.12994958701076	-7.67664149492686	-7.67664149492686
2.76370733923759	3.13849390498568	-7.63559920407329	-7.63559920407329
2.76370733923759	3.1501869446091	-7.57115411265528	-7.57115411265528
2.76370733923759	3.16148064832368	-7.5012454610038	-7.5012454610038
2.76370733923759	3.17011103507498	-7.44281026890354	-7.44281026890354
2.76370733923759	3.17872314084609	-7.38096928859778	-7.38096928859778
2.76370733923759	3.18943427854929	-7.29932964198366	-7.29932964198366
2.76370733923759	3.20007270850667	-7.21360587236711	-7.21360587236711
2.76370733923759	3.21135729173775	-7.11842190546264	-7.11842190546264
2.76370733923759	3.21774495156264	-7.06276409004425	-7.06276409004425
2.76370733923759	3.22815211213431	-6.96980472695788	-6.96980472695788
2.76370733923759	3.23966270340771	-6.86401298476972	-6.86401298476972
2.76370733923759	3.2482633739793	-6.78317491849066	-6.78317491849066
2.76370733923759	3.26005447385254	-6.67063477653232	-6.67063477653232
2.76370733923759	3.2678375073655	-6.59517699073962	-6.59517699073962
2.76370733923759	3.27942502767294	-6.48183621766128	-6.48183621766128
2.76370733923759	3.28991400376944	-6.37830210532439	-6.37830210532439
2.76370733923759	3.29843413820363	-6.29359442617761	-6.29359442617761
2.76370733923759	3.30795598122601	-6.1987208343964	-6.1987208343964
2.76370733923759	3.32042353399918	-6.07390335571688	-6.07390335571688
2.76370733923759	3.32988808113066	-5.97919021166899	-5.97919021166899
2.76370733923759	3.34167171731797	-5.86122510632407	-5.86122510632407
2.76370733923759	3.34945522358469	-5.78344575236122	-5.78344575236122
2.76370733923759	3.3585212125853	-5.69286939492832	-5.69286939492832
2.76370733923759	3.36825225656232	-5.59607749736699	-5.59607749736699
2.76370733923759	3.37957340924158	-5.48373099114616	-5.48373099114616
2.76370733923759	3.388124757051	-5.39934885439322	-5.39934885439322
2.76370733923759	3.40006631133684	-5.28203309481273	-5.28203309481273
2.76370733923759	3.41031819784028	-5.18197034503072	-5.18197034503072
2.76370733923759	3.42124566193826	-5.07591301774221	-5.07591301774221
2.76370733923759	3.4282329791085	-5.00843756043542	-5.00843756043542
2.76370733923759	3.44003838428732	-4.89523731282156	-4.89523731282156
2.76370733923759	3.44978874723266	-4.80248387815743	-4.80248387815743
2.76370733923759	3.45844418684046	-4.72060131255802	-4.72060131255802
2.76370733923759	3.46995108331354	-4.61262742624217	-4.61262742624217
2.76370733923759	3.47930561178105	-4.52554968506161	-4.52554968506161
2.76370733923759	3.49068855748336	-4.420599918748	-4.420599918748
2.76370733923759	3.49945620723886	-4.34034005079548	-4.34034005079548
2.76370733923759	3.5102617296568	-4.24230923829663	-4.24230923829663
2.76370733923759	3.51971176077836	-4.15740695818573	-4.15740695818573
2.76370733923759	3.5297	-4.06854522970167	-4.06854522970167
2.77304974180346	2.5297	-1.46172969552583	-1.46172969552583
2.77304974180346	2.53930844129776	-1.53642459341324	-1.53642459341324
2.77304974180346	2.54779497192057	-1.60596140486433	-1.60596140486433
2.77304974180346	2.56041424082838	-1.71565346843335	-1.71565346843335
2.77304974180346	2.5688564932808	-1.79318487765397	-1.79318487765397
2.77304974180346	2.57878084645278	-1.88855982948598	-1.88855982948598
2.77304974180346	2.58790006453133	-1.98014968008835	-1.98014968008835
2.77304974180346	2.60044868121584	-2.11228003167776	-2.11228003167776
2.77304974180346	2.61142301668084	-2.23340795603377	-2.23340795603377
2.77304974180346	2.61891655477138	-2.31898689952448	-2.31898689952448
2.77304974180346	2.62821579381689	-2.42836383731537	-2.42836383731537
2.77304974180346	2.63990831305281	-2.57060319919992	-2.57060319919992
2.77304974180346	2.64816045660458	-2.67405766732628	-2.67405766732628
2.77304974180346	2.66105906661435	-2.8405371124469	-2.8405371124469
2.77304974180346	2.66962305468101	-2.95415983503858	-2.95415983503858
2.77304974180346	2.6785533057522	-3.07513555695544	-3.07513555695544
2.77304974180346	2.68809833521918	-3.20707568564194	-3.20707568564194
2.77304974180346	2.70151599859566	-3.39695551114858	-3.39695551114858
2.77304974180346	2.70905507632019	-3.50576062073458	-3.50576062073458
2.77304974180346	2.71998525917072	-3.66600092552255	-3.66600092552255
2.77304974180346	2.72922572197759	-3.80367722060055	-3.80367722060055
2.77304974180346	2.74114611746511	-3.98399145382814	-3.98399145382814
2.77304974180346	2.74860034865829	-4.09820868340421	-4.09820868340421
2.77304974180346	2.75935933954683	-4.2647867523724	-4.2647867523724
2.77304974180346	2.76773810666567	-4.39582306647281	-4.39582306647281
2.77304974180346	2.77804363128858	-4.55838202944841	-4.55838202944841
2.77304974180346	2.78988206968744	-4.74662065877783	-4.74662065877783
2.77304974180346	2.799643930492	-4.90284023421628	-4.90284023421628
2.77304974180346	2.81102918529108	-5.08573088364381	-5.08573088364381
2.77304974180346	2.81824838163769	-5.20188685721064	-5.20188685721064
2.77304974180346	2.82970215549013	-5.38618553515346	-5.38618553515346
2.77304974180346	2.83930568442423	-5.54034483792861	-5.54034483792861
2.77304974180346	2.84878869777475	-5.69180035651624	-5.69180035651624
2.77304974180346	2.85968028104831	-5.86447446890935	-5.86447446890935
2.77304974180346	2.86885162736121	-6.00829532545407	-6.00829532545407
2.77304974180346	2.88043509744726	-6.1872201861778	-6.1872201861778
2.77304974180346	2.89038702345778	-6.33797187667994	-6.33797187667994
2.77304974180346	2.90067886022027	-6.49025521938353	-6.49025521938353
2.77304974180346	2.90896284590012	-6.60978973303526	-6.60978973303526
2.77304974180346	2.92034801732973	-6.768859340951	-6.768859340951
2.77304974180346	2.93067093334228	-6.90715946334882	-6.90715946334882
2.77304974180346	2.93959327602965	-7.02158409120852	-7.02158409120852
2.77304974180346	2.95037368341503	-7.15271090784955	-7.15271090784955
2.77304974180346	2.95806641483584	-7.24117960162516	-7.24117960162516
2.77304974180346	2.96859975692854	-7.35473771030792	-7.35473771030792
2.77304974180346	2.98044547571505	-7.47131987275174	-7.47131987275174
2.77304974180346	2.98772143126024	-7.5365972008895	-7.5365972008895
2.77304974180346	3.00100233344648	-7.64280478446648	-7.64280478446648
2.77304974180346	3.01131809617829	-7.71325263564825	-7.71325263564825
2.77304974180346	3.0197116851039	-7.76253406021834	-7.76253406021834
2.77304974180346	3.03026099403746	-7.81398457162499	-7.81398457162499
2.77304974180346	3.03990760790565	-7.85061763339388	-7.85061763339388
2.77304974180346	3.05150515575847	-7.88144840422871	-7.88144840422871
2.77304974180346	3.05873576034268	-7.89351704701517	-7.89351704701517
2.77304974180346	3.06770301370292	-7.90093680362003	-7.90093680362003
2.77304974180346	3.07940591707879	-7.89817289007556	-7.89817289007556
2.77304974180346	3.09019597907842	-7.88371989774583	-7.88371989774583
2.77304974180346	3.09792004790723	-7.86655424984485	-7.86655424984485
2.77304974180346	3.110542189974	-7.82698198330462	-7.82698198330462
2.77304974180346	3.120908844404	-7.78442770133654	-7.78442770133654
2.77304974180346	3.12994958701076	-7.74055927005105	-7.74055927005105
2.77304974180346	3.13849390498568	-7.69353374859088	-7.69353374859088
2.77304974180346	3.1501869446091	-7.6211668945399	-7.6211668945399
2.77304974180346	3.16148064832368	-7.54346366431281	-7.54346366431281
2.77304974180346	3.17011103507498	-7.47938989120939	-7.47938989120939
2.77304974180346	3.17872314084609	-7.41193808669442	-7.41193808669442
2.77304974180346	3.18943427854929	-7.32330898306094	-7.32330898306094
2.77304974180346	3.20007270850667	-7.23096038980299	-7.23096038980299
2.77304974180346	3.21135729173775	-7.12883124448592	-7.12883124448592
2.77304974180346	3.21774495156264	-7.0693219008474	-7.0693219008474
2.77304974180346	3.22815211213431	-6.97043447330219	-6.97043447330219
2.77304974180346	3.23966270340771	-6.85820854222254	-6.85820854222254
2.77304974180346	3.2482633739793	-6.77291871885251	-6.77291871885251
2.77304974180346	3.26005447385254	-6.65429056510612	-6.65429056510612
2.77304974180346	3.2678375073655	-6.57513894847682	-6.57513894847682
2.77304974180346	3.27942502767294	-6.45628669189534	-6.45628669189534
2.77304974180346	3.28991400376944	-6.34793792311092	-6.34793792311092
2.77304974180346	3.29843413820363	-6.25969594706436	-6.25969594706436
2.77304974180346	3.30795598122601	-6.16079358046602	-6.16079358046602
2.77304974180346	3.32042353399918	-6.03128376746372	-6.03128376746372
2.77304974180346	3.32988808113066	-5.93301381119625	-5.93301381119625
2.77304974180346	3.34167171731797	-5.810860627122	-5.810860627122
2.77304974180346	3.34945522358469	-5.73042946660155	-5.73042946660155
2.77304974180346	3.3585212125853	-5.63711312727958	-5.63711312727958
2.77304974180346	3.36825225656232	-5.53720405042844	-5.53720405042844
2.77304974180346	3.37957340924158	-5.42180331663729	-5.42180331663729
2.77304974180346	3.388124757051	-5.33503955663616	-5.33503955663616
2.77304974180346	3.40006631133684	-5.21465105065204	-5.21465105065204
2.77304974180346	3.41031819784028	-5.1120197963142	-5.1120197963142
2.77304974180346	3.42124566193826	-5.00353696051991	-5.00353696051991
2.77304974180346	3.4282329791085	-4.93456718635991	-4.93456718635991
2.77304974180346	3.44003838428732	-4.81898927509889	-4.81898927509889
2.77304974180346	3.44978874723266	-4.72436579883527	-4.72436579883527
2.77304974180346	3.45844418684046	-4.64105339488674	-4.64105339488674
2.77304974180346	3.46995108331354	-4.53116654094538	-4.53116654094538
2.77304974180346	3.47930561178105	-4.44269098060477	-4.44269098060477
2.77304974180346	3.49068855748336	-4.336142838245	-4.336142838245
2.77304974180346	3.49945620723886	-4.25483348400655	-4.25483348400655
2.77304974180346	3.5102617296568	-4.15562515196444	-4.15562515196444
2.77304974180346	3.51971176077836	-4.06977177650151	-4.06977177650151
2.77304974180346	3.5297	-3.97994353573438	-3.97994353573438
2.78175918620477	2.5297	-1.5011473128111	-1.5011473128111
2.78175918620477	2.53930844129776	-1.57682764422339	-1.57682764422339
2.78175918620477	2.54779497192057	-1.64729493147854	-1.64729493147854
2.78175918620477	2.56041424082838	-1.75845358542472	-1.75845358542472
2.78175918620477	2.5688564932808	-1.83706525563127	-1.83706525563127
2.78175918620477	2.57878084645278	-1.93376991649967	-1.93376991649967
2.78175918620477	2.58790006453133	-2.02666383257957	-2.02666383257957
2.78175918620477	2.60044868121584	-2.16068099661595	-2.16068099661595
2.78175918620477	2.61142301668084	-2.2835351316686	-2.2835351316686
2.78175918620477	2.61891655477138	-2.37037694508092	-2.37037694508092
2.78175918620477	2.62821579381689	-2.48135175393935	-2.48135175393935
2.78175918620477	2.63990831305281	-2.62573704857402	-2.62573704857402
2.78175918620477	2.64816045660458	-2.73073413247363	-2.73073413247363
2.78175918620477	2.66105906661435	-2.89974584275643	-2.89974584275643
2.78175918620477	2.66962305468101	-3.01511586800439	-3.01511586800439
2.78175918620477	2.6785533057522	-3.1379529770918	-3.1379529770918
2.78175918620477	2.68809833521918	-3.2719757516191	-3.2719757516191
2.78175918620477	2.70151599859566	-3.46486514461634	-3.46486514461634
2.78175918620477	2.70905507632019	-3.57541304210253	-3.57541304210253
2.78175918620477	2.71998525917072	-3.73826186095266	-3.73826186095266
2.78175918620477	2.72922572197759	-3.8781855185419	-3.8781855185419
2.78175918620477	2.74114611746511	-4.06145101068142	-4.06145101068142
2.78175918620477	2.74860034865829	-4.17758544012281	-4.17758544012281
2.78175918620477	2.75935933954683	-4.34694892998351	-4.34694892998351
2.78175918620477	2.76773810666567	-4.48018951878976	-4.48018951878976
2.78175918620477	2.77804363128858	-4.64551901764571	-4.64551901764571
2.78175918620477	2.78988206968744	-4.83692569434459	-4.83692569434459
2.78175918620477	2.799643930492	-4.99579593107967	-4.99579593107967
2.78175918620477	2.81102918529108	-5.18178205365359	-5.18178205365359
2.78175918620477	2.81824838163769	-5.29992223220933	-5.29992223220933
2.78175918620477	2.82970215549013	-5.48726808774251	-5.48726808774251
2.78175918620477	2.83930568442423	-5.64393012808557	-5.64393012808557
2.78175918620477	2.84878869777475	-5.79789071668785	-5.79789071668785
2.78175918620477	2.85968028104831	-5.97323658878474	-5.97323658878474
2.78175918620477	2.86885162736121	-6.11919022936615	-6.11919022936615
2.78175918620477	2.88043509744726	-6.30067232359596	-6.30067232359596
2.78175918620477	2.89038702345778	-6.45342613801353	-6.45342613801353
2.78175918620477	2.90067886022027	-6.60754999582258	-6.60754999582258
2.78175918620477	2.90896284590012	-6.7284144193577	-6.7284144193577
2.78175918620477	2.92034801732973	-6.88892674751941	-6.88892674751941
2.78175918620477	2.93067093334228	-7.02816460095931	-7.02816460095931
2.78175918620477	2.93959327602965	-7.14303369945327	-7.14303369945327
2.78175918620477	2.95037368341503	-7.27437368283023	-7.27437368283023
2.78175918620477	2.95806641483584	-7.36265012515912	-7.36265012515912
2.78175918620477	2.96859975692854	-7.47549703103084	-7.47549703103084
2.78175918620477	2.98044547571505	-7.59063140223054	-7.59063140223054
2.78175918620477	2.98772143126024	-7.65466380615476	-7.65466380615476
2.78175918620477	3.00100233344648	-7.75795145252766	-7.75795145252766
2.78175918620477	3.01131809617829	-7.8253888408961	-7.8253888408961
2.78175918620477	3.0197116851039	-7.87186756747258	-7.87186756747258
2.78175918620477	3.03026099403746	-7.91923261642495	-7.91923261642495
2.78175918620477	3.03990760790565	-7.95172587346048	-7.95172587346048
2.78175918620477	3.05150515575847	-7.97717503547727	-7.97717503547727
2.78175918620477	3.05873576034268	-7.98546508648832	-7.98546508648832
2.78175918620477	3.06770301370292	-7.98795503854285	-7.98795503854285
2.78175918620477	3.07940591707879	-7.97854146907287	-7.97854146907287
2.78175918620477	3.09019597907842	-7.95758590748312	-7.95758590748312
2.78175918620477	3.09792004790723	-7.93569347137031	-7.93569347137031
2.78175918620477	3.110542189974	-7.88802619506635	-7.88802619506635
2.78175918620477	3.120908844404	-7.8388476005631	-7.8388476005631
2.78175918620477	3.12994958701076	-7.78903802278421	-7.78903802278421
2.78175918620477	3.13849390498568	-7.73646941050492	-7.73646941050492
2.78175918620477	3.1501869446091	-7.65671340800094	-7.65671340800094
2.78175918620477	3.16148064832368	-7.57184717571477	-7.57184717571477
2.78175918620477	3.17011103507498	-7.50240108377892	-7.50240108377892
2.78175918620477	3.17872314084609	-7.42955685651759	-7.42955685651759
2.78175918620477	3.18943427854929	-7.33463019292958	-7.33463019292958
2.78175918620477	3.20007270850667	-7.23609539714033	-7.23609539714033
2.78175918620477	3.21135729173775	-7.12771608883241	-7.12771608883241
2.78175918620477	3.21774495156264	-7.06491431451155	-7.06491431451155
2.78175918620477	3.22815211213431	-6.96049835161489	-6.96049835161489
2.78175918620477	3.23966270340771	-6.84263247200465	-6.84263247200465
2.78175918620477	3.2482633739793	-6.75326258231325	-6.75326258231325
2.78175918620477	3.26005447385254	-6.62935475656656	-6.62935475656656
2.78175918620477	3.2678375073655	-6.54677436135165	-6.54677436135165
2.78175918620477	3.27942502767294	-6.42313736751504	-6.42313736751504
2.78175918620477	3.28991400376944	-6.31074616859837	-6.31074616859837
2.78175918620477	3.29843413820363	-6.21927041439909	-6.21927041439909
2.78175918620477	3.30795598122601	-6.11703736433014	-6.11703736433014
2.78175918620477	3.32042353399918	-5.98333890849528	-5.98333890849528
2.78175918620477	3.32988808113066	-5.88201710582348	-5.88201710582348
2.78175918620477	3.34167171731797	-5.75634397931447	-5.75634397931447
2.78175918620477	3.34945522358469	-5.67371104565018	-5.67371104565018
2.78175918620477	3.3585212125853	-5.57789774515305	-5.57789774515305
2.78175918620477	3.36825225656232	-5.47565649630127	-5.47565649630127
2.78175918620477	3.37957340924158	-5.35743767524019	-5.35743767524019
2.78175918620477	3.388124757051	-5.26874334519658	-5.26874334519658
2.78175918620477	3.40006631133684	-5.14582711191412	-5.14582711191412
2.78175918620477	3.41031819784028	-5.04122449998079	-5.04122449998079
2.78175918620477	3.42124566193826	-4.93073816815877	-4.93073816815877
2.78175918620477	3.4282329791085	-4.86056756942645	-4.86056756942645
2.78175918620477	3.44003838428732	-4.74309562983194	-4.74309562983194
2.78175918620477	3.44978874723266	-4.64707739878082	-4.64707739878082
2.78175918620477	3.45844418684046	-4.56249745443512	-4.56249745443512
2.78175918620477	3.46995108331354	-4.45121721322886	-4.45121721322886
2.78175918620477	3.47930561178105	-4.36172630839735	-4.36172630839735
2.78175918620477	3.49068855748336	-4.25398436291437	-4.25398436291437
2.78175918620477	3.49945620723886	-4.1719246243901	-4.1719246243901
2.78175918620477	3.5102617296568	-4.07182037829318	-4.07182037829318
2.78175918620477	3.51971176077836	-3.98532171977507	-3.98532171977507
2.78175918620477	3.5297	-3.89495373156018	-3.89495373156018
2.79547474946756	2.5297	-1.56242613053973	-1.56242613053973
2.79547474946756	2.53930844129776	-1.6395719809878	-1.6395719809878
2.79547474946756	2.54779497192057	-1.71146185210853	-1.71146185210853
2.79547474946756	2.56041424082838	-1.82485594579714	-1.82485594579714
2.79547474946756	2.5688564932808	-1.90508329930196	-1.90508329930196
2.79547474946756	2.57878084645278	-2.0038022900394	-2.0038022900394
2.79547474946756	2.58790006453133	-2.09865625462066	-2.09865625462066
2.79547474946756	2.60044868121584	-2.2355271569449	-2.2355271569449
2.79547474946756	2.61142301668084	-2.36108511553084	-2.36108511553084
2.79547474946756	2.61891655477138	-2.44981721350706	-2.44981721350706
2.79547474946756	2.62821579381689	-2.56323302321255	-2.56323302321255
2.79547474946756	2.63990831305281	-2.71084727710956	-2.71084727710956
2.79547474946756	2.64816045660458	-2.81823142968807	-2.81823142968807
2.79547474946756	2.66105906661435	-2.99110438619164	-2.99110438619164
2.79547474946756	2.66962305468101	-3.10913868352338	-3.10913868352338
2.79547474946756	2.6785533057522	-3.23482136454277	-3.23482136454277
2.79547474946756	2.68809833521918	-3.37201081272127	-3.37201081272127
2.79547474946756	2.70151599859566	-3.56946781568007	-3.56946781568007
2.79547474946756	2.70905507632019	-3.68266876880642	-3.68266876880642
2.79547474946756	2.71998525917072	-3.84945827500309	-3.84945827500309
2.79547474946756	2.72922572197759	-3.99279673111346	-3.99279673111346
2.79547474946756	2.74114611746511	-4.18061232815865	-4.18061232815865
2.79547474946756	2.74860034865829	-4.29960301086464	-4.29960301086464
2.79547474946756	2.75935933954683	-4.47316132316899	-4.47316132316899
2.79547474946756	2.76773810666567	-4.60975547269823	-4.60975547269823
2.79547474946756	2.77804363128858	-4.77918036928168	-4.77918036928168
2.79547474946756	2.78988206968744	-4.97543457207911	-4.97543457207911
2.79547474946756	2.799643930492	-5.13825078709505	-5.13825078709505
2.79547474946756	2.81102918529108	-5.32882755071154	-5.32882755071154
2.79547474946756	2.81824838163769	-5.44987326731803	-5.44987326731803
2.79547474946756	2.82970215549013	-5.64182342920617	-5.64182342920617
2.79547474946756	2.83930568442423	-5.80223606015477	-5.80223606015477
2.79547474946756	2.84878869777475	-5.9596859577394	-5.9596859577394
2.79547474946756	2.85968028104831	-6.13892326050353	-6.13892326050353
2.79547474946756	2.86885162736121	-6.28799126906046	-6.28799126906046
2.79547474946756	2.88043509744726	-6.47307839076768	-6.47307839076768
2.79547474946756	2.89038702345778	-6.62850980190331	-6.62850980190331
2.79547474946756	2.90067886022027	-6.78512607493542	-6.78512607493542
2.79547474946756	2.90896284590012	-6.90754767869424	-6.90754767869424
2.79547474946756	2.92034801732973	-7.06964444180994	-7.06964444180994
2.79547474946756	2.93067093334228	-7.20972493271506	-7.20972493271506
2.79547474946756	2.93959327602965	-7.32483312793687	-7.32483312793687
2.79547474946756	2.95037368341503	-7.45567659312371	-7.45567659312371
2.79547474946756	2.95806641483584	-7.54307939203835	-7.54307939203835
2.79547474946756	2.96859975692854	-7.65392874559836	-7.65392874559836
2.79547474946756	2.98044547571505	-7.7658113108551	-7.7658113108551
2.79547474946756	2.98772143126024	-7.82732743363601	-7.82732743363601
2.79547474946756	3.00100233344648	-7.92477328495033	-7.92477328495033
2.79547474946756	3.01131809617829	-7.98666052823438	-7.98666052823438
2.79547474946756	3.0197116851039	-8.02799310698811	-8.02799310698811
2.79547474946756	3.03026099403746	-8.06812076052228	-8.06812076052228
2.79547474946756	3.03990760790565	-8.09322747187389	-8.09322747187389
2.79547474946756	3.05150515575847	-8.10915004836698	-8.10915004836698
2.79547474946756	3.05873576034268	-8.11106274794878	-8.11106274794878
2.79547474946756	3.06770301370292	-8.1052825298151	-8.1052825298151
2.79547474946756	3.07940591707879	-8.08464550731372	-8.08464550731372
2.79547474946756	3.09019597907842	-8.05274281153009	-8.05274281153009
2.79547474946756	3.09792004790723	-8.0229542360097	-8.0229542360097
2.79547474946756	3.110542189974	-7.96227985971922	-7.96227985971922
2.79547474946756	3.120908844404	-7.90237464032026	-7.90237464032026
2.79547474946756	3.12994958701076	-7.84310476692889	-7.84310476692889
2.79547474946756	3.13849390498568	-7.78180918303991	-7.78180918303991
2.79547474946756	3.1501869446091	-7.69005803504137	-7.69005803504137
2.79547474946756	3.16148064832368	-7.59409161194941	-7.59409161194941
2.79547474946756	3.17011103507498	-7.51633177887157	-7.51633177887157
2.79547474946756	3.17872314084609	-7.43547716222088	-7.43547716222088
2.79547474946756	3.18943427854929	-7.33082955143811	-7.33082955143811
2.79547474946756	3.20007270850667	-7.22302300105287	-7.22302300105287
2.79547474946756	3.21135729173775	-7.10524366600868	-7.10524366600868
2.79547474946756	3.21774495156264	-7.0373229262409	-7.0373229262409
2.79547474946756	3.22815211213431	-6.92488404159212	-6.92488404159212
2.79547474946756	3.23966270340771	-6.79866228742583	-6.79866228742583
2.79547474946756	3.2482633739793	-6.70324820787994	-6.70324820787994
2.79547474946756	3.26005447385254	-6.57143953861294	-6.57143953861294
2.79547474946756	3.2678375073655	-6.48404697504861	-6.48404697504861
2.79547474946756	3.27942502767294	-6.35358616132595	-6.35358616132595
2.79547474946756	3.28991400376944	-6.23533630836187	-6.23533630836187
2.79547474946756	3.29843413820363	-6.13935272922083	-6.13935272922083
2.79547474946756	3.30795598122601	-6.03233775475911	-6.03233775475911
2.79547474946756	3.32042353399918	-5.89277122587566	-5.89277122587566
2.79547474946756	3.32988808113066	-5.78728249558787	-5.78728249558787
2.79547474946756	3.34167171731797	-5.65680194836261	-5.65680194836261
2.79547474946756	3.34945522358469	-5.5711508310182	-5.5711508310182
2.79547474946756	3.3585212125853	-5.47205720854174	-5.47205720854174
2.79547474946756	3.36825225656232	-5.3663572633684	-5.3663572633684
2.79547474946756	3.37957340924158	-5.24450213276384	-5.24450213276384
2.79547474946756	3.388124757051	-5.15324735190131	-5.15324735190131
2.79547474946756	3.40006631133684	-5.02705942181842	-5.02705942181842
2.79547474946756	3.41031819784028	-4.9198848813113	-4.9198848813113
2.79547474946756	3.42124566193826	-4.80679232799901	-4.80679232799901
2.79547474946756	3.4282329791085	-4.73514974899064	-4.73514974899064
2.79547474946756	3.44003838428732	-4.6153223421374	-4.6153223421374
2.79547474946756	3.44978874723266	-4.51746772253387	-4.51746772253387
2.79547474946756	3.45844418684046	-4.43147888282812	-4.43147888282812
2.79547474946756	3.46995108331354	-4.31856862395347	-4.31856862395347
2.79547474946756	3.47930561178105	-4.22792750117617	-4.22792750117617
2.79547474946756	3.49068855748336	-4.1189020065886	-4.1189020065886
2.79547474946756	3.49945620723886	-4.03603196991247	-4.03603196991247
2.79547474946756	3.5102617296568	-3.93510800400179	-3.93510800400179
2.79547474946756	3.51971176077836	-3.84808576790999	-3.84808576790999
2.79547474946756	3.5297	-3.75724873703609	-3.75724873703609
2.80397614878371	2.5297	-1.59983909499056	-1.59983909499056
2.80397614878371	2.53930844129776	-1.67785082454714	-1.67785082454714
2.80397614878371	2.54779497192057	-1.75055189226157	-1.75055189226157
2.80397614878371	2.56041424082838	-1.86528406931882	-1.86528406931882
2.80397614878371	2.5688564932808	-1.9464676096211	-1.9464676096211
2.80397614878371	2.57878084645278	-2.04638108233894	-2.04638108233894
2.80397614878371	2.58790006453133	-2.14241189358017	-2.14241189358017
2.80397614878371	2.60044868121584	-2.28098834190257	-2.28098834190257
2.80397614878371	2.61142301668084	-2.40810776894671	-2.40810776894671
2.80397614878371	2.61891655477138	-2.49798743004783	-2.49798743004783
2.80397614878371	2.62821579381689	-2.61288062003246	-2.61288062003246
2.80397614878371	2.63990831305281	-2.76240746027617	-2.76240746027617
2.80397614878371	2.64816045660458	-2.87120746178022	-2.87120746178022
2.80397614878371	2.66105906661435	-3.04638403315067	-3.04638403315067
2.80397614878371	2.66962305468101	-3.16600751891258	-3.16600751891258
2.80397614878371	2.6785533057522	-3.29341257076021	-3.29341257076021
2.80397614878371	2.68809833521918	-3.4324471722112	-3.4324471722112
2.80397614878371	2.70151599859566	-3.63265149350417	-3.63265149350417
2.80397614878371	2.70905507632019	-3.7474496409244	-3.7474496409244
2.80397614878371	2.71998525917072	-3.91658316725272	-3.91658316725272
2.80397614878371	2.72922572197759	-4.06195038362301	-4.06195038362301
2.80397614878371	2.74114611746511	-4.25239976810508	-4.25239976810508
2.80397614878371	2.74860034865829	-4.37309209701152	-4.37309209701152
2.80397614878371	2.75935933954683	-4.54920771417233	-4.54920771417233
2.80397614878371	2.76773810666567	-4.68774398850587	-4.68774398850587
2.80397614878371	2.77804363128858	-4.85960512260812	-4.85960512260812
2.80397614878371	2.78988206968744	-5.0586460723315	-5.0586460723315
2.80397614878371	2.799643930492	-5.22380532720297	-5.22380532720297
2.80397614878371	2.81102918529108	-5.41709145723547	-5.41709145723547
2.80397614878371	2.81824838163769	-5.53981604614165	-5.53981604614165
2.80397614878371	2.82970215549013	-5.73431170749575	-5.73431170749575
2.80397614878371	2.83930568442423	-5.89683466021654	-5.89683466021654
2.80397614878371	2.84878869777475	-6.05631342607421	-6.05631342607421
2.80397614878371	2.85968028104831	-6.2376693622175	-6.2376693622175
2.80397614878371	2.86885162736121	-6.38840841866084	-6.38840841866084
2.80397614878371	2.88043509744726	-6.57541902004039	-6.57541902004039
2.80397614878371	2.89038702345778	-6.73222819300747	-6.73222819300747
2.80397614878371	2.90067886022027	-6.88999487552474	-6.88999487552474
2.80397614878371	2.90896284590012	-7.01310996511518	-7.01310996511518
2.80397614878371	2.92034801732973	-7.17577702373546	-7.17577702373546
2.80397614878371	2.93067093334228	-7.31590035397636	-7.31590035397636
2.80397614878371	2.93959327602965	-7.43072972249593	-7.43072972249593
2.80397614878371	2.95037368341503	-7.56086622697285	-7.56086622697285
2.80397614878371	2.95806641483584	-7.64723852064839	-7.64723852064839
2.80397614878371	2.96859975692854	-7.75640173235018	-7.75640173235018
2.80397614878371	2.98044547571505	-7.86564225442709	-7.86564225442709
2.80397614878371	2.98772143126024	-7.92516943071843	-7.92516943071843
2.80397614878371	3.00100233344648	-8.01826935218185	-8.01826935218185
2.80397614878371	3.01131809617829	-8.07622301511651	-8.07622301511651
2.80397614878371	3.0197116851039	-8.11385333627442	-8.11385333627442
2.80397614878371	3.03026099403746	-8.14895345224846	-8.14895345224846
2.80397614878371	3.03990760790565	-8.16905477410194	-8.16905477410194
2.80397614878371	3.05150515575847	-8.17851120241068	-8.17851120241068
2.80397614878371	3.05873576034268	-8.17624768531954	-8.17624768531954
2.80397614878371	3.06770301370292	-8.16493905391371	-8.16493905391371
2.80397614878371	3.07940591707879	-8.13686100287197	-8.13686100287197
2.80397614878371	3.09019597907842	-8.09813610610121	-8.09813610610121
2.80397614878371	3.09792004790723	-8.06322925270712	-8.06322925270712
2.80397614878371	3.110542189974	-7.99442385915978	-7.99442385915978
2.80397614878371	3.120908844404	-7.92768304162934	-7.92768304162934
2.80397614878371	3.12994958701076	-7.86265530112883	-7.86265530112883
2.80397614878371	3.13849390498568	-7.7957935903882	-7.7957935903882
2.80397614878371	3.1501869446091	-7.6969406059373	-7.6969406059373
2.80397614878371	3.16148064832368	-7.59413889365169	-7.59413889365169
2.80397614878371	3.17011103507498	-7.51145319138323	-7.51145319138323
2.80397614878371	3.17872314084609	-7.42563862111905	-7.42563862111905
2.80397614878371	3.18943427854929	-7.31523210965719	-7.31523210965719
2.80397614878371	3.20007270850667	-7.20197593090796	-7.20197593090796
2.80397614878371	3.21135729173775	-7.07884495420132	-7.07884495420132
2.80397614878371	3.21774495156264	-7.00782763321342	-7.00782763321342
2.80397614878371	3.22815211213431	-6.89089290437585	-6.89089290437585
2.80397614878371	3.23966270340771	-6.75973089813948	-6.75973089813948
2.80397614878371	3.2482633739793	-6.66104260306787	-6.66104260306787
2.80397614878371	3.26005447385254	-6.52484548126489	-6.52484548126489
2.80397614878371	3.2678375073655	-6.43472114701461	-6.43472114701461
2.80397614878371	3.27942502767294	-6.30037039895859	-6.30037039895859
2.80397614878371	3.28991400376944	-6.17888530512107	-6.17888530512107
2.80397614878371	3.29843413820363	-6.08042939120719	-6.08042939120719
2.80397614878371	3.30795598122601	-5.97086300940447	-5.97086300940447
2.80397614878371	3.32042353399918	-5.82807174865167	-5.82807174865167
2.80397614878371	3.32988808113066	-5.72040315216987	-5.72040315216987
2.80397614878371	3.34167171731797	-5.58729116393221	-5.58729116393221
2.80397614878371	3.34945522358469	-5.50010221170999	-5.50010221170999
2.80397614878371	3.3585212125853	-5.39922059671983	-5.39922059671983
2.80397614878371	3.36825225656232	-5.29183381672635	-5.29183381672635
2.80397614878371	3.37957340924158	-5.16807372353742	-5.16807372353742
2.80397614878371	3.388124757051	-5.07557331394202	-5.07557331394202
2.80397614878371	3.40006631133684	-4.94773388147138	-4.94773388147138
2.80397614878371	3.41031819784028	-4.83927979709182	-4.83927979709182
2.80397614878371	3.42124566193826	-4.7249178578852	-4.7249178578852
2.80397614878371	3.4282329791085	-4.65256319328137	-4.65256319328137
2.80397614878371	3.44003838428732	-4.53169755534151	-4.53169755534151
2.80397614878371	3.44978874723266	-4.43306621798746	-4.43306621798746
2.80397614878371	3.45844418684046	-4.3465132002076	-4.3465132002076
2.80397614878371	3.46995108331354	-4.23291888702738	-4.23291888702738
2.80397614878371	3.47930561178105	-4.14174536039025	-4.14174536039025
2.80397614878371	3.49068855748336	-4.0323265014834	-4.0323265014834
2.80397614878371	3.49945620723886	-3.94921138403191	-3.94921138403191
2.80397614878371	3.5102617296568	-3.84812772183113	-3.84812772183113
2.80397614878371	3.51971176077836	-3.76102609138599	-3.76102609138599
2.80397614878371	3.5297	-3.67016622408806	-3.67016622408806
2.81392698231069	2.5297	-1.64298375840622	-1.64298375840622
2.81392698231069	2.53930844129776	-1.72196869422845	-1.72196869422845
2.81392698231069	2.54779497192057	-1.79558653728276	-1.79558653728276
2.81392698231069	2.56041424082838	-1.91180077517311	-1.91180077517311
2.81392698231069	2.5688564932808	-1.99405556780562	-1.99405556780562
2.81392698231069	2.57878084645278	-2.0952972258026	-2.0952972258026
2.81392698231069	2.58790006453133	-2.1926366898162	-2.1926366898162
2.81392698231069	2.60044868121584	-2.33311925950829	-2.33311925950829
2.81392698231069	2.61142301668084	-2.46205342057476	-2.46205342057476
2.81392698231069	2.61891655477138	-2.55319859463947	-2.55319859463947
2.81392698231069	2.62821579381689	-2.66974237732796	-2.66974237732796
2.81392698231069	2.63990831305281	-2.82145633800616	-2.82145633800616
2.81392698231069	2.64816045660458	-2.93183902306134	-2.93183902306134
2.81392698231069	2.66105906661435	-3.10964442660151	-3.10964442660151
2.81392698231069	2.66962305468101	-3.23104471962415	-3.23104471962415
2.81392698231069	2.6785533057522	-3.36038969156641	-3.36038969156641
2.81392698231069	2.68809833521918	-3.50154046632974	-3.50154046632974
2.81392698231069	2.70151599859566	-3.70480179056494	-3.70480179056494
2.81392698231069	2.70905507632019	-3.82137590686295	-3.82137590686295
2.81392698231069	2.71998525917072	-3.9931225027172	-3.9931225027172
2.81392698231069	2.72922572197759	-4.14078410599774	-4.14078410599774
2.81392698231069	2.74114611746511	-4.33424903056834	-4.33424903056834
2.81392698231069	2.74860034865829	-4.45684511779763	-4.45684511779763
2.81392698231069	2.75935933954683	-4.63569603513798	-4.63569603513798
2.81392698231069	2.76773810666567	-4.77644039038415	-4.77644039038415
2.81392698231069	2.77804363128858	-4.95100402021654	-4.95100402021654
2.81392698231069	2.78988206968744	-5.15315206180617	-5.15315206180617
2.81392698231069	2.799643930492	-5.32083203184663	-5.32083203184663
2.81392698231069	2.81102918529108	-5.51704800900603	-5.51704800900603
2.81392698231069	2.81824838163769	-5.64162523594183	-5.64162523594183
2.81392698231069	2.82970215549013	-5.83896328041061	-5.83896328041061
2.81392698231069	2.83930568442423	-6.00370827157167	-6.00370827157167
2.81392698231069	2.84878869777475	-6.1652922989029	-6.1652922989029
2.81392698231069	2.85968028104831	-6.34891852833169	-6.34891852833169
2.81392698231069	2.86885162736121	-6.5013931209271	-6.5013931209271
2.81392698231069	2.88043509744726	-6.69017398603893	-6.69017398603893
2.81392698231069	2.89038702345778	-6.84830314426495	-6.84830314426495
2.81392698231069	2.90067886022027	-7.00699913580422	-7.00699913580422
2.81392698231069	2.90896284590012	-7.13060428900661	-7.13060428900661
2.81392698231069	2.92034801732973	-7.29351616000497	-7.29351616000497
2.81392698231069	2.93067093334228	-7.4332920921774	-7.4332920921774
2.81392698231069	2.93959327602965	-7.5473822047594	-7.5473822047594
2.81392698231069	2.95037368341503	-7.67593143041842	-7.67593143041842
2.81392698231069	2.95806641483584	-7.76094679389729	-7.76094679389729
2.81392698231069	2.96859975692854	-7.86752393380021	-7.86752393380021
2.81392698231069	2.98044547571505	-7.97297977573288	-7.97297977573288
2.81392698231069	2.98772143126024	-8.02985092324855	-8.02985092324855
2.81392698231069	3.00100233344648	-8.11709189401608	-8.11709189401608
2.81392698231069	3.01131809617829	-8.16976255101923	-8.16976255101923
2.81392698231069	3.0197116851039	-8.20278369592461	-8.20278369592461
2.81392698231069	3.03026099403746	-8.23157186165349	-8.23157186165349
2.81392698231069	3.03990760790565	-8.24553908992903	-8.24553908992903
2.81392698231069	3.05150515575847	-8.24676673473255	-8.24676673473255
2.81392698231069	3.05873576034268	-8.23928810380824	-8.23928810380824
2.81392698231069	3.06770301370292	-8.22147473924196	-8.22147473924196
2.81392698231069	3.07940591707879	-8.18450100389589	-8.18450100389589
2.81392698231069	3.09019597907842	-8.13737371390238	-8.13737371390238
2.81392698231069	3.09792004790723	-8.09647957903752	-8.09647957903752
2.81392698231069	3.110542189974	-8.01793304029104	-8.01793304029104
2.81392698231069	3.120908844404	-7.94322910954241	-7.94322910954241
2.81392698231069	3.12994958701076	-7.87144923746376	-7.87144923746376
2.81392698231069	3.13849390498568	-7.7984898330119	-7.7984898330119
2.81392698231069	3.1501869446091	-7.69128668622051	-7.69128668622051
2.81392698231069	3.16148064832368	-7.58081534088575	-7.58081534088575
2.81392698231069	3.17011103507498	-7.4924346947592	-7.4924346947592
2.81392698231069	3.17872314084609	-7.40128886906939	-7.40128886906939
2.81392698231069	3.18943427854929	-7.28453809291921	-7.28453809291921
2.81392698231069	3.20007270850667	-7.16525494740426	-7.16525494740426
2.81392698231069	3.21135729173775	-7.03603671104258	-7.03603671104258
2.81392698231069	3.21774495156264	-6.96190734764281	-6.96190734764281
2.81392698231069	3.22815211213431	-6.83975883014153	-6.83975883014153
2.81392698231069	3.23966270340771	-6.7035246735249	-6.7035246735249
2.81392698231069	3.2482633739793	-6.60113026660338	-6.60113026660338
2.81392698231069	3.26005447385254	-6.46031547656253	-6.46031547656253
2.81392698231069	3.2678375073655	-6.36723961550422	-6.36723961550422
2.81392698231069	3.27942502767294	-6.22891206146585	-6.22891206146585
2.81392698231069	3.28991400376944	-6.10398921603797	-6.10398921603797
2.81392698231069	3.29843413820363	-6.00301987284024	-6.00301987284024
2.81392698231069	3.30795598122601	-5.89070985652478	-5.89070985652478
2.81392698231069	3.32042353399918	-5.74467465495525	-5.74467465495525
2.81392698231069	3.32988808113066	-5.63474136145663	-5.63474136145663
2.81392698231069	3.34167171731797	-5.49918543902811	-5.49918543902811
2.81392698231069	3.34945522358469	-5.41031506243172	-5.41031506243172
2.81392698231069	3.3585212125853	-5.30766962243888	-5.30766962243888
2.81392698231069	3.36825225656232	-5.19858750612912	-5.19858750612912
2.81392698231069	3.37957340924158	-5.07317513149394	-5.07317513149394
2.81392698231069	3.388124757051	-4.9793547372762	-4.9793547372762
2.81392698231069	3.40006631133684	-4.84992907099843	-4.84992907099843
2.81392698231069	3.41031819784028	-4.74034955914573	-4.74034955914573
2.81392698231069	3.42124566193826	-4.62489674205455	-4.62489674205455
2.81392698231069	3.4282329791085	-4.55192412402306	-4.55192412402306
2.81392698231069	3.44003838428732	-4.4301519932929	-4.4301519932929
2.81392698231069	3.44978874723266	-4.3309026809323	-4.3309026809323
2.81392698231069	3.45844418684046	-4.24389598801611	-4.24389598801611
2.81392698231069	3.46995108331354	-4.12983428804699	-4.12983428804699
2.81392698231069	3.47930561178105	-4.03839516031428	-4.03839516031428
2.81392698231069	3.49068855748336	-3.92882358185528	-3.92882358185528
2.81392698231069	3.49945620723886	-3.84566092228113	-3.84566092228113
2.81392698231069	3.5102617296568	-3.74463711970077	-3.74463711970077
2.81392698231069	3.51971176077836	-3.65769238491765	-3.65769238491765
2.81392698231069	3.5297	-3.56714075651382	-3.56714075651382
2.82167536569175	2.5297	-1.67604330474586	-1.67604330474586
2.82167536569175	2.53930844129776	-1.75574758445111	-1.75574758445111
2.82167536569175	2.54779497192057	-1.83003035340988	-1.83003035340988
2.82167536569175	2.56041424082838	-1.9473425085161	-1.9473425085161
2.82167536569175	2.5688564932808	-2.03039304687542	-2.03039304687542
2.82167536569175	2.57878084645278	-2.13265748670341	-2.13265748670341
2.82167536569175	2.58790006453133	-2.23096022027903	-2.23096022027903
2.82167536569175	2.60044868121584	-2.37287572236778	-2.37287572236778
2.82167536569175	2.61142301668084	-2.50313345838623	-2.50313345838623
2.82167536569175	2.61891655477138	-2.59523477389195	-2.59523477389195
2.82167536569175	2.62821579381689	-2.713027142378	-2.713027142378
2.82167536569175	2.63990831305281	-2.86636704692216	-2.86636704692216
2.82167536569175	2.64816045660458	-2.97794466574373	-2.97794466574373
2.82167536569175	2.66105906661435	-3.15767834786755	-3.15767834786755
2.82167536569175	2.66962305468101	-3.28043376894266	-3.28043376894266
2.82167536569175	2.6785533057522	-3.41119957453344	-3.41119957453344
2.82167536569175	2.68809833521918	-3.55392927197391	-3.55392927197391
2.82167536569175	2.70151599859566	-3.75949999467872	-3.75949999467872
2.82167536569175	2.70905507632019	-3.87737838775035	-3.87737838775035
2.82167536569175	2.71998525917072	-4.05110147665266	-4.05110147665266
2.82167536569175	2.72922572197759	-4.20045291555118	-4.20045291555118
2.82167536569175	2.74114611746511	-4.3961373192036	-4.3961373192036
2.82167536569175	2.74860034865829	-4.5201407145745	-4.5201407145745
2.82167536569175	2.75935933954683	-4.70104188009543	-4.70104188009543
2.82167536569175	2.76773810666567	-4.84339377454273	-4.84339377454273
2.82167536569175	2.77804363128858	-5.01993839539591	-5.01993839539591
2.82167536569175	2.78988206968744	-5.22437976736165	-5.22437976736165
2.82167536569175	2.799643930492	-5.39388107030317	-5.39388107030317
2.82167536569175	2.81102918529108	-5.592238232988	-5.592238232988
2.82167536569175	2.81824838163769	-5.71808998562881	-5.71808998562881
2.82167536569175	2.82970215549013	-5.91741935370152	-5.91741935370152
2.82167536569175	2.83930568442423	-6.0837056518202	-6.0837056518202
2.82167536569175	2.84878869777475	-6.24680844759837	-6.24680844759837
2.82167536569175	2.85968028104831	-6.43193989989595	-6.43193989989595
2.82167536569175	2.86885162736121	-6.58544328333301	-6.58544328333301
2.82167536569175	2.88043509744726	-6.77536669790794	-6.77536669790794
2.82167536569175	2.89038702345778	-6.93421708748247	-6.93421708748247
2.82167536569175	2.90067886022027	-7.09341177131353	-7.09341177131353
2.82167536569175	2.90896284590012	-7.21709302259273	-7.21709302259273
2.82167536569175	2.92034801732973	-7.37982959363012	-7.37982959363012
2.82167536569175	2.93067093334228	-7.51897152082	-7.51897152082
2.82167536569175	2.93959327602965	-7.6321571352226	-7.6321571352226
2.82167536569175	2.95037368341503	-7.75914238530606	-7.75914238530606
2.82167536569175	2.95806641483584	-7.84271316420512	-7.84271316420512
2.82167536569175	2.96859975692854	-7.94691453145998	-7.94691453145998
2.82167536569175	2.98044547571505	-8.04905626978893	-8.04905626978893
2.82167536569175	2.98772143126024	-8.10339324192233	-8.10339324192233
2.82167536569175	3.00100233344648	-8.18566603048555	-8.18566603048555
2.82167536569175	3.01131809617829	-8.23395840134913	-8.23395840134913
2.82167536569175	3.0197116851039	-8.263045004368	-8.263045004368
2.82167536569175	3.03026099403746	-8.28645279215402	-8.28645279215402
2.82167536569175	3.03990760790565	-8.29511069459454	-8.29511069459454
2.82167536569175	3.05150515575847	-8.28994874580906	-8.28994874580906
2.82167536569175	3.05873576034268	-8.27825885187161	-8.27825885187161
2.82167536569175	3.06770301370292	-8.25511494952218	-8.25511494952218
2.82167536569175	3.07940591707879	-8.21099786417244	-8.21099786417244
2.82167536569175	3.09019597907842	-8.15731172228288	-8.15731172228288
2.82167536569175	3.09792004790723	-8.11188441480891	-8.11188441480891
2.82167536569175	3.110542189974	-8.02563627869444	-8.02563627869444
2.82167536569175	3.120908844404	-7.94493740284219	-7.94493740284219
2.82167536569175	3.12994958701076	-7.86807284620494	-7.86807284620494
2.82167536569175	3.13849390498568	-7.79030496789062	-7.79030496789062
2.82167536569175	3.1501869446091	-7.6768626764794	-7.6768626764794
2.82167536569175	3.16148064832368	-7.56065563312399	-7.56065563312399
2.82167536569175	3.17011103507498	-7.46809536512939	-7.46809536512939
2.82167536569175	3.17872314084609	-7.37295972743669	-7.37295972743669
2.82167536569175	3.18943427854929	-7.25143493521034	-7.25143493521034
2.82167536569175	3.20007270850667	-7.12782313357468	-7.12782313357468
2.82167536569175	3.21135729173775	-6.99424363303501	-6.99424363303501
2.82167536569175	3.21774495156264	-6.9177799271672	-6.9177799271672
2.82167536569175	3.22815211213431	-6.79209452059587	-6.79209452059587
2.82167536569175	3.23966270340771	-6.65210055906272	-6.65210055906272
2.82167536569175	3.2482633739793	-6.54712949300637	-6.54712949300637
2.82167536569175	3.26005447385254	-6.40302973676773	-6.40302973676773
2.82167536569175	3.2678375073655	-6.30793612481722	-6.30793612481722
2.82167536569175	3.27942502767294	-6.16681266317477	-6.16681266317477
2.82167536569175	3.28991400376944	-6.03967397358377	-6.03967397358377
2.82167536569175	3.29843413820363	-5.93689645028093	-5.93689645028093
2.82167536569175	3.30795598122601	-5.82271174486755	-5.82271174486755
2.82167536569175	3.32042353399918	-5.6744996864594	-5.6744996864594
2.82167536569175	3.32988808113066	-5.56311213382537	-5.56311213382537
2.82167536569175	3.34167171731797	-5.4257537058939	-5.4257537058939
2.82167536569175	3.34945522358469	-5.33590658914653	-5.33590658914653
2.82167536569175	3.3585212125853	-5.23230106705824	-5.23230106705824
2.82167536569175	3.36825225656232	-5.12209715661271	-5.12209715661271
2.82167536569175	3.37957340924158	-4.99543399641618	-4.99543399641618
2.82167536569175	3.388124757051	-4.90095559452089	-4.90095559452089
2.82167536569175	3.40006631133684	-4.7706565078538	-4.7706565078538
2.82167536569175	3.41031819784028	-4.66031945683079	-4.66031945683079
2.82167536569175	3.42124566193826	-4.54430782418456	-4.54430782418456
2.82167536569175	3.4282329791085	-4.47101021628129	-4.47101021628129
2.82167536569175	3.44003838428732	-4.34875179493866	-4.34875179493866
2.82167536569175	3.44978874723266	-4.24927019447273	-4.24927019447273
2.82167536569175	3.45844418684046	-4.16213091313534	-4.16213091313534
2.82167536569175	3.46995108331354	-4.04790535702415	-4.04790535702415
2.82167536569175	3.47930561178105	-3.9564491426151	-3.9564491426151
2.82167536569175	3.49068855748336	-3.84695583594521	-3.84695583594521
2.82167536569175	3.49945620723886	-3.76392761543525	-3.76392761543525
2.82167536569175	3.5102617296568	-3.66315773879938	-3.66315773879938
2.82167536569175	3.51971176077836	-3.57651291200546	-3.57651291200546
2.82167536569175	3.5297	-3.48635840209425	-3.48635840209425
2.83504113361823	2.5297	-1.73185636536687	-1.73185636536687
2.83504113361823	2.53930844129776	-1.8126669833531	-1.8126669833531
2.83504113361823	2.54779497192057	-1.88806057862763	-1.88806057862763
2.83504113361823	2.56041424082838	-2.00711924928515	-2.00711924928515
2.83504113361823	2.5688564932808	-2.09145796288306	-2.09145796288306
2.83504113361823	2.57878084645278	-2.1953418177863	-2.1953418177863
2.83504113361823	2.58790006453133	-2.29524396337496	-2.29524396337496
2.83504113361823	2.60044868121584	-2.43950695630951	-2.43950695630951
2.83504113361823	2.61142301668084	-2.5719456904875	-2.5719456904875
2.83504113361823	2.61891655477138	-2.66562204930051	-2.66562204930051
2.83504113361823	2.62821579381689	-2.78540308105681	-2.78540308105681
2.83504113361823	2.63990831305281	-2.941383025037	-2.941383025037
2.83504113361823	2.64816045660458	-3.05492583626665	-3.05492583626665
2.83504113361823	2.66105906661435	-3.23783043820612	-3.23783043820612
2.83504113361823	2.66962305468101	-3.36276970095071	-3.36276970095071
2.83504113361823	2.6785533057522	-3.49585931603184	-3.49585931603184
2.83504113361823	2.68809833521918	-3.64117499541157	-3.64117499541157
2.83504113361823	2.70151599859566	-3.85048621937733	-3.85048621937733
2.83504113361823	2.70905507632019	-3.97047085222857	-3.97047085222857
2.83504113361823	2.71998525917072	-4.14737937071948	-4.14737937071948
2.83504113361823	2.72922572197759	-4.29947702361034	-4.29947702361034
2.83504113361823	2.74114611746511	-4.49873096257551	-4.49873096257551
2.83504113361823	2.74860034865829	-4.6249675878326	-4.6249675878326
2.83504113361823	2.75935933954683	-4.809141393696	-4.809141393696
2.83504113361823	2.76773810666567	-4.9540720429311	-4.9540720429311
2.83504113361823	2.77804363128858	-5.1337230269487	-5.1337230269487
2.83504113361823	2.78988206968744	-5.34169291060778	-5.34169291060778
2.83504113361823	2.799643930492	-5.51415089064699	-5.51415089064699
2.83504113361823	2.81102918529108	-5.7157277907624	-5.7157277907624
2.83504113361823	2.81824838163769	-5.84356090289333	-5.84356090289333
2.83504113361823	2.82970215549013	-6.04587075717848	-6.04587075717848
2.83504113361823	2.83930568442423	-6.21449709874503	-6.21449709874503
2.83504113361823	2.84878869777475	-6.37959363498902	-6.37959363498902
2.83504113361823	2.85968028104831	-6.56677710802541	-6.56677710802541
2.83504113361823	2.86885162736121	-6.72173718381913	-6.72173718381913
2.83504113361823	2.88043509744726	-6.91297336449674	-6.91297336449674
2.83504113361823	2.89038702345778	-7.07250515803338	-7.07250515803338
2.83504113361823	2.90067886022027	-7.23176743050209	-7.23176743050209
2.83504113361823	2.90896284590012	-7.35513763422722	-7.35513763422722
2.83504113361823	2.92034801732973	-7.51666497592828	-7.51666497592828
2.83504113361823	2.93067093334228	-7.65397998120835	-7.65397998120835
2.83504113361823	2.93959327602965	-7.76484586339689	-7.76484586339689
2.83504113361823	2.95037368341503	-7.88825644352448	-7.88825644352448
2.83504113361823	2.95806641483584	-7.96869874005364	-7.96869874005364
2.83504113361823	2.96859975692854	-8.06776001855945	-8.06776001855945
2.83504113361823	2.98044547571505	-8.16302883264711	-8.16302883264711
2.83504113361823	2.98772143126024	-8.21281409722525	-8.21281409722525
2.83504113361823	3.00100233344648	-8.28530986873642	-8.28530986873642
2.83504113361823	3.01131809617829	-8.32512107501475	-8.32512107501475
2.83504113361823	3.0197116851039	-8.34686160480419	-8.34686160480419
2.83504113361823	3.03026099403746	-8.36048161462099	-8.36048161462099
2.83504113361823	3.03990760790565	-8.35980993027681	-8.35980993027681
2.83504113361823	3.05150515575847	-8.34298502036313	-8.34298502036313
2.83504113361823	3.05873576034268	-8.32373352769838	-8.32373352769838
2.83504113361823	3.06770301370292	-8.29111822344873	-8.29111822344873
2.83504113361823	3.07940591707879	-8.23474145174197	-8.23474145174197
2.83504113361823	3.09019597907842	-8.16974040777473	-8.16974040777473
2.83504113361823	3.09792004790723	-8.1163103461198	-8.1163103461198
2.83504113361823	3.110542189974	-8.01733614285251	-8.01733614285251
2.83504113361823	3.120908844404	-7.92632013327506	-7.92632013327506
2.83504113361823	3.12994958701076	-7.84088425230033	-7.84088425230033
2.83504113361823	3.13849390498568	-7.75537361183893	-7.75537361183893
2.83504113361823	3.1501869446091	-7.63172590820795	-7.63172590820795
2.83504113361823	3.16148064832368	-7.506361745807	-7.506361745807
2.83504113361823	3.17011103507498	-7.40701565234002	-7.40701565234002
2.83504113361823	3.17872314084609	-7.30551168901525	-7.30551168901525
2.83504113361823	3.18943427854929	-7.17653084501273	-7.17653084501273
2.83504113361823	3.20007270850667	-7.04601634954895	-7.04601634954895
2.83504113361823	3.21135729173775	-6.90558545514546	-6.90558545514546
2.83504113361823	3.21774495156264	-6.82551440772818	-6.82551440772818
2.83504113361823	3.22815211213431	-6.69430567265124	-6.69430567265124
2.83504113361823	3.23966270340771	-6.54868887806902	-6.54868887806902
2.83504113361823	3.2482633739793	-6.43983331608183	-6.43983331608183
2.83504113361823	3.26005447385254	-6.29082614355474	-6.29082614355474
2.83504113361823	3.2678375073655	-6.19285605518348	-6.19285605518348
2.83504113361823	3.27942502767294	-6.04763036146488	-6.04763036146488
2.83504113361823	3.28991400376944	-5.91706609880436	-5.91706609880436
2.83504113361823	3.29843413820363	-5.81177574302677	-5.81177574302677
2.83504113361823	3.30795598122601	-5.69505933449	-5.69505933449
2.83504113361823	3.32042353399918	-5.54385317439051	-5.54385317439051
2.83504113361823	3.32988808113066	-5.43034751446697	-5.43034751446697
2.83504113361823	3.34167171731797	-5.2906914498376	-5.2906914498376
2.83504113361823	3.34945522358469	-5.1995329548443	-5.1995329548443
2.83504113361823	3.3585212125853	-5.09431439099461	-5.09431439099461
2.83504113361823	3.36825225656232	-4.98284614125913	-4.98284614125913
2.83504113361823	3.37957340924158	-4.85486973795088	-4.85486973795088
2.83504113361823	3.388124757051	-4.75951412636994	-4.75951412636994
2.83504113361823	3.40006631133684	-4.62815764946151	-4.62815764946151
2.83504113361823	3.41031819784028	-4.51717786397489	-4.51717786397489
2.83504113361823	3.42124566193826	-4.40062138065025	-4.40062138065025
2.83504113361823	3.4282329791085	-4.32707207722962	-4.32707207722962
2.83504113361823	3.44003838428732	-4.20459359516559	-4.20459359516559
2.83504113361823	3.44978874723266	-4.10501621458326	-4.10501621458326
2.83504113361823	3.45844418684046	-4.01794021453674	-4.01794021453674
2.83504113361823	3.46995108331354	-3.90396598648329	-3.90396598648329
2.83504113361823	3.47930561178105	-3.81288684260096	-3.81288684260096
2.83504113361823	3.49068855748336	-3.70393522660515	-3.70393522660515
2.83504113361823	3.49945620723886	-3.62150597313132	-3.62150597313132
2.83504113361823	3.5102617296568	-3.52157532081708	-3.52157532081708
2.83504113361823	3.51971176077836	-3.43572554120158	-3.43572554120158
2.83504113361823	3.5297	-3.34664411385967	-3.34664411385967
2.84418520746166	2.5297	-1.76904233372346	-1.76904233372346
2.84418520746166	2.53930844129776	-1.85054480373083	-1.85054480373083
2.84418520746166	2.54779497192057	-1.92660735801962	-1.92660735801962
2.84418520746166	2.56041424082838	-2.04681933756945	-2.04681933756945
2.84418520746166	2.5688564932808	-2.13194916709608	-2.13194916709608
2.84418520746166	2.57878084645278	-2.23687466744542	-2.23687466744542
2.84418520746166	2.58790006453133	-2.33777468238196	-2.33777468238196
2.84418520746166	2.60044868121584	-2.48352741830513	-2.48352741830513
2.84418520746166	2.61142301668084	-2.61735980864256	-2.61735980864256
2.84418520746166	2.61891655477138	-2.71203452246158	-2.71203452246158
2.84418520746166	2.62821579381689	-2.83310512692077	-2.83310512692077
2.84418520746166	2.63990831305281	-2.99079768408279	-2.99079768408279
2.84418520746166	2.64816045660458	-3.10557281694946	-3.10557281694946
2.84418520746166	2.66105906661435	-3.29050278246149	-3.29050278246149
2.84418520746166	2.66962305468101	-3.41683516485051	-3.41683516485051
2.84418520746166	2.6785533057522	-3.55144943770438	-3.55144943770438
2.84418520746166	2.68809833521918	-3.69840053825732	-3.69840053825732
2.84418520746166	2.70151599859566	-3.91003816337542	-3.91003816337542
2.84418520746166	2.70905507632019	-4.03141641998229	-4.03141641998229
2.84418520746166	2.71998525917072	-4.21032432072627	-4.21032432072627
2.84418520746166	2.72922572197759	-4.36409529394211	-4.36409529394211
2.84418520746166	2.74114611746511	-4.56558174381064	-4.56558174381064
2.84418520746166	2.74860034865829	-4.69326744934057	-4.69326744934057
2.84418520746166	2.75935933954683	-4.87944643333469	-4.87944643333469
2.84418520746166	2.76773810666567	-5.02590016258034	-5.02590016258034
2.84418520746166	2.77804363128858	-5.20751341001574	-5.20751341001574
2.84418520746166	2.78988206968744	-5.41765951123307	-5.41765951123307
2.84418520746166	2.799643930492	-5.59174568254002	-5.59174568254002
2.84418520746166	2.81102918529108	-5.79525399241294	-5.79525399241294
2.84418520746166	2.81824838163769	-5.92422624755056	-5.92422624755056
2.84418520746166	2.82970215549013	-6.12827586220942	-6.12827586220942
2.84418520746166	2.83930568442423	-6.2981162571827	-6.2981162571827
2.84418520746166	2.84878869777475	-6.46427631632338	-6.46427631632338
2.84418520746166	2.85968028104831	-6.65243575663544	-6.65243575663544
2.84418520746166	2.86885162736121	-6.80802100247718	-6.80802100247718
2.84418520746166	2.88043509744726	-6.99963527092785	-6.99963527092785
2.84418520746166	2.89038702345778	-7.15912591394283	-7.15912591394283
2.84418520746166	2.90067886022027	-7.31794159376233	-7.31794159376233
2.84418520746166	2.90896284590012	-7.44052542764302	-7.44052542764302
2.84418520746166	2.92034801732973	-7.60063691486221	-7.60063691486221
2.84418520746166	2.93067093334228	-7.73600922147199	-7.73600922147199
2.84418520746166	2.93959327602965	-7.84484414940073	-7.84484414940073
2.84418520746166	2.95037368341503	-7.96521160941035	-7.96521160941035
2.84418520746166	2.95806641483584	-8.04298368903233	-8.04298368903233
2.84418520746166	2.96859975692854	-8.13799260813147	-8.13799260813147
2.84418520746166	2.98044547571505	-8.227905643295	-8.227905643295
2.84418520746166	2.98772143126024	-8.27390202403933	-8.27390202403933
2.84418520746166	3.00100233344648	-8.33911410378391	-8.33911410378391
2.84418520746166	3.01131809617829	-8.37267876918963	-8.37267876918963
2.84418520746166	3.0197116851039	-8.38903938326916	-8.38903938326916
2.84418520746166	3.03026099403746	-8.39565499243696	-8.39565499243696
2.84418520746166	3.03990760790565	-8.38827444458644	-8.38827444458644
2.84418520746166	3.05150515575847	-8.36303420982813	-8.36303420982813
2.84418520746166	3.05873576034268	-8.33863642320682	-8.33863642320682
2.84418520746166	3.06770301370292	-8.29960398926772	-8.29960398926772
2.84418520746166	3.07940591707879	-8.23473171421165	-8.23473171421165
2.84418520746166	3.09019597907842	-8.16216877757563	-8.16216877757563
2.84418520746166	3.09792004790723	-8.10331655530098	-8.10331655530098
2.84418520746166	3.110542189974	-7.99594724748079	-7.99594724748079
2.84418520746166	3.120908844404	-7.89834902995995	-7.89834902995995
2.84418520746166	3.12994958701076	-7.80735729689076	-7.80735729689076
2.84418520746166	3.13849390498568	-7.71668486562385	-7.71668486562385
2.84418520746166	3.1501869446091	-7.5866108177039	-7.5866108177039
2.84418520746166	3.16148064832368	-7.45525869452172	-7.45525869452172
2.84418520746166	3.17011103507498	-7.3517908744837	-7.3517908744837
2.84418520746166	3.17872314084609	-7.24641207444006	-7.24641207444006
2.84418520746166	3.18943427854929	-7.11285855400143	-7.11285855400143
2.84418520746166	3.20007270850667	-6.97815331888796	-6.97815331888796
2.84418520746166	3.21135729173775	-6.83364491525612	-6.83364491525612
2.84418520746166	3.21774495156264	-6.75142521490079	-6.75142521490079
2.84418520746166	3.22815211213431	-6.61695483499818	-6.61695483499818
2.84418520746166	3.23966270340771	-6.46811302523656	-6.46811302523656
2.84418520746166	3.2482633739793	-6.357014067482	-6.357014067482
2.84418520746166	3.26005447385254	-6.20520657054516	-6.20520657054516
2.84418520746166	3.2678375073655	-6.10549738948862	-6.10549738948862
2.84418520746166	3.27942502767294	-5.95799286966951	-5.95799286966951
2.84418520746166	3.28991400376944	-5.82563821311356	-5.82563821311356
2.84418520746166	3.29843413820363	-5.71899574326147	-5.71899574326147
2.84418520746166	3.30795598122601	-5.60086302927419	-5.60086302927419
2.84418520746166	3.32042353399918	-5.44808531308598	-5.44808531308598
2.84418520746166	3.32988808113066	-5.33354214949526	-5.33354214949526
2.84418520746166	3.34167171731797	-5.1928157989617	-5.1928157989617
2.84418520746166	3.34945522358469	-5.10097516614246	-5.10097516614246
2.84418520746166	3.3585212125853	-4.99515948140578	-4.99515948140578
2.84418520746166	3.36825225656232	-4.88306723865344	-4.88306723865344
2.84418520746166	3.37957340924158	-4.75459879328253	-4.75459879328253
2.84418520746166	3.388124757051	-4.65889217856545	-4.65889217856545
2.84418520746166	3.40006631133684	-4.52731842186051	-4.52731842186051
2.84418520746166	3.41031819784028	-4.41611983630906	-4.41611983630906
2.84418520746166	3.42124566193826	-4.29961134699045	-4.29961134699045
2.84418520746166	3.4282329791085	-4.22606568197301	-4.22606568197301
2.84418520746166	3.44003838428732	-4.10380108098894	-4.10380108098894
2.84418520746166	3.44978874723266	-4.00443323312345	-4.00443323312345
2.84418520746166	3.45844418684046	-3.91761251972287	-3.91761251972287
2.84418520746166	3.46995108331354	-3.80416786673084	-3.80416786673084
2.84418520746166	3.47930561178105	-3.71357704286089	-3.71357704286089
2.84418520746166	3.49068855748336	-3.60535796380691	-3.60535796380691
2.84418520746166	3.49945620723886	-3.52350887429856	-3.52350887429856
2.84418520746166	3.5102617296568	-3.42442743814212	-3.42442743814212
2.84418520746166	3.51971176077836	-3.33943452481765	-3.33943452481765
2.84418520746166	3.5297	-3.25130514029365	-3.25130514029365
2.85308599703698	2.5297	-1.80436409502192	-1.80436409502192
2.85308599703698	2.53930844129776	-1.88650702524046	-1.88650702524046
2.85308599703698	2.54779497192057	-1.96318140629438	-1.96318140629438
2.85308599703698	2.56041424082838	-2.08440200018356	-2.08440200018356
2.85308599703698	2.5688564932808	-2.17028455486417	-2.17028455486417
2.85308599703698	2.57878084645278	-2.27613370733388	-2.27613370733388
2.85308599703698	2.58790006453133	-2.37794227214903	-2.37794227214903
2.85308599703698	2.60044868121584	-2.52508251350048	-2.52508251350048
2.85308599703698	2.61142301668084	-2.66016267952233	-2.66016267952233
2.85308599703698	2.61891655477138	-2.75576486124152	-2.75576486124152
2.85308599703698	2.62821579381689	-2.87801587903294	-2.87801587903294
2.85308599703698	2.63990831305281	-3.03726228578864	-3.03726228578864
2.85308599703698	2.64816045660458	-3.15319317964423	-3.15319317964423
2.85308599703698	2.66105906661435	-3.33997434455205	-3.33997434455205
2.85308599703698	2.66962305468101	-3.46757832054965	-3.46757832054965
2.85308599703698	2.6785533057522	-3.60353482229584	-3.60353482229584
2.85308599703698	2.68809833521918	-3.75195453055761	-3.75195453055761
2.85308599703698	2.70151599859566	-3.96575130813335	-3.96575130813335
2.85308599703698	2.70905507632019	-4.08835582430504	-4.08835582430504
2.85308599703698	2.71998525917072	-4.26906483194449	-4.26906483194449
2.85308599703698	2.72922572197759	-4.42435323408029	-4.42435323408029
2.85308599703698	2.74114611746511	-4.62785629492959	-4.62785629492959
2.85308599703698	2.74860034865829	-4.75679083589586	-4.75679083589586
2.85308599703698	2.75935933954683	-4.94478584580088	-4.94478584580088
2.85308599703698	2.76773810666567	-5.09264526305157	-5.09264526305157
2.85308599703698	2.77804363128858	-5.27589959911575	-5.27589959911575
2.85308599703698	2.78988206968744	-5.48789462885691	-5.48789462885691
2.85308599703698	2.799643930492	-5.66346186420969	-5.66346186420969
2.85308599703698	2.81102918529108	-5.86855509441398	-5.86855509441398
2.85308599703698	2.81824838163769	-5.99842314013267	-5.99842314013267
2.85308599703698	2.82970215549013	-6.20372493856627	-6.20372493856627
2.85308599703698	2.83930568442423	-6.37456893968408	-6.37456893968408
2.85308599703698	2.84878869777475	-6.54143255493574	-6.54143255493574
2.85308599703698	2.85968028104831	-6.73021878103054	-6.73021878103054
2.85308599703698	2.86885162736121	-6.88596578010561	-6.88596578010561
2.85308599703698	2.88043509744726	-7.07754990830961	-7.07754990830961
2.85308599703698	2.89038702345778	-7.23659937268479	-7.23659937268479
2.85308599703698	2.90067886022027	-7.39454428395959	-7.39454428395959
2.85308599703698	2.90896284590012	-7.51619372006508	-7.51619372006508
2.85308599703698	2.92034801732973	-7.6742075272017	-7.6742075272017
2.85308599703698	2.93067093334228	-7.80731121482268	-7.80731121482268
2.85308599703698	2.93959327602965	-7.91375019748256	-7.91375019748256
2.85308599703698	2.95037368341503	-8.03058710914019	-8.03058710914019
2.85308599703698	2.95806641483584	-8.10545472925548	-8.10545472925548
2.85308599703698	2.96859975692854	-8.19597437122081	-8.19597437122081
2.85308599703698	2.98044547571505	-8.28015355711096	-8.28015355711096
2.85308599703698	2.98772143126024	-8.32228942540974	-8.32228942540974
2.85308599703698	3.00100233344648	-8.37985322605266	-8.37985322605266
2.85308599703698	3.01131809617829	-8.40707885249634	-8.40707885249634
2.85308599703698	3.0197116851039	-8.4179059183565	-8.4179059183565
2.85308599703698	3.03026099403746	-8.41733503676846	-8.41733503676846
2.85308599703698	3.03990760790565	-8.40334820451915	-8.40334820451915
2.85308599703698	3.05150515575847	-8.37003314371481	-8.37003314371481
2.85308599703698	3.05873576034268	-8.34053788689403	-8.34053788689403
2.85308599703698	3.06770301370292	-8.29513888591242	-8.29513888591242
2.85308599703698	3.07940591707879	-8.22224789615643	-8.22224789615643
2.85308599703698	3.09019597907842	-8.14241890807261	-8.14241890807261
2.85308599703698	3.09792004790723	-8.07844374441919	-8.07844374441919
2.85308599703698	3.110542189974	-7.96307461194743	-7.96307461194743
2.85308599703698	3.120908844404	-7.85944670643823	-7.85944670643823
2.85308599703698	3.12994958701076	-7.76320266446356	-7.76320266446356
2.85308599703698	3.13849390498568	-7.66801236435731	-7.66801236435731
2.85308599703698	3.1501869446091	-7.53211640833388	-7.53211640833388
2.85308599703698	3.16148064832368	-7.39550668979717	-7.39550668979717
2.85308599703698	3.17011103507498	-7.28830394358283	-7.28830394358283
2.85308599703698	3.17872314084609	-7.1794363127151	-7.1794363127151
2.85308599703698	3.18943427854929	-7.04186784843762	-7.04186784843762
2.85308599703698	3.20007270850667	-6.90351626269398	-6.90351626269398
2.85308599703698	3.21135729173775	-6.75549439160881	-6.75549439160881
2.85308599703698	3.21774495156264	-6.67143819221104	-6.67143819221104
2.85308599703698	3.22815211213431	-6.53426033152755	-6.53426033152755
2.85308599703698	3.23966270340771	-6.38260845288659	-6.38260845288659
2.85308599703698	3.2482633739793	-6.26959578127702	-6.26959578127702
2.85308599703698	3.26005447385254	-6.11549819139714	-6.11549819139714
2.85308599703698	3.2678375073655	-6.01448248581602	-6.01448248581602
2.85308599703698	3.27942502767294	-5.86511172626558	-5.86511172626558
2.85308599703698	3.28991400376944	-5.73131791030079	-5.73131791030079
2.85308599703698	3.29843413820363	-5.62364025462227	-5.62364025462227
2.85308599703698	3.30795598122601	-5.50453155784174	-5.50453155784174
2.85308599703698	3.32042353399918	-5.35060841705069	-5.35060841705069
2.85308599703698	3.32988808113066	-5.23533756820621	-5.23533756820621
2.85308599703698	3.34167171731797	-5.09381959387287	-5.09381959387287
2.85308599703698	3.34945522358469	-5.00162344185065	-5.00162344185065
2.85308599703698	3.3585212125853	-4.8954736754398	-4.8954736754398
2.85308599703698	3.36825225656232	-4.78307622066262	-4.78307622066262
2.85308599703698	3.37957340924158	-4.65433735935841	-4.65433735935841
2.85308599703698	3.388124757051	-4.55862671509726	-4.55862671509726
2.85308599703698	3.40006631133684	-4.42701159003821	-4.42701159003821
2.85308599703698	3.41031819784028	-4.31592287068958	-4.31592287068958
2.85308599703698	3.42124566193826	-4.19959772832681	-4.19959772832681
2.85308599703698	3.4282329791085	-4.12628928480734	-4.12628928480734
2.85308599703698	3.44003838428732	-4.00441939761316	-4.00441939761316
2.85308599703698	3.44978874723266	-3.90553761325657	-3.90553761325657
2.85308599703698	3.45844418684046	-3.81921721857776	-3.81921721857776
2.85308599703698	3.46995108331354	-3.70648628702787	-3.70648628702787
2.85308599703698	3.47930561178105	-3.61652242714365	-3.61652242714365
2.85308599703698	3.49068855748336	-3.50920307115513	-3.50920307115513
2.85308599703698	3.49945620723886	-3.42808519507253	-3.42808519507253
2.85308599703698	3.5102617296568	-3.33002949445392	-3.33002949445392
2.85308599703698	3.51971176077836	-3.24603946414936	-3.24603946414936
2.85308599703698	3.5297	-3.15901105661442	-3.15901105661442
2.86196253125487	2.5297	-1.8386908238142	-1.8386908238142
2.86196253125487	2.53930844129776	-1.9214270585569	-1.9214270585569
2.86196253125487	2.54779497192057	-1.99864715167104	-1.99864715167104
2.86196253125487	2.56041424082838	-2.12078110557417	-2.12078110557417
2.86196253125487	2.5688564932808	-2.20735905642186	-2.20735905642186
2.86196253125487	2.57878084645278	-2.31406188952735	-2.31406188952735
2.86196253125487	2.58790006453133	-2.41672538685424	-2.41672538685424
2.86196253125487	2.60044868121584	-2.56513104001846	-2.56513104001846
2.86196253125487	2.61142301668084	-2.70139771445145	-2.70139771445145
2.86196253125487	2.61891655477138	-2.79785086281322	-2.79785086281322
2.86196253125487	2.62821579381689	-2.92121557860457	-2.92121557860457
2.86196253125487	2.63990831305281	-3.08189391512815	-3.08189391512815
2.86196253125487	2.64816045660458	-3.19888564417397	-3.19888564417397
2.86196253125487	2.66105906661435	-3.38738559396387	-3.38738559396387
2.86196253125487	2.66962305468101	-3.51616806326786	-3.51616806326786
2.86196253125487	2.6785533057522	-3.65338181959828	-3.65338181959828
2.86196253125487	2.68809833521918	-3.80319144272448	-3.80319144272448
2.86196253125487	2.70151599859566	-4.01895986758234	-4.01895986758234
2.86196253125487	2.70905507632019	-4.14268917157767	-4.14268917157767
2.86196253125487	2.71998525917072	-4.32504392116408	-4.32504392116408
2.86196253125487	2.72922572197759	-4.48173101933259	-4.48173101933259
2.86196253125487	2.74114611746511	-4.6870378706052	-4.6870378706052
2.86196253125487	2.74860034865829	-4.81707053402488	-4.81707053402488
2.86196253125487	2.75935933954683	-5.00668590180555	-5.00668590180555
2.86196253125487	2.76773810666567	-5.15573837249951	-5.15573837249951
2.86196253125487	2.77804363128858	-5.34044511692537	-5.34044511692537
2.86196253125487	2.78988206968744	-5.55402536165428	-5.55402536165428
2.86196253125487	2.799643930492	-5.73084092742147	-5.73084092742147
2.86196253125487	2.81102918529108	-5.93716411382934	-5.93716411382934
2.86196253125487	2.81824838163769	-6.06782624304697	-6.06782624304697
2.86196253125487	2.82970215549013	-6.27411806182192	-6.27411806182192
2.86196253125487	2.83930568442423	-6.44556588232729	-6.44556588232729
2.86196253125487	2.84878869777475	-6.61297333037049	-6.61297333037049
2.86196253125487	2.85968028104831	-6.8018942259211	-6.8018942259211
2.86196253125487	2.86885162736121	-6.95759030438819	-6.95759030438819
2.86196253125487	2.88043509744726	-7.14870282865922	-7.14870282865922
2.86196253125487	2.89038702345778	-7.30676991738744	-7.30676991738744
2.86196253125487	2.90067886022027	-7.46345482536572	-7.46345482536572
2.86196253125487	2.90896284590012	-7.58370802199806	-7.58370802199806
2.86196253125487	2.92034801732973	-7.73931959412789	-7.73931959412789
2.86196253125487	2.93067093334228	-7.86963474535088	-7.86963474535088
2.86196253125487	2.93959327602965	-7.97315809196306	-7.97315809196306
2.86196253125487	2.95037368341503	-8.08591614215595	-8.08591614215595
2.86196253125487	2.95806641483584	-8.15753855429489	-8.15753855429489
2.86196253125487	2.96859975692854	-8.24318564976619	-8.24318564976619
2.86196253125487	2.98044547571505	-8.3211684125672	-8.3211684125672
2.86196253125487	2.98772143126024	-8.35918525625351	-8.35918525625351
2.86196253125487	3.00100233344648	-8.40876005157423	-8.40876005157423
2.86196253125487	3.01131809617829	-8.42925329511775	-8.42925329511775
2.86196253125487	3.0197116851039	-8.43452708953134	-8.43452708953134
2.86196253125487	3.03026099403746	-8.42677493226165	-8.42677493226165
2.86196253125487	3.03990760790565	-8.40597405793693	-8.40597405793693
2.86196253125487	3.05150515575847	-8.36436894924805	-8.36436894924805
2.86196253125487	3.05873576034268	-8.3298947666093	-8.3298947666093
2.86196253125487	3.06770301370292	-8.27837723486618	-8.27837723486618
2.86196253125487	3.07940591707879	-8.19759638573936	-8.19759638573936
2.86196253125487	3.09019597907842	-8.11075135983992	-8.11075135983992
2.86196253125487	3.09792004790723	-8.04193815782372	-8.04193815782372
2.86196253125487	3.110542189974	-7.91903757197696	-7.91903757197696
2.86196253125487	3.120908844404	-7.80953148590635	-7.80953148590635
2.86196253125487	3.12994958701076	-7.70858649835134	-7.70858649835134
2.86196253125487	3.13849390498568	-7.60914441681069	-7.60914441681069
2.86196253125487	3.1501869446091	-7.46776917931146	-7.46776917931146
2.86196253125487	3.16148064832368	-7.32644222473652	-7.32644222473652
2.86196253125487	3.17011103507498	-7.21587066987456	-7.21587066987456
2.86196253125487	3.17872314084609	-7.103817411009	-7.103817411009
2.86196253125487	3.18943427854929	-6.96268826782875	-6.96268826782875
2.86196253125487	3.20007270850667	-6.8211960080481	-6.8211960080481
2.86196253125487	3.21135729173775	-6.67012348127849	-6.67012348127849
2.86196253125487	3.21774495156264	-6.58448790092825	-6.58448790092825
2.86196253125487	3.22815211213431	-6.44489814800642	-6.44489814800642
2.86196253125487	3.23966270340771	-6.29099215359491	-6.29099215359491
2.86196253125487	3.2482633739793	-6.17649571864763	-6.17649571864763
2.86196253125487	3.26005447385254	-6.02058256535588	-6.02058256535588
2.86196253125487	3.2678375073655	-5.91842425255294	-5.91842425255294
2.86196253125487	3.27942502767294	-5.76758043107117	-5.76758043107117
2.86196253125487	3.28991400376944	-5.63273710176776	-5.63273710176776
2.86196253125487	3.29843413820363	-5.52424345667788	-5.52424345667788
2.86196253125487	3.30795598122601	-5.40444697584667	-5.40444697584667
2.86196253125487	3.32042353399918	-5.24974493368813	-5.24974493368813
2.86196253125487	3.32988808113066	-5.13401457100196	-5.13401457100196
2.86196253125487	3.34167171731797	-4.99207298166573	-4.99207298166573
2.86196253125487	3.34945522358469	-4.89968184440323	-4.89968184440323
2.86196253125487	3.3585212125853	-4.79334580333801	-4.79334580333801
2.86196253125487	3.36825225656232	-4.6809295330695	-4.6809295330695
2.86196253125487	3.37957340924158	-4.55223762206742	-4.55223762206742
2.86196253125487	3.388124757051	-4.45660190996665	-4.45660190996665
2.86196253125487	3.40006631133684	-4.32526093175579	-4.32526093175579
2.86196253125487	3.41031819784028	-4.21454745368692	-4.21454745368692
2.86196253125487	3.42124566193826	-4.0986421724923	-4.0986421724923
2.86196253125487	3.4282329791085	-4.02567912791142	-4.02567912791142
2.86196253125487	3.44003838428732	-3.90451800948057	-3.90451800948057
2.86196253125487	3.44978874723266	-3.8063473839361	-3.8063473839361
2.86196253125487	3.45844418684046	-3.72058877110527	-3.72058877110527
2.86196253125487	3.46995108331354	-3.60878783360448	-3.60878783360448
2.86196253125487	3.47930561178105	-3.5196888381908	-3.5196888381908
2.86196253125487	3.49068855748336	-3.41340495484042	-3.41340495484042
2.86196253125487	3.49945620723886	-3.33329704633451	-3.33329704633451
2.86196253125487	3.5102617296568	-3.23641370266438	-3.23641370266438
2.86196253125487	3.51971176077836	-3.15357622402962	-3.15357622402962
2.86196253125487	3.5297	-3.06774336460524	-3.06774336460524
2.87507841156607	2.5297	-1.88761920751818	-1.88761920751818
2.87507841156607	2.53930844129776	-1.9710740594968	-1.9710740594968
2.87507841156607	2.54779497192057	-2.04901888198651	-2.04901888198651
2.87507841156607	2.56041424082838	-2.17238038615153	-2.17238038615153
2.87507841156607	2.5688564932808	-2.25986147434003	-2.25986147434003
2.87507841156607	2.57878084645278	-2.36771575602802	-2.36771575602802
2.87507841156607	2.58790006453133	-2.47154622267146	-2.47154622267146
2.87507841156607	2.60044868121584	-2.62161848971147	-2.62161848971147
2.87507841156607	2.61142301668084	-2.75948927036637	-2.75948927036637
2.87507841156607	2.61891655477138	-2.85706959060201	-2.85706959060201
2.87507841156607	2.62821579381689	-2.98192281810452	-2.98192281810452
2.87507841156607	2.63990831305281	-3.14453914850634	-3.14453914850634
2.87507841156607	2.64816045660458	-3.26293482396829	-3.26293482396829
2.87507841156607	2.66105906661435	-3.45372867128771	-3.45372867128771
2.87507841156607	2.66962305468101	-3.58407927344967	-3.58407927344967
2.87507841156607	2.6785533057522	-3.72296091367025	-3.72296091367025
2.87507841156607	2.68809833521918	-3.87456617807408	-3.87456617807408
2.87507841156607	2.70151599859566	-4.09294228352252	-4.09294228352252
2.87507841156607	2.70905507632019	-4.21813991967667	-4.21813991967667
2.87507841156607	2.71998525917072	-4.40260864983298	-4.40260864983298
2.87507841156607	2.72922572197759	-4.56113693057375	-4.56113693057375
2.87507841156607	2.74114611746511	-4.76874110744569	-4.76874110744569
2.87507841156607	2.74860034865829	-4.90016190373893	-4.90016190373893
2.87507841156607	2.75935933954683	-5.09173660864337	-5.09173660864337
2.87507841156607	2.76773810666567	-5.24232748738029	-5.24232748738029
2.87507841156607	2.77804363128858	-5.42877519769286	-5.42877519769286
2.87507841156607	2.78988206968744	-5.64422542768932	-5.64422542768932
2.87507841156607	2.799643930492	-5.822369158664	-5.822369158664
2.87507841156607	2.81102918529108	-6.0300435622903	-6.0300435622903
2.87507841156607	2.81824838163769	-6.16141053507346	-6.16141053507346
2.87507841156607	2.82970215549013	-6.36849551357909	-6.36849551357909
2.87507841156607	2.83930568442423	-6.54035549853677	-6.54035549853677
2.87507841156607	2.84878869777475	-6.70776782380506	-6.70776782380506
2.87507841156607	2.85968028104831	-6.89631336625075	-6.89631336625075
2.87507841156607	2.86885162736121	-7.05122814482434	-7.05122814482434
2.87507841156607	2.88043509744726	-7.24067302192753	-7.24067302192753
2.87507841156607	2.89038702345778	-7.39685830686244	-7.39685830686244
2.87507841156607	2.90067886022027	-7.55069191265096	-7.55069191265096
2.87507841156607	2.90896284590012	-7.66820068000084	-7.66820068000084
2.87507841156607	2.92034801732973	-7.81923237909126	-7.81923237909126
2.87507841156607	2.93067093334228	-7.94455613177746	-7.94455613177746
2.87507841156607	2.93959327602965	-8.04311003186547	-8.04311003186547
2.87507841156607	2.95037368341503	-8.14911527196188	-8.14911527196188
2.87507841156607	2.95806641483584	-8.21534705075288	-8.21534705075288
2.87507841156607	2.96859975692854	-8.29286772880613	-8.29286772880613
2.87507841156607	2.98044547571505	-8.36104468599524	-8.36104468599524
2.87507841156607	2.98772143126024	-8.39248489858198	-8.39248489858198
2.87507841156607	3.00100233344648	-8.42950857177982	-8.42950857177982
2.87507841156607	3.01131809617829	-8.4397849762978	-8.4397849762978
2.87507841156607	3.0197116851039	-8.43646552951373	-8.43646552951373
2.87507841156607	3.03026099403746	-8.41784792124128	-8.41784792124128
2.87507841156607	3.03990760790565	-8.38706910207907	-8.38706910207907
2.87507841156607	3.05150515575847	-8.33370417732272	-8.33370417732272
2.87507841156607	3.05873576034268	-8.29185153235454	-8.29185153235454
2.87507841156607	3.06770301370292	-8.2313882554493	-8.2313882554493
2.87507841156607	3.07940591707879	-8.13949986203534	-8.13949986203534
2.87507841156607	3.09019597907842	-8.04276411874127	-8.04276411874127
2.87507841156607	3.09792004790723	-7.96738789300974	-7.96738789300974
2.87507841156607	3.110542189974	-7.83409452410507	-7.83409452410507
2.87507841156607	3.120908844404	-7.71672661705878	-7.71672661705878
2.87507841156607	3.12994958701076	-7.60945776011556	-7.60945776011556
2.87507841156607	3.13849390498568	-7.50430925076603	-7.50430925076603
2.87507841156607	3.1501869446091	-7.35583645210818	-7.35583645210818
2.87507841156607	3.16148064832368	-7.20831815642504	-7.20831815642504
2.87507841156607	3.17011103507498	-7.09350215141035	-7.09350215141035
2.87507841156607	3.17872314084609	-6.97750092516048	-6.97750092516048
2.87507841156607	3.18943427854929	-6.8319247131447	-6.8319247131447
2.87507841156607	3.20007270850667	-6.68649419148971	-6.68649419148971
2.87507841156607	3.21135729173775	-6.53167964637606	-6.53167964637606
2.87507841156607	3.21774495156264	-6.44422133242193	-6.44422133242193
2.87507841156607	3.22815211213431	-6.30187549344112	-6.30187549344112
2.87507841156607	3.23966270340771	-6.14532627685185	-6.14532627685185
2.87507841156607	3.2482633739793	-6.02911455724018	-6.02911455724018
2.87507841156607	3.26005447385254	-5.87113052359359	-5.87113052359359
2.87507841156607	3.2678375073655	-5.76783677795623	-5.76783677795623
2.87507841156607	3.27942502767294	-5.61567011446533	-5.61567011446533
2.87507841156607	3.28991400376944	-5.47974394251173	-5.47974394251173
2.87507841156607	3.29843413820363	-5.37062803250905	-5.37062803250905
2.87507841156607	3.30795598122601	-5.25019952879626	-5.25019952879626
2.87507841156607	3.32042353399918	-5.09498017590505	-5.09498017590505
2.87507841156607	3.32988808113066	-4.97907686236488	-4.97907686236488
2.87507841156607	3.34167171731797	-4.83702234275887	-4.83702234275887
2.87507841156607	3.34945522358469	-4.74469855729518	-4.74469855729518
2.87507841156607	3.3585212125853	-4.6386342962399	-4.6386342962399
2.87507841156607	3.36825225656232	-4.52642583222155	-4.52642583222155
2.87507841156607	3.37957340924158	-4.39839217824334	-4.39839217824334
2.87507841156607	3.388124757051	-4.30323332588404	-4.30323332588404
2.87507841156607	3.40006631133684	-4.17276327577912	-4.17276327577912
2.87507841156607	3.41031819784028	-4.06293430639244	-4.06293430639244
2.87507841156607	3.42124566193826	-3.9481062344716	-3.9481062344716
2.87507841156607	3.4282329791085	-3.87593771364777	-3.87593771364777
2.87507841156607	3.44003838428732	-3.75614524298021	-3.75614524298021
2.87507841156607	3.44978874723266	-3.65921604315935	-3.65921604315935
2.87507841156607	3.45844418684046	-3.57471084352159	-3.57471084352159
2.87507841156607	3.46995108331354	-3.46465171712458	-3.46465171712458
2.87507841156607	3.47930561178105	-3.37707084438171	-3.37707084438171
2.87507841156607	3.49068855748336	-3.27278834473771	-3.27278834473771
2.87507841156607	3.49945620723886	-3.19422209910368	-3.19422209910368
2.87507841156607	3.5102617296568	-3.09945554249322	-3.09945554249322
2.87507841156607	3.51971176077836	-3.01847462852879	-3.01847462852879
2.87507841156607	3.5297	-2.93485274597037	-2.93485274597037
2.88463020742605	2.5297	-1.92179698204791	-1.92179698204791
2.88463020742605	2.53930844129776	-2.0056989381228	-2.0056989381228
2.88463020742605	2.54779497192057	-2.08411933900129	-2.08411933900129
2.88463020742605	2.56041424082838	-2.20822204138068	-2.20822204138068
2.88463020742605	2.5688564932808	-2.296265466004	-2.296265466004
2.88463020742605	2.57878084645278	-2.40487051181213	-2.40487051181213
2.88463020742605	2.58790006453133	-2.50943556608689	-2.50943556608689
2.88463020742605	2.60044868121584	-2.66058811548521	-2.66058811548521
2.88463020742605	2.61142301668084	-2.79951622384721	-2.79951622384721
2.88463020742605	2.61891655477138	-2.89783597074052	-2.89783597074052
2.88463020742605	2.62821579381689	-3.0236295085586	-3.0236295085586
2.88463020742605	2.63990831305281	-3.18749875548116	-3.18749875548116
2.88463020742605	2.64816045660458	-3.30682559092207	-3.30682559092207
2.88463020742605	2.66105906661435	-3.49909538904757	-3.49909538904757
2.88463020742605	2.66962305468101	-3.63045066002525	-3.63045066002525
2.88463020742605	2.6785533057522	-3.77039626867969	-3.77039626867969
2.88463020742605	2.68809833521918	-3.92317016751156	-3.92317016751156
2.88463020742605	2.70151599859566	-4.14315804111618	-4.14315804111618
2.88463020742605	2.70905507632019	-4.26925176958645	-4.26925176958645
2.88463020742605	2.71998525917072	-4.45505889619585	-4.45505889619585
2.88463020742605	2.72922572197759	-4.61466388010842	-4.61466388010842
2.88463020742605	2.74114611746511	-4.82364598412329	-4.82364598412329
2.88463020742605	2.74860034865829	-4.95592183749858	-4.95592183749858
2.88463020742605	2.75935933954683	-5.14866749838347	-5.14866749838347
2.88463020742605	2.76773810666567	-5.30006988509564	-5.30006988509564
2.88463020742605	2.77804363128858	-5.48746065450752	-5.48746065450752
2.88463020742605	2.78988206968744	-5.7037926285542	-5.7037926285542
2.88463020742605	2.799643930492	-5.88259668425223	-5.88259668425223
2.88463020742605	2.81102918529108	-6.090874557191	-6.090874557191
2.88463020742605	2.81824838163769	-6.22239051227439	-6.22239051227439
2.88463020742605	2.82970215549013	-6.42961049301528	-6.42961049301528
2.88463020742605	2.83930568442423	-6.60129754971172	-6.60129754971172
2.88463020742605	2.84878869777475	-6.76823515534545	-6.76823515534545
2.88463020742605	2.85968028104831	-6.95599438528336	-6.95599438528336
2.88463020742605	2.86885162736121	-7.10979849654433	-7.10979849654433
2.88463020742605	2.88043509744726	-7.2974014148374	-7.2974014148374
2.88463020742605	2.89038702345778	-7.45143005507583	-7.45143005507583
2.88463020742605	2.90067886022027	-7.6027267432957	-7.6027267432957
2.88463020742605	2.90896284590012	-7.71767357646928	-7.71767357646928
2.88463020742605	2.92034801732973	-7.86471690458512	-7.86471690458512
2.88463020742605	2.93067093334228	-7.98577262716316	-7.98577262716316
2.88463020742605	2.93959327602965	-8.08017400731728	-8.08017400731728
2.88463020742605	2.95037368341503	-8.1806014829678	-8.1806014829678
2.88463020742605	2.95806641483584	-8.24249369925855	-8.24249369925855
2.88463020742605	2.96859975692854	-8.31368756905124	-8.31368756905124
2.88463020742605	2.98044547571505	-8.3739929897115	-8.3739929897115
2.88463020742605	2.98772143126024	-8.40049808350108	-8.40049808350108
2.88463020742605	3.00100233344648	-8.42794650951265	-8.42794650951265
2.88463020742605	3.01131809617829	-8.43074412675855	-8.43074412675855
2.88463020742605	3.0197116851039	-8.42114668676425	-8.42114668676425
2.88463020742605	3.03026099403746	-8.39454787578177	-8.39454787578177
2.88463020742605	3.03990760790565	-8.35666537830417	-8.35666537830417
2.88463020742605	3.05150515575847	-8.29477634230125	-8.29477634230125
2.88463020742605	3.05873576034268	-8.24779463170927	-8.24779463170927
2.88463020742605	3.06770301370292	-8.18123211768403	-8.18123211768403
2.88463020742605	3.07940591707879	-8.08159119880747	-8.08159119880747
2.88463020742605	3.09019597907842	-7.97826774490414	-7.97826774490414
2.88463020742605	3.09792004790723	-7.89832398979462	-7.89832398979462
2.88463020742605	3.110542189974	-7.75825940162326	-7.75825940162326
2.88463020742605	3.120908844404	-7.63575323962061	-7.63575323962061
2.88463020742605	3.12994958701076	-7.52429097407236	-7.52429097407236
2.88463020742605	3.13849390498568	-7.41567314400447	-7.41567314400447
2.88463020742605	3.1501869446091	-7.26260202082062	-7.26260202082062
2.88463020742605	3.16148064832368	-7.11130965795337	-7.11130965795337
2.88463020742605	3.17011103507498	-6.99386402080188	-6.99386402080188
2.88463020742605	3.17872314084609	-6.87548798479298	-6.87548798479298
2.88463020742605	3.18943427854929	-6.72728239370804	-6.72728239370804
2.88463020742605	3.20007270850667	-6.57951573964931	-6.57951573964931
2.88463020742605	3.21135729173775	-6.42273421789247	-6.42273421789247
2.88463020742605	3.21774495156264	-6.33412892083379	-6.33412892083379
2.88463020742605	3.22815211213431	-6.19035602809134	-6.19035602809134
2.88463020742605	3.23966270340771	-6.03238946386665	-6.03238946386665
2.88463020742605	3.2482633739793	-5.91538243307468	-5.91538243307468
2.88463020742605	3.26005447385254	-5.75645901161261	-5.75645901161261
2.88463020742605	3.2678375073655	-5.65267501317732	-5.65267501317732
2.88463020742605	3.27942502767294	-5.49995489514868	-5.49995489514868
2.88463020742605	3.28991400376944	-5.36369625053459	-5.36369625053459
2.88463020742605	3.29843413820363	-5.25442100771534	-5.25442100771534
2.88463020742605	3.30795598122601	-5.13392220298556	-5.13392220298556
2.88463020742605	3.32042353399918	-4.97877244347751	-4.97877244347751
2.88463020742605	3.32988808113066	-4.8630362054501	-4.8630362054501
2.88463020742605	3.34167171731797	-4.7213629390734	-4.7213629390734
2.88463020742605	3.34945522358469	-4.62929655455935	-4.62929655455935
2.88463020742605	3.3585212125853	-4.5236511024043	-4.5236511024043
2.88463020742605	3.36825225656232	-4.41205510840916	-4.41205510840916
2.88463020742605	3.37957340924158	-4.28466522549365	-4.28466522549365
2.88463020742605	3.388124757051	-4.19012446246148	-4.19012446246148
2.88463020742605	3.40006631133684	-4.06065145024064	-4.06065145024064
2.88463020742605	3.41031819784028	-3.95170157708446	-3.95170157708446
2.88463020742605	3.42124566193826	-3.83797214743868	-3.83797214743868
2.88463020742605	3.4282329791085	-3.76652939065696	-3.76652939065696
2.88463020742605	3.44003838428732	-3.64804501699274	-3.64804501699274
2.88463020742605	3.44978874723266	-3.55227293481653	-3.55227293481653
2.88463020742605	3.45844418684046	-3.46885177185783	-3.46885177185783
2.88463020742605	3.46995108331354	-3.36028286173854	-3.36028286173854
2.88463020742605	3.47930561178105	-3.2740382425967	-3.2740382425967
2.88463020742605	3.49068855748336	-3.1714544644135	-3.1714544644135
2.88463020742605	3.49945620723886	-3.09423141094453	-3.09423141094453
2.88463020742605	3.5102617296568	-3.00119047931264	-3.00119047931264
2.88463020742605	3.51971176077836	-2.92178067040555	-2.92178067040555
2.88463020742605	3.5297	-2.83985172566076	-2.83985172566076
2.89535628924107	2.5297	-1.95860523419844	-1.95860523419844
2.89535628924107	2.53930844129776	-2.04293365745536	-2.04293365745536
2.89535628924107	2.54779497192057	-2.12174278667635	-2.12174278667635
2.89535628924107	2.56041424082838	-2.24660737020685	-2.24660737020685
2.89535628924107	2.5688564932808	-2.33522357423607	-2.33522357423607
2.89535628924107	2.57878084645278	-2.44453963379226	-2.44453963379226
2.89535628924107	2.58790006453133	-2.54982913565073	-2.54982913565073
2.89535628924107	2.60044868121584	-2.70206461405769	-2.70206461405769
2.89535628924107	2.61142301668084	-2.84200041774227	-2.84200041774227
2.89535628924107	2.61891655477138	-2.94105345431933	-2.94105345431933
2.89535628924107	2.62821579381689	-3.06780802549724	-3.06780802549724
2.89535628924107	2.63990831305281	-3.23291758650623	-3.23291758650623
2.89535628924107	2.64816045660458	-3.35314830475238	-3.35314830475238
2.89535628924107	2.66105906661435	-3.54688459480769	-3.54688459480769
2.89535628924107	2.66962305468101	-3.67920510441019	-3.67920510441019
2.89535628924107	2.6785533057522	-3.82018451499323	-3.82018451499323
2.89535628924107	2.68809833521918	-3.97406863925903	-3.97406863925903
2.89535628924107	2.70151599859566	-4.19561223768073	-4.19561223768073
2.89535628924107	2.70905507632019	-4.32258967847798	-4.32258967847798
2.89535628924107	2.71998525917072	-4.50960513632725	-4.50960513632725
2.89535628924107	2.72922572197759	-4.67023735712758	-4.67023735712758
2.89535628924107	2.74114611746511	-4.88045508033167	-4.88045508033167
2.89535628924107	2.74860034865829	-5.01343343887049	-5.01343343887049
2.89535628924107	2.75935933954683	-5.20714600220072	-5.20714600220072
2.89535628924107	2.76773810666567	-5.35919585698184	-5.35919585698184
2.89535628924107	2.77804363128858	-5.54735278163417	-5.54735278163417
2.89535628924107	2.78988206968744	-5.76431359196835	-5.76431359196835
2.89535628924107	2.799643930492	-5.94342147324505	-5.94342147324505
2.89535628924107	2.81102918529108	-6.15183660720658	-6.15183660720658
2.89535628924107	2.81824838163769	-6.28331158490209	-6.28331158490209
2.89535628924107	2.82970215549013	-6.49011914696905	-6.49011914696905
2.89535628924107	2.83930568442423	-6.6611816018542	-6.6611816018542
2.89535628924107	2.84878869777475	-6.8271063091384	-6.8271063091384
2.89535628924107	2.85968028104831	-7.01326542043807	-7.01326542043807
2.89535628924107	2.86885162736121	-7.16535276267666	-7.16535276267666
2.89535628924107	2.88043509744726	-7.35025864762247	-7.35025864762247
2.89535628924107	2.89038702345778	-7.50137884933565	-7.50137884933565
2.89535628924107	2.90067886022027	-7.64909596831166	-7.64909596831166
2.89535628924107	2.90896284590012	-7.76077329798306	-7.76077329798306
2.89535628924107	2.92034801732973	-7.90259687536616	-7.90259687536616
2.89535628924107	2.93067093334228	-8.01825882240769	-8.01825882240769
2.89535628924107	2.93959327602965	-8.10744164835864	-8.10744164835864
2.89535628924107	2.95037368341503	-8.20098345189007	-8.20098345189007
2.89535628924107	2.95806641483584	-8.25782464339892	-8.25782464339892
2.89535628924107	2.96859975692854	-8.32127446229413	-8.32127446229413
2.89535628924107	2.98044547571505	-8.3724858901017	-8.3724858901017
2.89535628924107	2.98772143126024	-8.3931837427906	-8.3931837427906
2.89535628924107	3.00100233344648	-8.4097293286224	-8.4097293286224
2.89535628924107	3.01131809617829	-8.40397642692119	-8.40397642692119
2.89535628924107	3.0197116851039	-8.38735023244374	-8.38735023244374
2.89535628924107	3.03026099403746	-8.3519885562003	-8.3519885562003
2.89535628924107	3.03990760790565	-8.30617364546976	-8.30617364546976
2.89535628924107	3.05150515575847	-8.23520065328347	-8.23520065328347
2.89535628924107	3.05873576034268	-8.18271999952447	-8.18271999952447
2.89535628924107	3.06770301370292	-8.10959874691832	-8.10959874691832
2.89535628924107	3.07940591707879	-8.00188549212203	-8.00188549212203
2.89535628924107	3.09019597907842	-7.89158200182146	-7.89158200182146
2.89535628924107	3.09792004790723	-7.80708610858755	-7.80708610858755
2.89535628924107	3.110542189974	-7.6600752125068	-7.6600752125068
2.89535628924107	3.120908844404	-7.53235839671908	-7.53235839671908
2.89535628924107	3.12994958701076	-7.41694228287787	-7.41694228287787
2.89535628924107	3.13849390498568	-7.30473837894976	-7.30473837894976
2.89535628924107	3.1501869446091	-7.1474833280285	-7.1474833280285
2.89535628924107	3.16148064832368	-6.9923737924172	-6.9923737924172
2.89535628924107	3.17011103507498	-6.87248201074948	-6.87248201074948
2.89535628924107	3.17872314084609	-6.7519339297948	-6.7519339297948
2.89535628924107	3.18943427854929	-6.60142975361435	-6.60142975361435
2.89535628924107	3.20007270850667	-6.4516767464865	-6.4516767464865
2.89535628924107	3.21135729173775	-6.29319447385456	-6.29319447385456
2.89535628924107	3.21774495156264	-6.20374551664929	-6.20374551664929
2.89535628924107	3.22815211213431	-6.05880953017072	-6.05880953017072
2.89535628924107	3.23966270340771	-5.89989169898803	-5.89989169898803
2.89535628924107	3.2482633739793	-5.78221410157971	-5.78221410157971
2.89535628924107	3.26005447385254	-5.62273744053624	-5.62273744053624
2.89535628924107	3.2678375073655	-5.51872083553008	-5.51872083553008
2.89535628924107	3.27942502767294	-5.36587945595556	-5.36587945595556
2.89535628924107	3.28991400376944	-5.22963988518114	-5.22963988518114
2.89535628924107	3.29843413820363	-5.12053597853401	-5.12053597853401
2.89535628924107	3.30795598122601	-5.0002880805273	-5.0002880805273
2.89535628924107	3.32042353399918	-4.84558890422551	-4.84558890422551
2.89535628924107	3.32988808113066	-4.73034246943854	-4.73034246943854
2.89535628924107	3.34167171731797	-4.58937245152271	-4.58937245152271
2.89535628924107	3.34945522358469	-4.49795111573121	-4.49795111573121
2.89535628924107	3.3585212125853	-4.39299781883568	-4.39299781883568
2.89535628924107	3.36825225656232	-4.28230889710926	-4.28230889710926
2.89535628924107	3.37957340924158	-4.15603392506102	-4.15603392506102
2.89535628924107	3.388124757051	-4.06237287487852	-4.06237287487852
2.89535628924107	3.40006631133684	-3.93424288818136	-3.93424288818136
2.89535628924107	3.41031819784028	-3.82663929958522	-3.82663929958522
2.89535628924107	3.42124566193826	-3.71435886662624	-3.71435886662624
2.89535628924107	3.4282329791085	-3.64385703979121	-3.64385703979121
2.89535628924107	3.44003838428732	-3.52710299016729	-3.52710299016729
2.89535628924107	3.44978874723266	-3.43283869262876	-3.43283869262876
2.89535628924107	3.45844418684046	-3.35081427908568	-3.35081427908568
2.89535628924107	3.46995108331354	-3.24421628261814	-3.24421628261814
2.89535628924107	3.47930561178105	-3.15958605268753	-3.15958605268753
2.89535628924107	3.49068855748336	-3.05911636379915	-3.05911636379915
2.89535628924107	3.49945620723886	-2.98352970371576	-2.98352970371576
2.89535628924107	3.5102617296568	-2.89261344695495	-2.89261344695495
2.89535628924107	3.51971176077836	-2.81515281953364	-2.81515281953364
2.89535628924107	3.5297	-2.7353158888863	-2.7353158888863
2.90250626204152	2.5297	-1.98218054339941	-1.98218054339941
2.90250626204152	2.53930844129776	-2.06670748915917	-2.06670748915917
2.90250626204152	2.54779497192057	-2.14577766247487	-2.14577766247487
2.90250626204152	2.56041424082838	-2.27105959522953	-2.27105959522953
2.90250626204152	2.5688564932808	-2.35997175887519	-2.35997175887519
2.90250626204152	2.57878084645278	-2.46972005699723	-2.46972005699723
2.90250626204152	2.58790006453133	-2.57543187097059	-2.57543187097059
2.90250626204152	2.60044868121584	-2.72831509237704	-2.72831509237704
2.90250626204152	2.61142301668084	-2.86885077019497	-2.86885077019497
2.90250626204152	2.61891655477138	-2.96834900902422	-2.96834900902422
2.90250626204152	2.62821579381689	-3.09564477358242	-3.09564477358242
2.90250626204152	2.63990831305281	-3.26146513801081	-3.26146513801081
2.90250626204152	2.64816045660458	-3.38222276594951	-3.38222276594951
2.90250626204152	2.66105906661435	-3.57678356725802	-3.57678356725802
2.90250626204152	2.66962305468101	-3.70968590169485	-3.70968590169485
2.90250626204152	2.6785533057522	-3.85125669741649	-3.85125669741649
2.90250626204152	2.68809833521918	-4.00578865618598	-4.00578865618598
2.90250626204152	2.70151599859566	-4.22818425619971	-4.22818425619971
2.90250626204152	2.70905507632019	-4.3556376154458	-4.3556376154458
2.90250626204152	2.71998525917072	-4.5433390372516	-4.5433390372516
2.90250626204152	2.72922572197759	-4.70448214830304	-4.70448214830304
2.90250626204152	2.74114611746511	-4.91533161050859	-4.91533161050859
2.90250626204152	2.74860034865829	-5.04866637530409	-5.04866637530409
2.90250626204152	2.75935933954683	-5.24285425272194	-5.24285425272194
2.90250626204152	2.76773810666567	-5.3951930927177	-5.3951930927177
2.90250626204152	2.77804363128858	-5.58358859427449	-5.58358859427449
2.90250626204152	2.78988206968744	-5.80070863379831	-5.80070863379831
2.90250626204152	2.799643930492	-5.97984128096556	-5.97984128096556
2.90250626204152	2.81102918529108	-6.18803343079935	-6.18803343079935
2.90250626204152	2.81824838163769	-6.31930314671797	-6.31930314671797
2.90250626204152	2.82970215549013	-6.52551970813761	-6.52551970813761
2.90250626204152	2.83930568442423	-6.69578499256545	-6.69578499256545
2.90250626204152	2.84878869777475	-6.86084646467776	-6.86084646467776
2.90250626204152	2.85968028104831	-7.04557808491177	-7.04557808491177
2.90250626204152	2.86885162736121	-7.1962623018494	-7.1962623018494
2.90250626204152	2.88043509744726	-7.37885590001304	-7.37885590001304
2.90250626204152	2.89038702345778	-7.52778710310872	-7.52778710310872
2.90250626204152	2.90067886022027	-7.67276124824639	-7.67276124824639
2.90250626204152	2.90896284590012	-7.78193926883267	-7.78193926883267
2.90250626204152	2.92034801732973	-7.91989925442488	-7.91989925442488
2.90250626204152	2.93067093334228	-8.03163376488163	-8.03163376488163
2.90250626204152	2.93959327602965	-8.11716789181435	-8.11716789181435
2.90250626204152	2.95037368341503	-8.20586937233878	-8.20586937233878
2.90250626204152	2.95806641483584	-8.25891019364713	-8.25891019364713
2.90250626204152	2.96859975692854	-8.31706549179398	-8.31706549179398
2.90250626204152	2.98044547571505	-8.36209926852996	-8.36209926852996
2.90250626204152	2.98772143126024	-8.37885058128234	-8.37885058128234
2.90250626204152	3.00100233344648	-8.3880639521002	-8.3880639521002
2.90250626204152	3.01131809617829	-8.37644353551468	-8.37644353551468
2.90250626204152	3.0197116851039	-8.35532609846518	-8.35532609846518
2.90250626204152	3.03026099403746	-8.31417708214371	-8.31417708214371
2.90250626204152	3.03990760790565	-8.26342226955455	-8.26342226955455
2.90250626204152	3.05150515575847	-8.18645592314829	-8.18645592314829
2.90250626204152	3.05873576034268	-8.13062986549625	-8.13062986549625
2.90250626204152	3.06770301370292	-8.05331731075313	-8.05331731075313
2.90250626204152	3.07940591707879	-7.94051512538391	-7.94051512538391
2.90250626204152	3.09019597907842	-7.82609773471052	-7.82609773471052
2.90250626204152	3.09792004790723	-7.7387213363445	-7.7387213363445
2.90250626204152	3.110542189974	-7.58752954505877	-7.58752954505877
2.90250626204152	3.120908844404	-7.45682248069488	-7.45682248069488
2.90250626204152	3.12994958701076	-7.33888412890383	-7.33888412890383
2.90250626204152	3.13849390498568	-7.22470365724126	-7.22470365724126
2.90250626204152	3.1501869446091	-7.06499036585046	-7.06499036585046
2.90250626204152	3.16148064832368	-6.90791039584025	-6.90791039584025
2.90250626204152	3.17011103507498	-6.78661898401884	-6.78661898401884
2.90250626204152	3.17872314084609	-6.66496045478385	-6.66496045478385
2.90250626204152	3.18943427854929	-6.51316701225613	-6.51316701225613
2.90250626204152	3.20007270850667	-6.36246666234183	-6.36246666234183
2.90250626204152	3.21135729173775	-6.20308836206425	-6.20308836206425
2.90250626204152	3.21774495156264	-6.11335930293251	-6.11335930293251
2.90250626204152	3.22815211213431	-5.96782725623569	-5.96782725623569
2.90250626204152	3.23966270340771	-5.80853851373996	-5.80853851373996
2.90250626204152	3.2482633739793	-5.69074243111311	-5.69074243111311
2.90250626204152	3.26005447385254	-5.53122022787448	-5.53122022787448
2.90250626204152	3.2678375073655	-5.42717705649937	-5.42717705649937
2.90250626204152	3.27942502767294	-5.27447349609599	-5.27447349609599
2.90250626204152	3.28991400376944	-5.1384198275295	-5.1384198275295
2.90250626204152	3.29843413820363	-5.0295275565087	-5.0295275565087
2.90250626204152	3.30795598122601	-4.90967317972337	-4.90967317972337
2.90250626204152	3.32042353399918	-4.7555735576143	-4.7555735576143
2.90250626204152	3.32988808113066	-4.64077993756121	-4.64077993756121
2.90250626204152	3.34167171731797	-4.50058275246147	-4.50058275246147
2.90250626204152	3.34945522358469	-4.40962527824985	-4.40962527824985
2.90250626204152	3.3585212125853	-4.30530291336669	-4.30530291336669
2.90250626204152	3.36825225656232	-4.1953046694324	-4.1953046694324
2.90250626204152	3.37957340924158	-4.06994059195677	-4.06994059195677
2.90250626204152	3.388124757051	-3.97708317430505	-3.97708317430505
2.90250626204152	3.40006631133684	-3.85000098552445	-3.85000098552445
2.90250626204152	3.41031819784028	-3.74338258863321	-3.74338258863321
2.90250626204152	3.42124566193826	-3.6322077256562	-3.6322077256562
2.90250626204152	3.4282329791085	-3.56247494600575	-3.56247494600575
2.90250626204152	3.44003838428732	-3.4469513373748	-3.4469513373748
2.90250626204152	3.44978874723266	-3.3538362724064	-3.3538362724064
2.90250626204152	3.45844418684046	-3.27287020725345	-3.27287020725345
2.90250626204152	3.46995108331354	-3.16768813512107	-3.16768813512107
2.90250626204152	3.47930561178105	-3.08428091834696	-3.08428091834696
2.90250626204152	3.49068855748336	-2.98525392878639	-2.98525392878639
2.90250626204152	3.49945620723886	-2.91089042477557	-2.91089042477557
2.90250626204152	3.5102617296568	-2.82148849558331	-2.82148849558331
2.90250626204152	3.51971176077836	-2.74538970242395	-2.74538970242395
2.90250626204152	3.5297	-2.66702998211684	-2.66702998211684
2.91311095700956	2.5297	-2.015602440983	-2.015602440983
2.91311095700956	2.53930844129776	-2.10039406874517	-2.10039406874517
2.91311095700956	2.54779497192057	-2.17975516396655	-2.17975516396655
2.91311095700956	2.56041424082838	-2.30551920966212	-2.30551920966212
2.91311095700956	2.5688564932808	-2.39484337168227	-2.39484337168227
2.91311095700956	2.57878084645278	-2.50510536457688	-2.50510536457688
2.91311095700956	2.58790006453133	-2.61136528414778	-2.61136528414778
2.91311095700956	2.60044868121584	-2.76506993844833	-2.76506993844833
2.91311095700956	2.61142301668084	-2.90634343350581	-2.90634343350581
2.91311095700956	2.61891655477138	-3.00639141835302	-3.00639141835302
2.91311095700956	2.62821579381689	-3.13438013989963	-3.13438013989963
2.91311095700956	2.63990831305281	-3.30115246213779	-3.30115246213779
2.91311095700956	2.64816045660458	-3.4225766011341	-3.4225766011341
2.91311095700956	2.66105906661435	-3.61819326640591	-3.61819326640591
2.91311095700956	2.66962305468101	-3.75181581244124	-3.75181581244124
2.91311095700956	2.6785533057522	-3.89411535194051	-3.89411535194051
2.91311095700956	2.68809833521918	-4.04939494064791	-4.04939494064791
2.91311095700956	2.70151599859566	-4.27284624977517	-4.27284624977517
2.91311095700956	2.70905507632019	-4.4008535453334	-4.4008535453334
2.91311095700956	2.71998525917072	-4.58928683072588	-4.58928683072588
2.91311095700956	2.72922572197759	-4.75100742160134	-4.75100742160134
2.91311095700956	2.74114611746511	-4.96252574755715	-4.96252574755715
2.91311095700956	2.74860034865829	-5.09619625948233	-5.09619625948233
2.91311095700956	2.75935933954683	-5.29073143021884	-5.29073143021884
2.91311095700956	2.76773810666567	-5.44325239702118	-5.44325239702118
2.91311095700956	2.77804363128858	-5.63174932955985	-5.63174932955985
2.91311095700956	2.78988206968744	-5.84871495958373	-5.84871495958373
2.91311095700956	2.799643930492	-6.02746399376809	-6.02746399376809
2.91311095700956	2.81102918529108	-6.23497693351123	-6.23497693351123
2.91311095700956	2.81824838163769	-6.36557377117674	-6.36557377117674
2.91311095700956	2.82970215549013	-6.57047284830446	-6.57047284830446
2.91311095700956	2.83930568442423	-6.73924924805186	-6.73924924805186
2.91311095700956	2.84878869777475	-6.90252811970873	-6.90252811970873
2.91311095700956	2.85968028104831	-7.0846099930709	-7.0846099930709
2.91311095700956	2.86885162736121	-7.23270552594317	-7.23270552594317
2.91311095700956	2.88043509744726	-7.41148046597414	-7.41148046597414
2.91311095700956	2.89038702345778	-7.55648456189601	-7.55648456189601
2.91311095700956	2.90067886022027	-7.69688090456975	-7.69688090456975
2.91311095700956	2.90896284590012	-7.80200325983685	-7.80200325983685
2.91311095700956	2.92034801732973	-7.93364997156988	-7.93364997156988
2.91311095700956	2.93067093334228	-8.03911160237715	-8.03911160237715
2.91311095700956	2.93959327602965	-8.11879290102797	-8.11879290102797
2.91311095700956	2.95037368341503	-8.19999862780725	-8.19999862780725
2.91311095700956	2.95806641483584	-8.24729957105814	-8.24729957105814
2.91311095700956	2.96859975692854	-8.29748639644038	-8.29748639644038
2.91311095700956	2.98044547571505	-8.33301927838261	-8.33301927838261
2.91311095700956	2.98772143126024	-8.3439276861385	-8.3439276861385
2.91311095700956	3.00100233344648	-8.3422755508729	-8.3422755508729
2.91311095700956	3.01131809617829	-8.32226350518533	-8.32226350518533
2.91311095700956	3.0197116851039	-8.29428862629135	-8.29428862629135
2.91311095700956	3.03026099403746	-8.245053680605	-8.245053680605
2.91311095700956	3.03990760790565	-8.18699487447441	-8.18699487447441
2.91311095700956	3.05150515575847	-8.10191645080158	-8.10191645080158
2.91311095700956	3.05873576034268	-8.0410205264057	-8.0410205264057
2.91311095700956	3.06770301370292	-7.9580025445253	-7.9580025445253
2.91311095700956	3.07940591707879	-7.83852419513295	-7.83852419513295
2.91311095700956	3.09019597907842	-7.71828880508565	-7.71828880508565
2.91311095700956	3.09792004790723	-7.62708292111847	-7.62708292111847
2.91311095700956	3.110542189974	-7.47042798163102	-7.47042798163102
2.91311095700956	3.120908844404	-7.33568194353575	-7.33568194353575
2.91311095700956	3.12994958701076	-7.21467343933557	-7.21467343933557
2.91311095700956	3.13849390498568	-7.09791390113588	-7.09791390113588
2.91311095700956	3.1501869446091	-6.93515223531506	-6.93515223531506
2.91311095700956	3.16148064832368	-6.77561932883447	-6.77561932883447
2.91311095700956	3.17011103507498	-6.65286431294328	-6.65286431294328
2.91311095700956	3.17872314084609	-6.52981509850855	-6.52981509850855
2.91311095700956	3.18943427854929	-6.37672324106495	-6.37672324106495
2.91311095700956	3.20007270850667	-6.22488262292723	-6.22488262292723
2.91311095700956	3.21135729173775	-6.06476437348635	-6.06476437348635
2.91311095700956	3.21774495156264	-5.97466224288536	-5.97466224288536
2.91311095700956	3.22815211213431	-5.82884042707758	-5.82884042707758
2.91311095700956	3.23966270340771	-5.6694103096716	-5.6694103096716
2.91311095700956	3.2482633739793	-5.55165755624506	-5.55165755624506
2.91311095700956	3.26005447385254	-5.39238077757	-5.39238077757
2.91311095700956	3.2678375073655	-5.28865506282943	-5.28865506282943
2.91311095700956	3.27942502767294	-5.13645700926395	-5.13645700926395
2.91311095700956	3.28991400376944	-5.0010426658643	-5.0010426658643
2.91311095700956	3.29843413820363	-4.89280103050436	-4.89280103050436
2.91311095700956	3.30795598122601	-4.77367314079055	-4.77367314079055
2.91311095700956	3.32042353399918	-4.62071250938408	-4.62071250938408
2.91311095700956	3.32988808113066	-4.50691643789793	-4.50691643789793
2.91311095700956	3.34167171731797	-4.36797991878137	-4.36797991878137
2.91311095700956	3.34945522358469	-4.27797881398664	-4.27797881398664
2.91311095700956	3.3585212125853	-4.17475044664599	-4.17475044664599
2.91311095700956	3.36825225656232	-4.06606980483087	-4.06606980483087
2.91311095700956	3.37957340924158	-3.94228131726612	-3.94228131726612
2.91311095700956	3.388124757051	-3.85063916194622	-3.85063916194622
2.91311095700956	3.40006631133684	-3.72542001609696	-3.72542001609696
2.91311095700956	3.41031819784028	-3.62044590593331	-3.62044590593331
2.91311095700956	3.42124566193826	-3.51109873844672	-3.51109873844672
2.91311095700956	3.4282329791085	-3.44257388534538	-3.44257388534538
2.91311095700956	3.44003838428732	-3.32919325554127	-3.32919325554127
2.91311095700956	3.44978874723266	-3.23788495556471	-3.23788495556471
2.91311095700956	3.45844418684046	-3.15851111081315	-3.15851111081315
2.91311095700956	3.46995108331354	-3.05562503199695	-3.05562503199695
2.91311095700956	3.47930561178105	-2.97408740479881	-2.97408740479881
2.91311095700956	3.49068855748336	-2.87749636116871	-2.87749636116871
2.91311095700956	3.49945620723886	-2.80498531974195	-2.80498531974195
2.91311095700956	3.5102617296568	-2.7179867424191	-2.7179867424191
2.91311095700956	3.51971176077836	-2.64398800405741	-2.64398800405741
2.91311095700956	3.5297	-2.56792700855539	-2.56792700855539
2.92443747202834	2.5297	-2.04920138150499	-2.04920138150499
2.92443747202834	2.53930844129776	-2.13415719346511	-2.13415719346511
2.92443747202834	2.54779497192057	-2.21370685927894	-2.21370685927894
2.92443747202834	2.56041424082838	-2.33988928504789	-2.33988928504789
2.92443747202834	2.5688564932808	-2.42953572774104	-2.42953572774104
2.92443747202834	2.57878084645278	-2.54024587909396	-2.54024587909396
2.92443747202834	2.58790006453133	-2.64692764628541	-2.64692764628541
2.92443747202834	2.60044868121584	-2.80131584324636	-2.80131584324636
2.92443747202834	2.61142301668084	-2.94326860869182	-2.94326860869182
2.92443747202834	2.61891655477138	-3.04375575885751	-3.04375575885751
2.92443747202834	2.62821579381689	-3.17237445300015	-3.17237445300015
2.92443747202834	2.63990831305281	-3.33990906122176	-3.33990906122176
2.92443747202834	2.64816045660458	-3.46190522264499	-3.46190522264499
2.92443747202834	2.66105906661435	-3.65839103745913	-3.65839103745913
2.92443747202834	2.66962305468101	-3.79254718894367	-3.79254718894367
2.92443747202834	2.6785533057522	-3.93542171293575	-3.93542171293575
2.92443747202834	2.68809833521918	-4.09128920962638	-4.09128920962638
2.92443747202834	2.70151599859566	-4.31550107519473	-4.31550107519473
2.92443747202834	2.70905507632019	-4.44389159622608	-4.44389159622608
2.92443747202834	2.71998525917072	-4.63285119934784	-4.63285119934784
2.92443747202834	2.72922572197759	-4.79488090810668	-4.79488090810668
2.92443747202834	2.74114611746511	-5.00667055866461	-5.00667055866461
2.92443747202834	2.74860034865829	-5.14045992138193	-5.14045992138193
2.92443747202834	2.75935933954683	-5.33501671285558	-5.33501671285558
2.92443747202834	2.76773810666567	-5.48737591668583	-5.48737591668583
2.92443747202834	2.77804363128858	-5.67549306134129	-5.67549306134129
2.92443747202834	2.78988206968744	-5.89179259906217	-5.89179259906217
2.92443747202834	2.799643930492	-6.06973247390005	-6.06973247390005
2.92443747202834	2.81102918529108	-6.27588280523611	-6.27588280523611
2.92443747202834	2.81824838163769	-6.4054168380751	-6.4054168380751
2.92443747202834	2.82970215549013	-6.60824172927153	-6.60824172927153
2.92443747202834	2.83930568442423	-6.77491400544477	-6.77491400544477
2.92443747202834	2.84878869777475	-6.93556322492543	-6.93556322492543
2.92443747202834	2.85968028104831	-7.1144013866907	-7.1144013866907
2.92443747202834	2.86885162736121	-7.25912119780025	-7.25912119780025
2.92443747202834	2.88043509744726	-7.43309078091727	-7.43309078091727
2.92443747202834	2.89038702345778	-7.57333385369395	-7.57333385369395
2.92443747202834	2.90067886022027	-7.70816619845579	-7.70816619845579
2.92443747202834	2.90896284590012	-7.80836216064216	-7.80836216064216
2.92443747202834	2.92034801732973	-7.93269278564065	-7.93269278564065
2.92443747202834	2.93067093334228	-8.03099493093049	-8.03099493093049
2.92443747202834	2.93959327602965	-8.10403256513473	-8.10403256513473
2.92443747202834	2.95037368341503	-8.17664949808011	-8.17664949808011
2.92443747202834	2.95806641483584	-8.21778325797254	-8.21778325797254
2.92443747202834	2.96859975692854	-8.25897838813734	-8.25897838813734
2.92443747202834	2.98044547571505	-8.28444520925501	-8.28444520925501
2.92443747202834	2.98772143126024	-8.28897870034348	-8.28897870034348
2.92443747202834	3.00100233344648	-8.27580074212608	-8.27580074212608
2.92443747202834	3.01131809617829	-8.24719641102081	-8.24719641102081
2.92443747202834	3.0197116851039	-8.21238174174891	-8.21238174174891
2.92443747202834	3.03026099403746	-8.15465566889975	-8.15465566889975
2.92443747202834	3.03990760790565	-8.08947009672113	-8.08947009672113
2.92443747202834	3.05150515575847	-7.99615491379126	-7.99615491379126
2.92443747202834	3.05873576034268	-7.93056930034385	-7.93056930034385
2.92443747202834	3.06770301370292	-7.84202990503229	-7.84202990503229
2.92443747202834	3.07940591707879	-7.71592379095108	-7.71592379095108
2.92443747202834	3.09019597907842	-7.5903602558281	-7.5903602558281
2.92443747202834	3.09792004790723	-7.49561593696455	-7.49561593696455
2.92443747202834	3.110542189974	-7.33388471552416	-7.33388471552416
2.92443747202834	3.120908844404	-7.19573741638226	-7.19573741638226
2.92443747202834	3.12994958701076	-7.07206763337342	-7.07206763337342
2.92443747202834	3.13849390498568	-6.95312463492911	-6.95312463492911
2.92443747202834	3.1501869446091	-6.78786484538193	-6.78786484538193
2.92443747202834	3.16148064832368	-6.62641448467173	-6.62641448467173
2.92443747202834	3.17011103507498	-6.50243569854695	-6.50243569854695
2.92443747202834	3.17872314084609	-6.37856636219709	-6.37856636219709
2.92443747202834	3.18943427854929	-6.22456901472219	-6.22456901472219
2.92443747202834	3.20007270850667	-6.07218673606206	-6.07218673606206
2.92443747202834	3.21135729173775	-5.91178508972376	-5.91178508972376
2.92443747202834	3.21774495156264	-5.82159742506229	-5.82159742506229
2.92443747202834	3.22815211213431	-5.67589113409258	-5.67589113409258
2.92443747202834	3.23966270340771	-5.51685910340996	-5.51685910340996
2.92443747202834	3.2482633739793	-5.39955485905966	-5.39955485905966
2.92443747202834	3.26005447385254	-5.24091914655025	-5.24091914655025
2.92443747202834	3.2678375073655	-5.13782166413569	-5.13782166413569
2.92443747202834	3.27942502767294	-4.98663175318927	-4.98663175318927
2.92443747202834	3.28991400376944	-4.8523021453795	-4.8523021453795
2.92443747202834	3.29843413820363	-4.74499070286504	-4.74499070286504
2.92443747202834	3.30795598122601	-4.62698608035254	-4.62698608035254
2.92443747202834	3.32042353399918	-4.47561947736597	-4.47561947736597
2.92443747202834	3.32988808113066	-4.36312052267488	-4.36312052267488
2.92443747202834	3.34167171731797	-4.22589996972607	-4.22589996972607
2.92443747202834	3.34945522358469	-4.13705202700942	-4.13705202700942
2.92443747202834	3.3585212125853	-4.03530301976599	-4.03530301976599
2.92443747202834	3.36825225656232	-3.92823366644183	-3.92823366644183
2.92443747202834	3.37957340924158	-3.80640082662376	-3.80640082662376
2.92443747202834	3.388124757051	-3.71629275017688	-3.71629275017688
2.92443747202834	3.40006631133684	-3.59329302423555	-3.59329302423555
2.92443747202834	3.41031819784028	-3.49029517482649	-3.49029517482649
2.92443747202834	3.42124566193826	-3.38312551531561	-3.38312551531561
2.92443747202834	3.4282329791085	-3.31603011702236	-3.31603011702236
2.92443747202834	3.44003838428732	-3.20513124211527	-3.20513124211527
2.92443747202834	3.44978874723266	-3.11590320554751	-3.11590320554751
2.92443747202834	3.45844418684046	-3.03850796332159	-3.03850796332159
2.92443747202834	3.46995108331354	-2.93823584960461	-2.93823584960461
2.92443747202834	3.47930561178105	-2.85887742888991	-2.85887742888991
2.92443747202834	3.49068855748336	-2.76494459494558	-2.76494459494558
2.92443747202834	3.49945620723886	-2.69462584665672	-2.69462584665672
2.92443747202834	3.5102617296568	-2.61031290641574	-2.61031290641574
2.92443747202834	3.51971176077836	-2.53870968621129	-2.53870968621129
2.92443747202834	3.5297	-2.46522536516272	-2.46522536516272
2.93399236700599	2.5297	-2.07578086673072	-2.07578086673072
2.93399236700599	2.53930844129776	-2.16079009800939	-2.16079009800939
2.93399236700599	2.54779497192057	-2.24043173100762	-2.24043173100762
2.93399236700599	2.56041424082838	-2.36681212069573	-2.36681212069573
2.93399236700599	2.5688564932808	-2.45665855429269	-2.45665855429269
2.93399236700599	2.57878084645278	-2.56761835801041	-2.56761835801041
2.93399236700599	2.58790006453133	-2.67459132048225	-2.67459132048225
2.93399236700599	2.60044868121584	-2.82939646944249	-2.82939646944249
2.93399236700599	2.61142301668084	-2.97176200496386	-2.97176200496386
2.93399236700599	2.61891655477138	-3.07257440125136	-3.07257440125136
2.93399236700599	2.62821579381689	-3.20154266197778	-3.20154266197778
2.93399236700599	2.63990831305281	-3.36957683444928	-3.36957683444928
2.93399236700599	2.64816045660458	-3.49188240236799	-3.49188240236799
2.93399236700599	2.66105906661435	-3.68888595431014	-3.68888595431014
2.93399236700599	2.66962305468101	-3.82340266951837	-3.82340266951837
2.93399236700599	2.6785533057522	-3.96661414358823	-3.96661414358823
2.93399236700599	2.68809833521918	-4.12279056999779	-4.12279056999779
2.93399236700599	2.70151599859566	-4.34736173144938	-4.34736173144938
2.93399236700599	2.70905507632019	-4.47590630545284	-4.47590630545284
2.93399236700599	2.71998525917072	-4.66497189370432	-4.66497189370432
2.93399236700599	2.72922572197759	-4.82704377200525	-4.82704377200525
2.93399236700599	2.74114611746511	-5.03877991530925	-5.03877991530925
2.93399236700599	2.74860034865829	-5.17243479362099	-5.17243479362099
2.93399236700599	2.75935933954683	-5.36663470838982	-5.36663470838982
2.93399236700599	2.76773810666567	-5.51863440199133	-5.51863440199133
2.93399236700599	2.77804363128858	-5.7061039059289	-5.7061039059289
2.93399236700599	2.78988206968744	-5.92141927750356	-5.92141927750356
2.93399236700599	2.799643930492	-6.09824604599049	-6.09824604599049
2.93399236700599	2.81102918529108	-6.30281337213904	-6.30281337213904
2.93399236700599	2.81824838163769	-6.43114663719098	-6.43114663719098
2.93399236700599	2.82970215549013	-6.63168376148087	-6.63168376148087
2.93399236700599	2.83930568442423	-6.79614932905969	-6.79614932905969
2.93399236700599	2.84878869777475	-6.95427839414987	-6.95427839414987
2.93399236700599	2.85968028104831	-7.12964063210904	-7.12964063210904
2.93399236700599	2.86885162736121	-7.27123828756805	-7.27123828756805
2.93399236700599	2.88043509744726	-7.44042446358901	-7.44042446358901
2.93399236700599	2.89038702345778	-7.57618085316295	-7.57618085316295
2.93399236700599	2.90067886022027	-7.70589526832157	-7.70589526832157
2.93399236700599	2.90896284590012	-7.80173122994171	-7.80173122994171
2.93399236700599	2.92034801732973	-7.91945144672138	-7.91945144672138
2.93399236700599	2.93067093334228	-8.01131972976407	-8.01131972976407
2.93399236700599	2.93959327602965	-8.07838442979977	-8.07838442979977
2.93399236700599	2.95037368341503	-8.14374044284773	-8.14374044284773
2.93399236700599	2.95806641483584	-8.17939092098254	-8.17939092098254
2.93399236700599	2.96859975692854	-8.21314711319394	-8.21314711319394
2.93399236700599	2.98044547571505	-8.22990045538421	-8.22990045538421
2.93399236700599	2.98772143126024	-8.22917619129527	-8.22917619129527
2.93399236700599	3.00100233344648	-8.2066908798414	-8.2066908798414
2.93399236700599	3.01131809617829	-8.17093000350462	-8.17093000350462
2.93399236700599	3.0197116851039	-8.13049740982046	-8.13049740982046
2.93399236700599	3.03026099403746	-8.06632750494072	-8.06632750494072
2.93399236700599	3.03990760790565	-7.99517786725846	-7.99517786725846
2.93399236700599	3.05150515575847	-7.89553604058597	-7.89553604058597
2.93399236700599	3.05873576034268	-7.82637602730358	-7.82637602730358
2.93399236700599	3.06770301370292	-7.73372464692295	-7.73372464692295
2.93399236700599	3.07940591707879	-7.60266854965198	-7.60266854965198
2.93399236700599	3.09019597907842	-7.47316192366674	-7.47316192366674
2.93399236700599	3.09792004790723	-7.37598293062376	-7.37598293062376
2.93399236700599	3.110542189974	-7.21078311543619	-7.21078311543619
2.93399236700599	3.120908844404	-7.07016507583648	-7.07016507583648
2.93399236700599	3.12994958701076	-6.94472949879395	-6.94472949879395
2.93399236700599	3.13849390498568	-6.82438459392563	-6.82438459392563
2.93399236700599	3.1501869446091	-6.65765172010742	-6.65765172010742
2.93399236700599	3.16148064832368	-6.49511623477849	-6.49511623477849
2.93399236700599	3.17011103507498	-6.37048894418677	-6.37048894418677
2.93399236700599	3.17872314084609	-6.24620852717959	-6.24620852717959
2.93399236700599	3.18943427854929	-6.09193682430544	-6.09193682430544
2.93399236700599	3.20007270850667	-5.93956378570834	-5.93956378570834
2.93399236700599	3.21135729173775	-5.77929367433075	-5.77929367433075
2.93399236700599	3.21774495156264	-5.6893492043672	-5.6893492043672
2.93399236700599	3.22815211213431	-5.54413780291492	-5.54413780291492
2.93399236700599	3.23966270340771	-5.38572473120075	-5.38572473120075
2.93399236700599	3.2482633739793	-5.26893570506513	-5.26893570506513
2.93399236700599	3.26005447385254	-5.11134698331676	-5.11134698331676
2.93399236700599	3.2678375073655	-5.00891573415862	-5.00891573415862
2.93399236700599	3.27942502767294	-4.85896492745877	-4.85896492745877
2.93399236700599	3.28991400376944	-4.7257385860629	-4.7257385860629
2.93399236700599	3.29843413820363	-4.61937935572757	-4.61937935572757
2.93399236700599	3.30795598122601	-4.50258256520715	-4.50258256520715
2.93399236700599	3.32042353399918	-4.35283751428028	-4.35283751428028
2.93399236700599	3.32988808113066	-4.24163360491343	-4.24163360491343
2.93399236700599	3.34167171731797	-4.10610004513399	-4.10610004513399
2.93399236700599	3.34945522358469	-4.01840814414686	-4.01840814414686
2.93399236700599	3.3585212125853	-3.91804735920664	-3.91804735920664
2.93399236700599	3.36825225656232	-3.81254811320832	-3.81254811320832
2.93399236700599	3.37957340924158	-3.69249694108191	-3.69249694108191
2.93399236700599	3.388124757051	-3.60389189943538	-3.60389189943538
2.93399236700599	3.40006631133684	-3.48298844876604	-3.48298844876604
2.93399236700599	3.41031819784028	-3.38178445969953	-3.38178445969953
2.93399236700599	3.42124566193826	-3.27658300076229	-3.27658300076229
2.93399236700599	3.4282329791085	-3.21079343582278	-3.21079343582278
2.93399236700599	3.44003838428732	-3.10217970496092	-3.10217970496092
2.93399236700599	3.44978874723266	-3.01485946111927	-3.01485946111927
2.93399236700599	3.45844418684046	-2.93919077038316	-2.93919077038316
2.93399236700599	3.46995108331354	-2.84123343229044	-2.84123343229044
2.93399236700599	3.47930561178105	-2.7638197103704	-2.7638197103704
2.93399236700599	3.49068855748336	-2.67229932275495	-2.67229932275495
2.93399236700599	3.49945620723886	-2.60387080354201	-2.60387080354201
2.93399236700599	3.5102617296568	-2.52195229543042	-2.52195229543042
2.93399236700599	3.51971176077836	-2.4524531048155	-2.4524531048155
2.93399236700599	3.5297	-2.38124962818222	-2.38124962818222
2.94191681051583	2.5297	-2.09653070070198	-2.09653070070198
2.94191681051583	2.53930844129776	-2.18152491712669	-2.18152491712669
2.94191681051583	2.54779497192057	-2.26117585279769	-2.26117585279769
2.94191681051583	2.56041424082838	-2.38765925225931	-2.38765925225931
2.94191681051583	2.5688564932808	-2.47760156743777	-2.47760156743777
2.94191681051583	2.57878084645278	-2.58871961745183	-2.58871961745183
2.94191681051583	2.58790006453133	-2.69583941853608	-2.69583941853608
2.94191681051583	2.60044868121584	-2.85089897828215	-2.85089897828215
2.94191681051583	2.61142301668084	-2.99351107282757	-2.99351107282757
2.94191681051583	2.61891655477138	-3.09450023145018	-3.09450023145018
2.94191681051583	2.62821579381689	-3.22370744771746	-3.22370744771746
2.94191681051583	2.63990831305281	-3.39200785596387	-3.39200785596387
2.94191681051583	2.64816045660458	-3.51452170050783	-3.51452170050783
2.94191681051583	2.66105906661435	-3.71180561348677	-3.71180561348677
2.94191681051583	2.66962305468101	-3.84648728737415	-3.84648728737415
2.94191681051583	2.6785533057522	-3.9898105909528	-3.9898105909528
2.94191681051583	2.68809833521918	-4.14612712295246	-4.14612712295246
2.94191681051583	2.70151599859566	-4.370774482716	-4.370774482716
2.94191681051583	2.70905507632019	-4.49932500945096	-4.49932500945096
2.94191681051583	2.71998525917072	-4.688369377144	-4.688369377144
2.94191681051583	2.72922572197759	-4.85031158697677	-4.85031158697677
2.94191681051583	2.74114611746511	-5.06178104805747	-5.06178104805747
2.94191681051583	2.74860034865829	-5.19515018970839	-5.19515018970839
2.94191681051583	2.75935933954683	-5.38884605606597	-5.38884605606597
2.94191681051583	2.76773810666567	-5.54033783111123	-5.54033783111123
2.94191681051583	2.77804363128858	-5.72705429298355	-5.72705429298355
2.94191681051583	2.78988206968744	-5.94120319763562	-5.94120319763562
2.94191681051583	2.799643930492	-6.11684160810319	-6.11684160810319
2.94191681051583	2.81102918529108	-6.31977810471102	-6.31977810471102
2.94191681051583	2.81824838163769	-6.4469407847792	-6.4469407847792
2.94191681051583	2.82970215549013	-6.64530653220328	-6.64530653220328
2.94191681051583	2.83930568442423	-6.80754200446756	-6.80754200446756
2.94191681051583	2.84878869777475	-6.96328985065662	-6.96328985065662
2.94191681051583	2.85968028104831	-7.13545200937244	-7.13545200937244
2.94191681051583	2.86885162736121	-7.27406110828275	-7.27406110828275
2.94191681051583	2.88043509744726	-7.43907925135665	-7.43907925135665
2.94191681051583	2.89038702345778	-7.57086958417142	-7.57086958417142
2.94191681051583	2.90067886022027	-7.69610662855746	-7.69610662855746
2.94191681051583	2.90896284590012	-7.78792574928474	-7.78792574928474
2.94191681051583	2.92034801732973	-7.89984787434616	-7.89984787434616
2.94191681051583	2.93067093334228	-7.98618239754444	-7.98618239754444
2.94191681051583	2.93959327602965	-8.04837245885204	-8.04837245885204
2.94191681051583	2.95037368341503	-8.10744243549868	-8.10744243549868
2.94191681051583	2.95806641483584	-8.13861606948848	-8.13861606948848
2.94191681051583	2.96859975692854	-8.16603526693086	-8.16603526693086
2.94191681051583	2.98044547571505	-8.17573817031536	-8.17573817031536
2.94191681051583	2.98772143126024	-8.17079878286182	-8.17079878286182
2.94191681051583	3.00100233344648	-8.14070697286553	-8.14070697286553
2.94191681051583	3.01131809617829	-8.09923246493378	-8.09923246493378
2.94191681051583	3.0197116851039	-8.0544819622973	-8.0544819622973
2.94191681051583	3.03026099403746	-7.98505283160415	-7.98505283160415
2.94191681051583	3.03990760790565	-7.90956047067039	-7.90956047067039
2.94191681051583	3.05150515575847	-7.80514501240845	-7.80514501240845
2.94191681051583	3.05873576034268	-7.73323237914434	-7.73323237914434
2.94191681051583	3.06770301370292	-7.63739311723992	-7.63739311723992
2.94191681051583	3.07940591707879	-7.50273505602331	-7.50273505602331
2.94191681051583	3.09019597907842	-7.37025260163722	-7.37025260163722
2.94191681051583	3.09792004790723	-7.27135722725887	-7.27135722725887
2.94191681051583	3.110542189974	-7.10370288917636	-7.10370288917636
2.94191681051583	3.120908844404	-6.96157572267026	-6.96157572267026
2.94191681051583	3.12994958701076	-6.83499083462084	-6.83499083462084
2.94191681051583	3.13849390498568	-6.71377091671576	-6.71377091671576
2.94191681051583	3.1501869446091	-6.5460401889664	-6.5460401889664
2.94191681051583	3.16148064832368	-6.38300513366363	-6.38300513366363
2.94191681051583	3.17011103507498	-6.25818796355344	-6.25818796355344
2.94191681051583	3.17872314084609	-6.13370654448948	-6.13370654448948
2.94191681051583	3.18943427854929	-5.97954136852434	-5.97954136852434
2.94191681051583	3.20007270850667	-5.82735405357175	-5.82735405357175
2.94191681051583	3.21135729173775	-5.66754895830951	-5.66754895830951
2.94191681051583	3.21774495156264	-5.57791062134834	-5.57791062134834
2.94191681051583	3.22815211213431	-5.4332966537836	-5.4332966537836
2.94191681051583	3.23966270340771	-5.27558552480417	-5.27558552480417
2.94191681051583	3.2482633739793	-5.15959388221211	-5.15959388221211
2.94191681051583	3.26005447385254	-5.00297533505687	-5.00297533505687
2.94191681051583	3.2678375073655	-4.90130975650635	-4.90130975650635
2.94191681051583	3.27942502767294	-4.75243210281064	-4.75243210281064
2.94191681051583	3.28991400376944	-4.62032392549327	-4.62032392549327
2.94191681051583	3.29843413820363	-4.51495647629184	-4.51495647629184
2.94191681051583	3.30795598122601	-4.39923152692603	-4.39923152692603
2.94191681051583	3.32042353399918	-4.25104333862663	-4.25104333862663
2.94191681051583	3.32988808113066	-4.1410403047297	-4.1410403047297
2.94191681051583	3.34167171731797	-4.00709142728277	-4.00709142728277
2.94191681051583	3.34945522358469	-3.92041965671217	-3.92041965671217
2.94191681051583	3.3585212125853	-3.82135147255178	-3.82135147255178
2.94191681051583	3.36825225656232	-3.71720408127385	-3.71720408127385
2.94191681051583	3.37957340924158	-3.59881122377919	-3.59881122377919
2.94191681051583	3.388124757051	-3.51145615014894	-3.51145615014894
2.94191681051583	3.40006631133684	-3.3923865678172	-3.3923865678172
2.94191681051583	3.41031819784028	-3.29282741251916	-3.29282741251916
2.94191681051583	3.42124566193826	-3.18938530346884	-3.18938530346884
2.94191681051583	3.4282329791085	-3.12476999498864	-3.12476999498864
2.94191681051583	3.44003838428732	-3.01809732577351	-3.01809732577351
2.94191681051583	3.44978874723266	-2.93243817966584	-2.93243817966584
2.94191681051583	3.45844418684046	-2.85829612030528	-2.85829612030528
2.94191681051583	3.46995108331354	-2.7623657677733	-2.7623657677733
2.94191681051583	3.47930561178105	-2.68662842101622	-2.68662842101622
2.94191681051583	3.49068855748336	-2.59718118558692	-2.59718118558692
2.94191681051583	3.49945620723886	-2.53037238522495	-2.53037238522495
2.94191681051583	3.5102617296568	-2.45045121205965	-2.45045121205965
2.94191681051583	3.51971176077836	-2.38277104555345	-2.38277104555345
2.94191681051583	3.5297	-2.31345898915333	-2.31345898915333
2.95489618447265	2.5297	-2.12788977835419	-2.12788977835419
2.95489618447265	2.53930844129776	-2.21274361957063	-2.21274361957063
2.95489618447265	2.54779497192057	-2.29233713268405	-2.29233713268405
2.95489618447265	2.56041424082838	-2.41879044674886	-2.41879044674886
2.95489618447265	2.5688564932808	-2.5087734870396	-2.5087734870396
2.95489618447265	2.57878084645278	-2.61998579680176	-2.61998579680176
2.95489618447265	2.58790006453133	-2.72724281589257	-2.72724281589257
2.95489618447265	2.60044868121584	-2.88250326702428	-2.88250326702428
2.95489618447265	2.61142301668084	-3.0253442118476	-3.0253442118476
2.95489618447265	2.61891655477138	-3.12647222751934	-3.12647222751934
2.95489618447265	2.62821579381689	-3.25586846042847	-3.25586846042847
2.95489618447265	2.63990831305281	-3.42440647263561	-3.42440647263561
2.95489618447265	2.64816045660458	-3.54705709597238	-3.54705709597238
2.95489618447265	2.66105906661435	-3.74450161212945	-3.74450161212945
2.95489618447265	2.66962305468101	-3.87922447523988	-3.87922447523988
2.95489618447265	2.6785533057522	-4.02259138979389	-4.02259138979389
2.95489618447265	2.68809833521918	-4.17880939332787	-4.17880939332787
2.95489618447265	2.70151599859566	-4.40325619498503	-4.40325619498503
2.95489618447265	2.70905507632019	-4.53158132264423	-4.53158132264423
2.95489618447265	2.71998525917072	-4.72011810423612	-4.72011810423612
2.95489618447265	2.72922572197759	-4.88156414699546	-4.88156414699546
2.95489618447265	2.74114611746511	-5.09206295621556	-5.09206295621556
2.95489618447265	2.74860034865829	-5.22472909334635	-5.22472909334635
2.95489618447265	2.75935933954683	-5.41714824086546	-5.41714824086546
2.95489618447265	2.76773810666567	-5.56743816527205	-5.56743816527205
2.95489618447265	2.77804363128858	-5.75236917590468	-5.75236917590468
2.95489618447265	2.78988206968744	-5.96407309933409	-5.96407309933409
2.95489618447265	2.799643930492	-6.13737734437257	-6.13737734437257
2.95489618447265	2.81102918529108	-6.33703865263715	-6.33703865263715
2.95489618447265	2.81824838163769	-6.46183196485919	-6.46183196485919
2.95489618447265	2.82970215549013	-6.65589779324097	-6.65589779324097
2.95489618447265	2.83930568442423	-6.81404837599229	-6.81404837599229
2.95489618447265	2.84878869777475	-6.96523953122534	-6.96523953122534
2.95489618447265	2.85968028104831	-7.13167818865838	-7.13167818865838
2.95489618447265	2.86885162736121	-7.26482761686214	-7.26482761686214
2.95489618447265	2.88043509744726	-7.42230650660048	-7.42230650660048
2.95489618447265	2.89038702345778	-7.5470519977286	-7.5470519977286
2.95489618447265	2.90067886022027	-7.66433079558828	-7.66433079558828
2.95489618447265	2.90896284590012	-7.74938550354494	-7.74938550354494
2.95489618447265	2.92034801732973	-7.85154607009537	-7.85154607009537
2.95489618447265	2.93067093334228	-7.92848397071833	-7.92848397071833
2.95489618447265	2.93959327602965	-7.98239103016596	-7.98239103016596
2.95489618447265	2.95037368341503	-8.03116338023295	-8.03116338023295
2.95489618447265	2.95806641483584	-8.05490772075336	-8.05490772075336
2.95489618447265	2.96859975692854	-8.07209319654748	-8.07209319654748
2.95489618447265	2.98044547571505	-8.07056632054849	-8.07056632054849
2.95489618447265	2.98772143126024	-8.0588463958552	-8.0588463958552
2.95489618447265	3.00100233344648	-8.01677784932167	-8.01677784932167
2.95489618447265	3.01131809617829	-7.96663911347741	-7.96663911347741
2.95489618447265	3.0197116851039	-7.91513072771124	-7.91513072771124
2.95489618447265	3.03026099403746	-7.83786184994364	-7.83786184994364
2.95489618447265	3.03990760790565	-7.75586685829541	-7.75586685829541
2.95489618447265	3.05150515575847	-7.6442943217483	-7.6442943217483
2.95489618447265	3.05873576034268	-7.56834467778447	-7.56834467778447
2.95489618447265	3.06770301370292	-7.46811591623469	-7.46811591623469
2.95489618447265	3.07940591707879	-7.32854670685202	-7.32854670685202
2.95489618447265	3.09019597907842	-7.19218348128345	-7.19218348128345
2.95489618447265	3.09792004790723	-7.09093114541372	-7.09093114541372
2.95489618447265	3.110542189974	-6.92008188002615	-6.92008188002615
2.95489618447265	3.120908844404	-6.77593400167069	-6.77593400167069
2.95489618447265	3.12994958701076	-6.64810718427765	-6.64810718427765
2.95489618447265	3.13849390498568	-6.52593454933526	-6.52593454933526
2.95489618447265	3.1501869446091	-6.35749451665782	-6.35749451665782
2.95489618447265	3.16148064832368	-6.19418207821377	-6.19418207821377
2.95489618447265	3.17011103507498	-6.06942529401999	-6.06942529401999
2.95489618447265	3.17872314084609	-5.94526608730661	-5.94526608730661
2.95489618447265	3.18943427854929	-5.79170353229148	-5.79170353229148
2.95489618447265	3.20007270850667	-5.64042428879839	-5.64042428879839
2.95489618447265	3.21135729173775	-5.48177852682983	-5.48177852682983
2.95489618447265	3.21774495156264	-5.39285541583263	-5.39285541583263
2.95489618447265	3.22815211213431	-5.24962156915069	-5.24962156915069
2.95489618447265	3.23966270340771	-5.09374796863443	-5.09374796863443
2.95489618447265	3.2482633739793	-4.97901950524567	-4.97901950524567
2.95489618447265	3.26005447385254	-4.82448703959489	-4.82448703959489
2.95489618447265	3.2678375073655	-4.72421119745451	-4.72421119745451
2.95489618447265	3.27942502767294	-4.57760825005641	-4.57760825005641
2.95489618447265	3.28991400376944	-4.44762558650399	-4.44762558650399
2.95489618447265	3.29843413820363	-4.34401146824985	-4.34401146824985
2.95489618447265	3.30795598122601	-4.23042270765063	-4.23042270765063
2.95489618447265	3.32042353399918	-4.08499438990282	-4.08499438990282
2.95489618447265	3.32988808113066	-3.97718089897927	-3.97718089897927
2.95489618447265	3.34167171731797	-3.84603461215079	-3.84603461215079
2.95489618447265	3.34945522358469	-3.7612593370161	-3.7612593370161
2.95489618447265	3.3585212125853	-3.66444111040681	-3.66444111040681
2.95489618447265	3.36825225656232	-3.56269523254025	-3.56269523254025
2.95489618447265	3.37957340924158	-3.4473291147242	-3.4473291147242
2.95489618447265	3.388124757051	-3.3622303128443	-3.3622303128443
2.95489618447265	3.40006631133684	-3.2463120991996	-3.2463120991996
2.95489618447265	3.41031819784028	-3.14956665527848	-3.14956665527848
2.95489618447265	3.42124566193826	-3.04923725274193	-3.04923725274193
2.95489618447265	3.4282329791085	-2.98660182652918	-2.98660182652918
2.95489618447265	3.44003838428732	-2.8833272624239	-2.8833272624239
2.95489618447265	3.44978874723266	-2.80054850047526	-2.80054850047526
2.95489618447265	3.45844418684046	-2.72891704437393	-2.72891704437393
2.95489618447265	3.46995108331354	-2.63644683869268	-2.63644683869268
2.95489618447265	3.47930561178105	-2.56356139217831	-2.56356139217831
2.95489618447265	3.49068855748336	-2.47765526353004	-2.47765526353004
2.95489618447265	3.49945620723886	-2.41358406674169	-2.41358406674169
2.95489618447265	3.5102617296568	-2.33704768504316	-2.33704768504316
2.95489618447265	3.51971176077836	-2.27240446765177	-2.27240446765177
2.95489618447265	3.5297	-2.20632818533738	-2.20632818533738
2.96329648228591	2.5297	-2.14636698622951	-2.14636698622951
2.96329648228591	2.53930844129776	-2.23106639100325	-2.23106639100325
2.96329648228591	2.54779497192057	-2.31053197570884	-2.31053197570884
2.96329648228591	2.56041424082838	-2.43689057743683	-2.43689057743683
2.96329648228591	2.5688564932808	-2.52681024451368	-2.52681024451368
2.96329648228591	2.57878084645278	-2.63798879392749	-2.63798879392749
2.96329648228591	2.58790006453133	-2.74523418861065	-2.74523418861065
2.96329648228591	2.60044868121584	-2.90051308449449	-2.90051308449449
2.96329648228591	2.61142301668084	-3.04336763212427	-3.04336763212427
2.96329648228591	2.61891655477138	-3.14450437773814	-3.14450437773814
2.96329648228591	2.62821579381689	-3.27389005462123	-3.27389005462123
2.96329648228591	2.63990831305281	-3.442413206693	-3.442413206693
2.96329648228591	2.64816045660458	-3.5650171523198	-3.5650171523198
2.96329648228591	2.66105906661435	-3.76239933481128	-3.76239933481128
2.96329648228591	2.66962305468101	-3.89701950497613	-3.89701950497613
2.96329648228591	2.6785533057522	-4.04021954777886	-4.04021954777886
2.96329648228591	2.68809833521918	-4.19624048252956	-4.19624048252956
2.96329648228591	2.70151599859566	-4.42023019257522	-4.42023019257522
2.96329648228591	2.70905507632019	-4.54825026665759	-4.54825026665759
2.96329648228591	2.71998525917072	-4.7362851513484	-4.7362851513484
2.96329648228591	2.72922572197759	-4.89714361453184	-4.89714361453184
2.96329648228591	2.74114611746511	-5.10674679296142	-5.10674679296142
2.96329648228591	2.74860034865829	-5.23872235789963	-5.23872235789963
2.96329648228591	2.75935933954683	-5.43004290962847	-5.43004290962847
2.96329648228591	2.76773810666567	-5.57931241492525	-5.57931241492525
2.96329648228591	2.77804363128858	-5.76279408798206	-5.76279408798206
2.96329648228591	2.78988206968744	-5.97257026743091	-5.97257026743091
2.96329648228591	2.799643930492	-6.14397015205111	-6.14397015205111
2.96329648228591	2.81102918529108	-6.34115246613271	-6.34115246613271
2.96329648228591	2.81824838163769	-6.46408916148528	-6.46408916148528
2.96329648228591	2.82970215549013	-6.65501783509535	-6.65501783509535
2.96329648228591	2.83930568442423	-6.8101762560201	-6.8101762560201
2.96329648228591	2.84878869777475	-6.95818070157912	-6.95818070157912
2.96329648228591	2.85968028104831	-7.12047705530978	-7.12047705530978
2.96329648228591	2.86885162736121	-7.24976322887028	-7.24976322887028
2.96329648228591	2.88043509744726	-7.40198669779295	-7.40198669779295
2.96329648228591	2.89038702345778	-7.52179766980356	-7.52179766980356
2.96329648228591	2.90067886022027	-7.63368490596702	-7.63368490596702
2.96329648228591	2.90896284590012	-7.7142252060994	-7.7142252060994
2.96329648228591	2.92034801732973	-7.80988444988571	-7.80988444988571
2.96329648228591	2.93067093334228	-7.88060218243214	-7.88060218243214
2.96329648228591	2.93959327602965	-7.92905878919055	-7.92905878919055
2.96329648228591	2.95037368341503	-7.97117129605817	-7.97117129605817
2.96329648228591	2.95806641483584	-7.99010009732945	-7.99010009732945
2.96329648228591	2.96859975692854	-8.00089465810714	-8.00089465810714
2.96329648228591	2.98044547571505	-7.99229733817572	-7.99229733817572
2.96329648228591	2.98772143126024	-7.97631716774254	-7.97631716774254
2.96329648228591	3.00100233344648	-7.92707920445974	-7.92707920445974
2.96329648228591	3.01131809617829	-7.87161480741162	-7.87161480741162
2.96329648228591	3.0197116851039	-7.81617820214683	-7.81617820214683
2.96329648228591	3.03026099403746	-7.73423664470272	-7.73423664470272
2.96329648228591	3.03990760790565	-7.64849607986497	-7.64849607986497
2.96329648228591	3.05150515575847	-7.5328832421593	-7.5328832421593
2.96329648228591	3.05873576034268	-7.45476786285656	-7.45476786285656
2.96329648228591	3.06770301370292	-7.35208829700844	-7.35208829700844
2.96329648228591	3.07940591707879	-7.20970359424967	-7.20970359424967
2.96329648228591	3.09019597907842	-7.07138898021356	-7.07138898021356
2.96329648228591	3.09792004790723	-6.96890673425315	-6.96890673425315
2.96329648228591	3.110542189974	-6.7966346874756	-6.7966346874756
2.96329648228591	3.120908844404	-6.65159444706313	-6.65159444706313
2.96329648228591	3.12994958701076	-6.5233394062704	-6.5233394062704
2.96329648228591	3.13849390498568	-6.40091044788142	-6.40091044788142
2.96329648228591	3.1501869446091	-6.23239755442484	-6.23239755442484
2.96329648228591	3.16148064832368	-6.06928761833177	-6.06928761833177
2.96329648228591	3.17011103507498	-5.94484579139333	-5.94484579139333
2.96329648228591	3.17872314084609	-5.82112490380968	-5.82112490380968
2.96329648228591	3.18943427854929	-5.66821617544537	-5.66821617544537
2.96329648228591	3.20007270850667	-5.51782772618998	-5.51782772618998
2.96329648228591	3.21135729173775	-5.36022063810412	-5.36022063810412
2.96329648228591	3.21774495156264	-5.27190271609572	-5.27190271609572
2.96329648228591	3.22815211213431	-5.12980383837362	-5.12980383837362
2.96329648228591	3.23966270340771	-4.97528773962119	-4.97528773962119
2.96329648228591	3.2482633739793	-4.8616783857446	-4.8616783857446
2.96329648228591	3.26005447385254	-4.70870043955199	-4.70870043955199
2.96329648228591	3.2678375073655	-4.60953357792323	-4.60953357792323
2.96329648228591	3.27942502767294	-4.46450860006678	-4.46450860006678
2.96329648228591	3.28991400376944	-4.33611578133025	-4.33611578133025
2.96329648228591	3.29843413820363	-4.23383405555677	-4.23383405555677
2.96329648228591	3.30795598122601	-4.1216570022487	-4.1216570022487
2.96329648228591	3.32042353399918	-3.97825761420467	-3.97825761420467
2.96329648228591	3.32988808113066	-3.87202749804146	-3.87202749804146
2.96329648228591	3.34167171731797	-3.74278735942761	-3.74278735942761
2.96329648228591	3.34945522358469	-3.65937195717419	-3.65937195717419
2.96329648228591	3.3585212125853	-3.56412214218818	-3.56412214218818
2.96329648228591	3.36825225656232	-3.46415019279607	-3.46415019279607
2.96329648228591	3.37957340924158	-3.35077652261276	-3.35077652261276
2.96329648228591	3.388124757051	-3.26723031743126	-3.26723031743126
2.96329648228591	3.40006631133684	-3.15354356894574	-3.15354356894574
2.96329648228591	3.41031819784028	-3.05871770496037	-3.05871770496037
2.96329648228591	3.42124566193826	-2.96043560770346	-2.96043560770346
2.96329648228591	3.4282329791085	-2.89908712041267	-2.89908712041267
2.96329648228591	3.44003838428732	-2.79811084551784	-2.79811084551784
2.96329648228591	3.44978874723266	-2.7172545026707	-2.7172545026707
2.96329648228591	3.45844418684046	-2.64740140070927	-2.64740140070927
2.96329648228591	3.46995108331354	-2.55724841566018	-2.55724841566018
2.96329648228591	3.47930561178105	-2.48626694637858	-2.48626694637858
2.96329648228591	3.49068855748336	-2.40272552927888	-2.40272552927888
2.96329648228591	3.49945620723886	-2.34044606877842	-2.34044606877842
2.96329648228591	3.5102617296568	-2.26616720348733	-2.26616720348733
2.96329648228591	3.51971176077836	-2.20348694018298	-2.20348694018298
2.96329648228591	3.5297	-2.13952427111991	-2.13952427111991
2.97337262896054	2.5297	-2.16664620059521	-2.16664620059521
2.97337262896054	2.53930844129776	-2.25104248585131	-2.25104248585131
2.97337262896054	2.54779497192057	-2.33031109446569	-2.33031109446569
2.97337262896054	2.56041424082838	-2.45640092887004	-2.45640092887004
2.97337262896054	2.5688564932808	-2.54616815553396	-2.54616815553396
2.97337262896054	2.57878084645278	-2.65720865124206	-2.65720865124206
2.97337262896054	2.58790006453133	-2.7643590701125	-2.7643590701125
2.97337262896054	2.60044868121584	-2.9195053437399	-2.9195053437399
2.97337262896054	2.61142301668084	-3.06221776959603	-3.06221776959603
2.97337262896054	2.61891655477138	-3.16327062495566	-3.16327062495566
2.97337262896054	2.62821579381689	-3.29258313886487	-3.29258313886487
2.97337262896054	2.63990831305281	-3.46092546319915	-3.46092546319915
2.97337262896054	2.64816045660458	-3.58335437276708	-3.58335437276708
2.97337262896054	2.66105906661435	-3.78041805204572	-3.78041805204572
2.97337262896054	2.66962305468101	-3.91473494765546	-3.91473494765546
2.97337262896054	2.6785533057522	-4.05761279593173	-4.05761279593173
2.97337262896054	2.68809833521918	-4.21319437040847	-4.21319437040847
2.97337262896054	2.70151599859566	-4.43644909586396	-4.43644909586396
2.97337262896054	2.70905507632019	-4.5639430339312	-4.5639430339312
2.97337262896054	2.71998525917072	-4.75103714083298	-4.75103714083298
2.97337262896054	2.72922572197759	-4.9110168336332	-4.9110168336332
2.97337262896054	2.74114611746511	-5.1192675415349	-5.1192675415349
2.97337262896054	2.74860034865829	-5.25024658040331	-5.25024658040331
2.97337262896054	2.75935933954683	-5.43989613016083	-5.43989613016083
2.97337262896054	2.76773810666567	-5.58772457557507	-5.58772457557507
2.97337262896054	2.77804363128858	-5.76912867189833	-5.76912867189833
2.97337262896054	2.78988206968744	-5.97618209275407	-5.97618209275407
2.97337262896054	2.799643930492	-6.14501374758316	-6.14501374758316
2.97337262896054	2.81102918529108	-6.33876585178456	-6.33876585178456
2.97337262896054	2.81824838163769	-6.45934288070828	-6.45934288070828
2.97337262896054	2.82970215549013	-6.64610760032633	-6.64610760032633
2.97337262896054	2.83930568442423	-6.797347509026	-6.797347509026
2.97337262896054	2.84878869777475	-6.94107304567018	-6.94107304567018
2.97337262896054	2.85968028104831	-7.09803779644739	-7.09803779644739
2.97337262896054	2.86885162736121	-7.22245288327952	-7.22245288327952
2.97337262896054	2.88043509744726	-7.36803844307536	-7.36803844307536
2.97337262896054	2.89038702345778	-7.48173532347209	-7.48173532347209
2.97337262896054	2.90067886022027	-7.58698694656289	-7.58698694656289
2.97337262896054	2.90896284590012	-7.66181161493728	-7.66181161493728
2.97337262896054	2.92034801732973	-7.74952493234309	-7.74952493234309
2.97337262896054	2.93067093334228	-7.81284509275429	-7.81284509275429
2.97337262896054	2.93959327602965	-7.85471735253782	-7.85471735253782
2.97337262896054	2.95037368341503	-7.88897652072205	-7.88897652072205
2.97337262896054	2.95806641483584	-7.90230432914092	-7.90230432914092
2.97337262896054	2.96859975692854	-7.90556724293543	-7.90556724293543
2.97337262896054	2.98044547571505	-7.88880078331437	-7.88880078331437
2.97337262896054	2.98772143126024	-7.86801479855626	-7.86801479855626
2.97337262896054	3.00100233344648	-7.81039763514912	-7.81039763514912
2.97337262896054	3.01131809617829	-7.74916490617733	-7.74916490617733
2.97337262896054	3.0197116851039	-7.68925502117145	-7.68925502117145
2.97337262896054	3.03026099403746	-7.60239082056432	-7.60239082056432
2.97337262896054	3.03990760790565	-7.51242953806241	-7.51242953806241
2.97337262896054	3.05150515575847	-7.39259338741164	-7.39259338741164
2.97337262896054	3.05873576034268	-7.31210325914196	-7.31210325914196
2.97337262896054	3.06770301370292	-7.20697472461052	-7.20697472461052
2.97337262896054	3.07940591707879	-7.06190798569685	-7.06190798569685
2.97337262896054	3.09019597907842	-6.92167567175312	-6.92167567175312
2.97337262896054	3.09792004790723	-6.81818064365564	-6.81818064365564
2.97337262896054	3.110542189974	-6.64461393997811	-6.64461393997811
2.97337262896054	3.120908844404	-6.49898260872374	-6.49898260872374
2.97337262896054	3.12994958701076	-6.37044228613166	-6.37044228613166
2.97337262896054	3.13849390498568	-6.24806476232305	-6.24806476232305
2.97337262896054	3.1501869446091	-6.07991122167283	-6.07991122167283
2.97337262896054	3.16148064832368	-5.91740310561329	-5.91740310561329
2.97337262896054	3.17011103507498	-5.79359739687425	-5.79359739687425
2.97337262896054	3.17872314084609	-5.67064696955191	-5.67064696955191
2.97337262896054	3.18943427854929	-5.5188216834344	-5.5188216834344
2.97337262896054	3.20007270850667	-5.3697146177235	-5.3697146177235
2.97337262896054	3.21135729173775	-5.21362053501775	-5.21362053501775
2.97337262896054	3.21774495156264	-5.12626518369552	-5.12626518369552
2.97337262896054	3.22815211213431	-4.98574861680225	-4.98574861680225
2.97337262896054	3.23966270340771	-4.83309071868456	-4.83309071868456
2.97337262896054	3.2482633739793	-4.72089939081627	-4.72089939081627
2.97337262896054	3.26005447385254	-4.56999949239287	-4.56999949239287
2.97337262896054	3.2678375073655	-4.47225022328655	-4.47225022328655
2.97337262896054	3.27942502767294	-4.32943561731537	-4.32943561731537
2.97337262896054	3.28991400376944	-4.20306647142672	-4.20306647142672
2.97337262896054	3.29843413820363	-4.10246510812874	-4.10246510812874
2.97337262896054	3.30795598122601	-3.9922361023207	-3.9922361023207
2.97337262896054	3.32042353399918	-3.85136146741445	-3.85136146741445
2.97337262896054	3.32988808113066	-3.74707833451606	-3.74707833451606
2.97337262896054	3.34167171731797	-3.62038087807372	-3.62038087807372
2.97337262896054	3.34945522358469	-3.53864716364728	-3.53864716364728
2.97337262896054	3.3585212125853	-3.44537990563157	-3.44537990563157
2.97337262896054	3.36825225656232	-3.34756385921014	-3.34756385921014
2.97337262896054	3.37957340924158	-3.2367041322027	-3.2367041322027
2.97337262896054	3.388124757051	-3.15516189919595	-3.15516189919595
2.97337262896054	3.40006631133684	-3.04419680205552	-3.04419680205552
2.97337262896054	3.41031819784028	-2.95173479715885	-2.95173479715885
2.97337262896054	3.42124566193826	-2.85608799257091	-2.85608799257091
2.97337262896054	3.4282329791085	-2.79640479797553	-2.79640479797553
2.97337262896054	3.44003838428732	-2.69829548516998	-2.69829548516998
2.97337262896054	3.44978874723266	-2.61980840019174	-2.61980840019174
2.97337262896054	3.45844418684046	-2.55202358444518	-2.55202358444518
2.97337262896054	3.46995108331354	-2.4647411819837	-2.4647411819837
2.97337262896054	3.47930561178105	-2.3960913194702	-2.3960913194702
2.97337262896054	3.49068855748336	-2.31538238541623	-2.31538238541623
2.97337262896054	3.49945620723886	-2.25534328989619	-2.25534328989619
2.97337262896054	3.5102617296568	-2.1838099808507	-2.1838099808507
2.97337262896054	3.51971176077836	-2.12356585657943	-2.12356585657943
2.97337262896054	3.5297	-2.06216168443007	-2.06216168443007
2.98455113927267	2.5297	-2.18654644149183	-2.18654644149183
2.98455113927267	2.53930844129776	-2.27053642935221	-2.27053642935221
2.98455113927267	2.54779497192057	-2.34949504975003	-2.34949504975003
2.98455113927267	2.56041424082838	-2.47515982313712	-2.47515982313712
2.98455113927267	2.5688564932808	-2.56467275065251	-2.56467275065251
2.98455113927267	2.57878084645278	-2.67543705142197	-2.67543705142197
2.98455113927267	2.58790006453133	-2.78233427499657	-2.78233427499657
2.98455113927267	2.60044868121584	-2.93717144800451	-2.93717144800451
2.98455113927267	2.61142301668084	-3.07960739997759	-3.07960739997759
2.98455113927267	2.61891655477138	-3.18044917536406	-3.18044917536406
2.98455113927267	2.62821579381689	-3.30943180740888	-3.30943180740888
2.98455113927267	2.63990831305281	-3.47736332552472	-3.47736332552472
2.98455113927267	2.64816045660458	-3.59950580233163	-3.59950580233163
2.98455113927267	2.66105906661435	-3.79590613083872	-3.79590613083872
2.98455113927267	2.66962305468101	-3.92979078223271	-3.92979078223271
2.98455113927267	2.6785533057522	-4.0720904651086	-4.0720904651086
2.98455113927267	2.68809833521918	-4.22693861773018	-4.22693861773018
2.98455113927267	2.70151599859566	-4.44899155412105	-4.44899155412105
2.98455113927267	2.70905507632019	-4.57567577397117	-4.57567577397117
2.98455113927267	2.71998525917072	-4.76148001974906	-4.76148001974906
2.98455113927267	2.72922572197759	-4.92018214609391	-4.92018214609391
2.98455113927267	2.74114611746511	-5.12650293054821	-5.12650293054821
2.98455113927267	2.74860034865829	-5.25615003590229	-5.25615003590229
2.98455113927267	2.75935933954683	-5.44362399091546	-5.44362399091546
2.98455113927267	2.76773810666567	-5.5894945883046	-5.5894945883046
2.98455113927267	2.77804363128858	-5.76823649528967	-5.76823649528967
2.98455113927267	2.78988206968744	-5.97180808174687	-5.97180808174687
2.98455113927267	2.799643930492	-6.13739937206151	-6.13739937206151
2.98455113927267	2.81102918529108	-6.32695099261298	-6.32695099261298
2.98455113927267	2.81824838163769	-6.44457712318803	-6.44457712318803
2.98455113927267	2.82970215549013	-6.62617676663007	-6.62617676663007
2.98455113927267	2.83930568442423	-6.77271649863718	-6.77271649863718
2.98455113927267	2.84878869777475	-6.91136641046188	-6.91136641046188
2.98455113927267	2.85968028104831	-7.06197092694339	-7.06197092694339
2.98455113927267	2.86885162736121	-7.18070855209345	-7.18070855209345
2.98455113927267	2.88043509744726	-7.31862194060983	-7.31862194060983
2.98455113927267	2.89038702345778	-7.42523706927966	-7.42523706927966
2.98455113927267	2.90067886022027	-7.52286730823454	-7.52286730823454
2.98455113927267	2.90896284590012	-7.59134710935695	-7.59134710935695
2.98455113927267	2.92034801732973	-7.67010790455612	-7.67010790455612
2.98455113927267	2.93067093334228	-7.72517290705645	-7.72517290705645
2.98455113927267	2.93959327602965	-7.75988015725596	-7.75988015725596
2.98455113927267	2.95037368341503	-7.78554440454309	-7.78554440454309
2.98455113927267	2.95806641483584	-7.79284334834148	-7.79284334834148
2.98455113927267	2.96859975692854	-7.78807683389084	-7.78807683389084
2.98455113927267	2.98044547571505	-7.76270709755045	-7.76270709755045
2.98455113927267	2.98772143126024	-7.73697203151585	-7.73697203151585
2.98455113927267	3.00100233344648	-7.67091587146217	-7.67091587146217
2.98455113927267	3.01131809617829	-7.60360092576252	-7.60360092576252
2.98455113927267	3.0197116851039	-7.53927966977079	-7.53927966977079
2.98455113927267	3.03026099403746	-7.447447340792	-7.447447340792
2.98455113927267	3.03990760790565	-7.35346450171846	-7.35346450171846
2.98455113927267	3.05150515575847	-7.22963448872667	-7.22963448872667
2.98455113927267	3.05873576034268	-7.14706290617625	-7.14706290617625
2.98455113927267	3.06770301370292	-7.039625689388	-7.039625689388
2.98455113927267	3.07940591707879	-6.89225198867598	-6.89225198867598
2.98455113927267	3.09019597907842	-6.75048288597043	-6.75048288597043
2.98455113927267	3.09792004790723	-6.64626014757727	-6.64626014757727
2.98455113927267	3.110542189974	-6.47194762614981	-6.47194762614981
2.98455113927267	3.120908844404	-6.32619506062849	-6.32619506062849
2.98455113927267	3.12994958701076	-6.19774718447485	-6.19774718447485
2.98455113927267	3.13849390498568	-6.0757285106327	-6.0757285106327
2.98455113927267	3.1501869446091	-5.90833486692867	-5.90833486692867
2.98455113927267	3.16148064832368	-5.746912208411	-5.746912208411
2.98455113927267	3.17011103507498	-5.62411217923102	-5.62411217923102
2.98455113927267	3.17872314084609	-5.50230012524418	-5.50230012524418
2.98455113927267	3.18943427854929	-5.35210108968931	-5.35210108968931
2.98455113927267	3.20007270850667	-5.20468141408162	-5.20468141408162
2.98455113927267	3.21135729173775	-5.05057151440781	-5.05057151440781
2.98455113927267	3.21774495156264	-4.96444066634513	-4.96444066634513
2.98455113927267	3.22815211213431	-4.82593445412556	-4.82593445412556
2.98455113927267	3.23966270340771	-4.6755654959685	-4.6755654959685
2.98455113927267	3.2482633739793	-4.56525291581477	-4.56525291581477
2.98455113927267	3.26005447385254	-4.41689949411398	-4.41689949411398
2.98455113927267	3.2678375073655	-4.32083862036694	-4.32083862036694
2.98455113927267	3.27942502767294	-4.18068477360362	-4.18068477360362
2.98455113927267	3.28991400376944	-4.05671101337907	-4.05671101337907
2.98455113927267	3.29843413820363	-3.95815047591151	-3.95815047591151
2.98455113927267	3.30795598122601	-3.85016408872184	-3.85016408872184
2.98455113927267	3.32042353399918	-3.71235117654248	-3.71235117654248
2.98455113927267	3.32988808113066	-3.61040136592368	-3.61040136592368
2.98455113927267	3.34167171731797	-3.48664913222319	-3.48664913222319
2.98455113927267	3.34945522358469	-3.40691285369775	-3.40691285369775
2.98455113927267	3.3585212125853	-3.31592815966013	-3.31592815966013
2.98455113927267	3.36825225656232	-3.22059052738422	-3.22059052738422
2.98455113927267	3.37957340924158	-3.11276745582836	-3.11276745582836
2.98455113927267	3.388124757051	-3.03338724085137	-3.03338724085137
2.98455113927267	3.40006631133684	-2.92559490348833	-2.92559490348833
2.98455113927267	3.41031819784028	-2.83593816496176	-2.83593816496176
2.98455113927267	3.42124566193826	-2.74319297510692	-2.74319297510692
2.98455113927267	3.4282329791085	-2.68546805281977	-2.68546805281977
2.98455113927267	3.44003838428732	-2.59057258029668	-2.59057258029668
2.98455113927267	3.44978874723266	-2.51480803971856	-2.51480803971856
2.98455113927267	3.45844418684046	-2.44940663785053	-2.44940663785053
2.98455113927267	3.46995108331354	-2.36534534147114	-2.36534534147114
2.98455113927267	3.47930561178105	-2.29935418206463	-2.29935418206463
2.98455113927267	3.49068855748336	-2.22186521461595	-2.22186521461595
2.98455113927267	3.49945620723886	-2.16426732381638	-2.16426732381638
2.98455113927267	3.5102617296568	-2.09586071414623	-2.09586071414623
2.98455113927267	3.51971176077836	-2.03829047723053	-2.03829047723053
2.98455113927267	3.5297	-1.97974181958199	-1.97974181958199
2.99231941445826	2.5297	-2.198753671931	-2.198753671931
2.99231941445826	2.53930844129776	-2.2824147205198	-2.2824147205198
2.99231941445826	2.54779497192057	-2.36108189360607	-2.36108189360607
2.99231941445826	2.56041424082838	-2.48636548936577	-2.48636548936577
2.99231941445826	2.5688564932808	-2.57565398128139	-2.57565398128139
2.99231941445826	2.57878084645278	-2.68615131072863	-2.68615131072863
2.99231941445826	2.58790006453133	-2.79280908891138	-2.79280908891138
2.99231941445826	2.60044868121584	-2.94730124254733	-2.94730124254733
2.99231941445826	2.61142301668084	-3.08942006262362	-3.08942006262362
2.99231941445826	2.61891655477138	-3.19007079514785	-3.19007079514785
2.99231941445826	2.62821579381689	-3.31877511080324	-3.31877511080324
2.99231941445826	2.63990831305281	-3.48627978324009	-3.48627978324009
2.99231941445826	2.64816045660458	-3.60807926249254	-3.60807926249254
2.99231941445826	2.66105906661435	-3.8039098328349	-3.8039098328349
2.99231941445826	2.66962305468101	-3.93734642339803	-3.93734642339803
2.99231941445826	2.6785533057522	-4.07910262885684	-4.07910262885684
2.99231941445826	2.68809833521918	-4.23333217941371	-4.23333217941371
2.99231941445826	2.70151599859566	-4.45432174250493	-4.45432174250493
2.99231941445826	2.70905507632019	-4.58037314414946	-4.58037314414946
2.99231941445826	2.71998525917072	-4.76505784714965	-4.76505784714965
2.99231941445826	2.72922572197759	-4.92270419161821	-4.92270419161821
2.99231941445826	2.74114611746511	-5.12747231235693	-5.12747231235693
2.99231941445826	2.74860034865829	-5.25600437852955	-5.25600437852955
2.99231941445826	2.75935933954683	-5.44172432791584	-5.44172432791584
2.99231941445826	2.76773810666567	-5.58607125066385	-5.58607125066385
2.99231941445826	2.77804363128858	-5.76276163642927	-5.76276163642927
2.99231941445826	2.78988206968744	-5.96364386196473	-5.96364386196473
2.99231941445826	2.799643930492	-6.12678753624289	-6.12678753624289
2.99231941445826	2.81102918529108	-6.31309909064873	-6.31309909064873
2.99231941445826	2.81824838163769	-6.42850475765022	-6.42850475765022
2.99231941445826	2.82970215549013	-6.6062387405857	-6.6062387405857
2.99231941445826	2.83930568442423	-6.74926947567224	-6.74926947567224
2.99231941445826	2.84878869777475	-6.8841873727755	-6.8841873727755
2.99231941445826	2.85968028104831	-7.03022387318686	-7.03022387318686
2.99231941445826	2.86885162736121	-7.14478159200462	-7.14478159200462
2.99231941445826	2.88043509744726	-7.27719941263155	-7.27719941263155
2.99231941445826	2.89038702345778	-7.37885415858898	-7.37885415858898
2.99231941445826	2.90067886022027	-7.47105944751638	-7.47105944751638
2.99231941445826	2.90896284590012	-7.53514364822678	-7.53514364822678
2.99231941445826	2.92034801732973	-7.60763509345554	-7.60763509345554
2.99231941445826	2.93067093334228	-7.65706797896354	-7.65706797896354
2.99231941445826	2.93959327602965	-7.68688362561096	-7.68688362561096
2.99231941445826	2.95037368341503	-7.70673065162151	-7.70673065162151
2.99231941445826	2.95806641483584	-7.70998319345722	-7.70998319345722
2.99231941445826	2.96859975692854	-7.69987330481865	-7.69987330481865
2.99231941445826	2.98044547571505	-7.66884065517223	-7.66884065517223
2.99231941445826	2.98772143126024	-7.63973043011327	-7.63973043011327
2.99231941445826	3.00100233344648	-7.56819811206691	-7.56819811206691
2.99231941445826	3.01131809617829	-7.49715136169476	-7.49715136169476
2.99231941445826	3.0197116851039	-7.43006468461414	-7.43006468461414
2.99231941445826	3.03026099403746	-7.33516351142771	-7.33516351142771
2.99231941445826	3.03990760790565	-7.23883289405552	-7.23883289405552
2.99231941445826	3.05150515575847	-7.11255103355523	-7.11255103355523
2.99231941445826	3.05873576034268	-7.02874925238586	-7.02874925238586
2.99231941445826	3.06770301370292	-6.92005672472499	-6.92005672472499
2.99231941445826	3.07940591707879	-6.77151992225822	-6.77151992225822
2.99231941445826	3.09019597907842	-6.62902239974693	-6.62902239974693
2.99231941445826	3.09792004790723	-6.52443894392826	-6.52443894392826
2.99231941445826	3.110542189974	-6.35001685578806	-6.35001685578806
2.99231941445826	3.120908844404	-6.20442009011168	-6.20442009011168
2.99231941445826	3.12994958701076	-6.07629794098796	-6.07629794098796
2.99231941445826	3.13849390498568	-5.95468490553071	-5.95468490553071
2.99231941445826	3.1501869446091	-5.7881573655315	-5.7881573655315
2.99231941445826	3.16148064832368	-5.62772026496873	-5.62772026496873
2.99231941445826	3.17011103507498	-5.50578463092188	-5.50578463092188
2.99231941445826	3.17872314084609	-5.38487785814152	-5.38487785814152
2.99231941445826	3.18943427854929	-5.23600300071024	-5.23600300071024
2.99231941445826	3.20007270850667	-5.08999561123517	-5.08999561123517
2.99231941445826	3.21135729173775	-4.93743143040166	-4.93743143040166
2.99231941445826	3.21774495156264	-4.85217407044786	-4.85217407044786
2.99231941445826	3.22815211213431	-4.71524270361863	-4.71524270361863
2.99231941445826	3.23966270340771	-4.56663607658135	-4.56663607658135
2.99231941445826	3.2482633739793	-4.45764145498214	-4.45764145498214
2.99231941445826	3.26005447385254	-4.3111914956342	-4.3111914956342
2.99231941445826	3.2678375073655	-4.21641321573111	-4.21641321573111
2.99231941445826	3.27942502767294	-4.07820154393403	-4.07820154393403
2.99231941445826	3.28991400376944	-3.95605121547277	-3.95605121547277
2.99231941445826	3.29843413820363	-3.85896252119448	-3.85896252119448
2.99231941445826	3.30795598122601	-3.75260921896569	-3.75260921896569
2.99231941445826	3.32042353399918	-3.61697304606025	-3.61697304606025
2.99231941445826	3.32988808113066	-3.51675043274844	-3.51675043274844
2.99231941445826	3.34167171731797	-3.39513261803813	-3.39513261803813
2.99231941445826	3.34945522358469	-3.31681781328598	-3.31681781328598
2.99231941445826	3.3585212125853	-3.22750216976345	-3.22750216976345
2.99231941445826	3.36825225656232	-3.133998757109	-3.133998757109
2.99231941445826	3.37957340924158	-3.02823530981397	-3.02823530981397
2.99231941445826	3.388124757051	-2.95052303205176	-2.95052303205176
2.99231941445826	3.40006631133684	-2.84502491801442	-2.84502491801442
2.99231941445826	3.41031819784028	-2.7573007234148	-2.7573007234148
2.99231941445826	3.42124566193826	-2.66668558277479	-2.66668558277479
2.99231941445826	3.4282329791085	-2.6102597883077	-2.6102597883077
2.99231941445826	3.44003838428732	-2.51771297224627	-2.51771297224627
2.99231941445826	3.44978874723266	-2.44380395583232	-2.44380395583232
2.99231941445826	3.45844418684046	-2.38012862296864	-2.38012862296864
2.99231941445826	3.46995108331354	-2.29836075712001	-2.29836075712001
2.99231941445826	3.47930561178105	-2.23419580953635	-2.23419580953635
2.99231941445826	3.49068855748336	-2.15896545757079	-2.15896545757079
2.99231941445826	3.49945620723886	-2.10315848713844	-2.10315848713844
2.99231941445826	3.5102617296568	-2.03687769809574	-2.03687769809574
2.99231941445826	3.51971176077836	-1.9811648244758	-1.9811648244758
2.99231941445826	3.5297	-1.92460275033841	-1.92460275033841
3.00410478475496	2.5297	-2.21467804935082	-2.21467804935082
3.00410478475496	2.53930844129776	-2.29773089841291	-2.29773089841291
3.00410478475496	2.54779497192057	-2.37590460706934	-2.37590460706934
3.00410478475496	2.56041424082838	-2.5004536927168	-2.5004536927168
3.00410478475496	2.5688564932808	-2.5893151112777	-2.5893151112777
3.00410478475496	2.57878084645278	-2.69927920412738	-2.69927920412738
3.00410478475496	2.58790006453133	-2.80546167135776	-2.80546167135776
3.00410478475496	2.60044868121584	-2.9592867032726	-2.9592867032726
3.00410478475496	2.61142301668084	-3.10080590123601	-3.10080590123601
3.00410478475496	2.61891655477138	-3.20099741709703	-3.20099741709703
3.00410478475496	2.62821579381689	-3.32909563175633	-3.32909563175633
3.00410478475496	2.63990831305281	-3.49577857991261	-3.49577857991261
3.00410478475496	2.64816045660458	-3.61696599160649	-3.61696599160649
3.00410478475496	2.66105906661435	-3.81166379295507	-3.81166379295507
3.00410478475496	2.66962305468101	-3.94421371766555	-3.94421371766555
3.00410478475496	2.6785533057522	-4.08499976186408	-4.08499976186408
3.00410478475496	2.68809833521918	-4.23806856948511	-4.23806856948511
3.00410478475496	2.70151599859566	-4.45715616380852	-4.45715616380852
3.00410478475496	2.70905507632019	-4.58197788526559	-4.58197788526559
3.00410478475496	2.71998525917072	-4.76472833988691	-4.76472833988691
3.00410478475496	2.72922572197759	-4.92051878725817	-4.92051878725817
3.00410478475496	2.74114611746511	-5.12258800471147	-5.12258800471147
3.00410478475496	2.74860034865829	-5.2492663013777	-5.2492663013777
3.00410478475496	2.75935933954683	-5.43194482043384	-5.43194482043384
3.00410478475496	2.76773810666567	-5.57374012862948	-5.57374012862948
3.00410478475496	2.77804363128858	-5.74696902765555	-5.74696902765555
3.00410478475496	2.78988206968744	-5.9433492842179	-5.9433492842179
3.00410478475496	2.799643930492	-6.10237348599696	-6.10237348599696
3.00410478475496	2.81102918529108	-6.28346618127193	-6.28346618127193
3.00410478475496	2.81824838163769	-6.39526474343012	-6.39526474343012
3.00410478475496	2.82970215549013	-6.56682138863533	-6.56682138863533
3.00410478475496	2.83930568442423	-6.70427580465957	-6.70427580465957
3.00410478475496	2.84878869777475	-6.83326756303762	-6.83326756303762
3.00410478475496	2.85968028104831	-6.97196011281699	-6.97196011281699
3.00410478475496	2.86885162736121	-7.08008342759513	-7.08008342759513
3.00410478475496	2.88043509744726	-7.20390220663171	-7.20390220663171
3.00410478475496	2.89038702345778	-7.29780268925788	-7.29780268925788
3.00410478475496	2.90067886022027	-7.38179131905844	-7.38179131905844
3.00410478475496	2.90896284590012	-7.43918295155231	-7.43918295155231
3.00410478475496	2.92034801732973	-7.50227154680175	-7.50227154680175
3.00410478475496	2.93067093334228	-7.54328233572602	-7.54328233572602
3.00410478475496	2.93959327602965	-7.5658675486855	-7.5658675486855
3.00410478475496	2.95037368341503	-7.57719139962899	-7.57719139962899
3.00410478475496	2.95806641483584	-7.57451338340894	-7.57451338340894
3.00410478475496	2.96859975692854	-7.5567620616531	-7.5567620616531
3.00410478475496	2.98044547571505	-7.51766780454955	-7.51766780454955
3.00410478475496	2.98772143126024	-7.484017430042	-7.484017430042
3.00410478475496	3.00100233344648	-7.40481117416527	-7.40481117416527
3.00410478475496	3.01131809617829	-7.32862826607686	-7.32862826607686
3.00410478475496	3.0197116851039	-7.25780847289383	-7.25780847289383
3.00410478475496	3.03026099403746	-7.15883451207503	-7.15883451207503
3.00410478475496	3.03990760790565	-7.0593328615787	-7.0593328615787
3.00410478475496	3.05150515575847	-6.93014056577903	-6.93014056577903
3.00410478475496	3.05873576034268	-6.84484752258652	-6.84484752258652
3.00410478475496	3.06770301370292	-6.73465071816656	-6.73465071816656
3.00410478475496	3.07940591707879	-6.58478116217503	-6.58478116217503
3.00410478475496	3.09019597907842	-6.44166914379895	-6.44166914379895
3.00410478475496	3.09792004790723	-6.33704485286421	-6.33704485286421
3.00410478475496	3.110542189974	-6.16284168762758	-6.16284168762758
3.00410478475496	3.120908844404	-6.0178252642927	-6.0178252642927
3.00410478475496	3.12994958701076	-5.89060616771457	-5.89060616771457
3.00410478475496	3.13849390498568	-5.76991885065087	-5.76991885065087
3.00410478475496	3.1501869446091	-5.60499622104629	-5.60499622104629
3.00410478475496	3.16148064832368	-5.44637781821496	-5.44637781821496
3.00410478475496	3.17011103507498	-5.3259845524197	-5.3259845524197
3.00410478475496	3.17872314084609	-5.20681453726689	-5.20681453726689
3.00410478475496	3.18943427854929	-5.06009576168861	-5.06009576168861
3.00410478475496	3.20007270850667	-4.91640285203096	-4.91640285203096
3.00410478475496	3.21135729173775	-4.76637931014335	-4.76637931014335
3.00410478475496	3.21774495156264	-4.68266941135909	-4.68266941135909
3.00410478475496	3.22815211213431	-4.54822458325015	-4.54822458325015
3.00410478475496	3.23966270340771	-4.4024929305649	-4.4024929305649
3.00410478475496	3.2482633739793	-4.29573052293267	-4.29573052293267
3.00410478475496	3.26005447385254	-4.15238384378341	-4.15238384378341
3.00410478475496	3.2678375073655	-4.05966434624349	-4.05966434624349
3.00410478475496	3.27942502767294	-3.92449335471753	-3.92449335471753
3.00410478475496	3.28991400376944	-3.80522733530472	-3.80522733530472
3.00410478475496	3.29843413820363	-3.71047800034972	-3.71047800034972
3.00410478475496	3.30795598122601	-3.60679600830917	-3.60679600830917
3.00410478475496	3.32042353399918	-3.47461820279096	-3.47461820279096
3.00410478475496	3.32988808113066	-3.37703683684089	-3.37703683684089
3.00410478475496	3.34167171731797	-3.25883213500163	-3.25883213500163
3.00410478475496	3.34945522358469	-3.18271715614981	-3.18271715614981
3.00410478475496	3.3585212125853	-3.09604207327897	-3.09604207327897
3.00410478475496	3.36825225656232	-3.00532964970336	-3.00532964970336
3.00410478475496	3.37957340924158	-2.90289396528874	-2.90289396528874
3.00410478475496	3.388124757051	-2.82766001411619	-2.82766001411619
3.00410478475496	3.40006631133684	-2.72570726470178	-2.72570726470178
3.00410478475496	3.41031819784028	-2.64099326162363	-2.64099326162363
3.00410478475496	3.42124566193826	-2.55362943390367	-2.55362943390367
3.00410478475496	3.4282329791085	-2.49931623750251	-2.49931623750251
3.00410478475496	3.44003838428732	-2.41030554291029	-2.41030554291029
3.00410478475496	3.44978874723266	-2.33930310731802	-2.33930310731802
3.00410478475496	3.45844418684046	-2.27828541528118	-2.27828541528118
3.00410478475496	3.46995108331354	-2.19994201000179	-2.19994201000179
3.00410478475496	3.47930561178105	-2.1386058688708	-2.1386058688708
3.00410478475496	3.49068855748336	-2.06686683040556	-2.06686683040556
3.00410478475496	3.49945620723886	-2.01366487641729	-2.01366487641729
3.00410478475496	3.5102617296568	-1.95067319572433	-1.95067319572433
3.00410478475496	3.51971176077836	-1.89781166158241	-1.89781166158241
3.00410478475496	3.5297	-1.84423221673296	-1.84423221673296
3.0119886101563	2.5297	-2.22355695439347	-2.22355695439347
3.0119886101563	2.53930844129776	-2.30613165527859	-2.30613165527859
3.0119886101563	2.54779497192057	-2.38389971996702	-2.38389971996702
3.0119886101563	2.56041424082838	-2.50791443526049	-2.50791443526049
3.0119886101563	2.5688564932808	-2.59638615618775	-2.59638615618775
3.0119886101563	2.57878084645278	-2.70593972798832	-2.70593972798832
3.0119886101563	2.58790006453133	-2.81171730056855	-2.81171730056855
3.0119886101563	2.60044868121584	-2.9650013300527	-2.9650013300527
3.0119886101563	2.61142301668084	-3.10600815554187	-3.10600815554187
3.0119886101563	2.61891655477138	-3.20581399013628	-3.20581399013628
3.0119886101563	2.62821579381689	-3.33346471732222	-3.33346471732222
3.0119886101563	2.63990831305281	-3.49947059108644	-3.49947059108644
3.0119886101563	2.64816045660458	-3.62008444154748	-3.62008444154748
3.0119886101563	2.66105906661435	-3.81389576507155	-3.81389576507155
3.0119886101563	2.66962305468101	-3.94574530715295	-3.94574530715295
3.0119886101563	2.6785533057522	-4.08574677147266	-4.08574677147266
3.0119886101563	2.68809833521918	-4.23790569125629	-4.23790569125629
3.0119886101563	2.70151599859566	-4.45551335484845	-4.45551335484845
3.0119886101563	2.70905507632019	-4.57938313168466	-4.57938313168466
3.0119886101563	2.71998525917072	-4.76063929960821	-4.76063929960821
3.0119886101563	2.72922572197759	-4.91500124050623	-4.91500124050623
3.0119886101563	2.74114611746511	-5.11506499797559	-5.11506499797559
3.0119886101563	2.74860034865829	-5.24034330604053	-5.24034330604053
3.0119886101563	2.75935933954683	-5.42083268596053	-5.42083268596053
3.0119886101563	2.76773810666567	-5.56070868236083	-5.56070868236083
3.0119886101563	2.77804363128858	-5.73136294119922	-5.73136294119922
3.0119886101563	2.78988206968744	-5.9245308556209	-5.9245308556209
3.0119886101563	2.799643930492	-6.0806471823193	-6.0806471823193
3.0119886101563	2.81102918529108	-6.25799603755826	-6.25799603755826
3.0119886101563	2.81824838163769	-6.36720537912561	-6.36720537912561
3.0119886101563	2.82970215549013	-6.53444636018935	-6.53444636018935
3.0119886101563	2.83930568442423	-6.66794080240453	-6.66794080240453
3.0119886101563	2.84878869777475	-6.79281571446614	-6.79281571446614
3.0119886101563	2.85968028104831	-6.92653950165584	-6.92653950165584
3.0119886101563	2.86885162736121	-7.03023179186226	-7.03023179186226
3.0119886101563	2.88043509744726	-7.14816806899046	-7.14816806899046
3.0119886101563	2.89038702345778	-7.2369188118148	-7.2369188118148
3.0119886101563	2.90067886022027	-7.31541631597975	-7.31541631597975
3.0119886101563	2.90896284590012	-7.36833535085037	-7.36833535085037
3.0119886101563	2.92034801732973	-7.42531528311895	-7.42531528311895
3.0119886101563	2.93067093334228	-7.46070093055414	-7.46070093055414
3.0119886101563	2.93959327602965	-7.47860700508437	-7.47860700508437
3.0119886101563	2.95037368341503	-7.48446351805654	-7.48446351805654
3.0119886101563	2.95806641483584	-7.47810009591467	-7.47810009591467
3.0119886101563	2.96859975692854	-7.45549878228815	-7.45549878228815
3.0119886101563	2.98044547571505	-7.41133111396834	-7.41133111396834
3.0119886101563	2.98772143126024	-7.3749018222685	-7.3749018222685
3.0119886101563	3.00100233344648	-7.29106326885909	-7.29106326885909
3.0119886101563	3.01131809617829	-7.21172567924498	-7.21172567924498
3.0119886101563	3.0197116851039	-7.13881596702925	-7.13881596702925
3.0119886101563	3.03026099403746	-7.0373929964187	-7.0373929964187
3.0119886101563	3.03990760790565	-6.9362994417375	-6.9362994417375
3.0119886101563	3.05150515575847	-6.80538163438138	-6.80538163438138
3.0119886101563	3.05873576034268	-6.7193291562977	-6.7193291562977
3.0119886101563	3.06770301370292	-6.60844574275984	-6.60844574275984
3.0119886101563	3.07940591707879	-6.45807039539392	-6.45807039539392
3.0119886101563	3.09019597907842	-6.31489717541666	-6.31489717541666
3.0119886101563	3.09792004790723	-6.21028998284834	-6.21028998284834
3.0119886101563	3.110542189974	-6.03658105795347	-6.03658105795347
3.0119886101563	3.120908844404	-5.89231219691123	-5.89231219691123
3.0119886101563	3.12994958701076	-5.76578366369733	-5.76578366369733
3.0119886101563	3.13849390498568	-5.64596158212487	-5.64596158212487
3.0119886101563	3.1501869446091	-5.48228894488932	-5.48228894488932
3.0119886101563	3.16148064832368	-5.32512288714236	-5.32512288714236
3.0119886101563	3.17011103507498	-5.20593951969062	-5.20593951969062
3.0119886101563	3.17872314084609	-5.08796507083906	-5.08796507083906
3.0119886101563	3.18943427854929	-4.94286838475591	-4.94286838475591
3.0119886101563	3.20007270850667	-4.80082656622244	-4.80082656622244
3.0119886101563	3.21135729173775	-4.65266808342892	-4.65266808342892
3.0119886101563	3.21774495156264	-4.57007798737959	-4.57007798737959
3.0119886101563	3.22815211213431	-4.43740089708336	-4.43740089708336
3.0119886101563	3.23966270340771	-4.29374575515175	-4.29374575515175
3.0119886101563	3.2482633739793	-4.18850150561445	-4.18850150561445
3.0119886101563	3.26005447385254	-4.0472826469948	-4.0472826469948
3.0119886101563	3.2678375073655	-3.95607430716706	-3.95607430716706
3.0119886101563	3.27942502767294	-3.82310980560987	-3.82310980560987
3.0119886101563	3.28991400376944	-3.70583058968197	-3.70583058968197
3.0119886101563	3.29843413820363	-3.61267687628231	-3.61267687628231
3.0119886101563	3.30795598122601	-3.51079594752724	-3.51079594752724
3.0119886101563	3.32042353399918	-3.38109378336912	-3.38109378336912
3.0119886101563	3.32988808113066	-3.28532765186651	-3.28532765186651
3.0119886101563	3.34167171731797	-3.16940394129847	-3.16940394129847
3.0119886101563	3.34945522358469	-3.09482253250638	-3.09482253250638
3.0119886101563	3.3585212125853	-3.00996822109272	-3.00996822109272
3.0119886101563	3.36825225656232	-2.92121549568151	-2.92121549568151
3.0119886101563	3.37957340924158	-2.8209819275757	-2.8209819275757
3.0119886101563	3.388124757051	-2.74745914627908	-2.74745914627908
3.0119886101563	3.40006631133684	-2.64790363861994	-2.64790363861994
3.0119886101563	3.41031819784028	-2.56530645277621	-2.56530645277621
3.0119886101563	3.42124566193826	-2.48012309910354	-2.48012309910354
3.0119886101563	3.4282329791085	-2.4272233462757	-2.4272233462757
3.0119886101563	3.44003838428732	-2.34057960349423	-2.34057960349423
3.0119886101563	3.44978874723266	-2.27158081528262	-2.27158081528262
3.0119886101563	3.45844418684046	-2.21231999939562	-2.21231999939562
3.0119886101563	3.46995108331354	-2.13633697508016	-2.13633697508016
3.0119886101563	3.47930561178105	-2.07689919358421	-2.07689919358421
3.0119886101563	3.49068855748336	-2.00744314238278	-2.00744314238278
3.0119886101563	3.49945620723886	-1.9560380237204	-1.9560380237204
3.0119886101563	3.5102617296568	-1.89520259162725	-1.89520259162725
3.0119886101563	3.51971176077836	-1.84428544033835	-1.84428544033835
3.0119886101563	3.5297	-1.79270387161557	-1.79270387161557
3.02280592851891	2.5297	-2.23332770659795	-2.23332770659795
3.02280592851891	2.53930844129776	-2.3151897065826	-2.3151897065826
3.02280592851891	2.54779497192057	-2.3923754232672	-2.3923754232672
3.02280592851891	2.56041424082838	-2.51550133216546	-2.51550133216546
3.02280592851891	2.5688564932808	-2.60339703632826	-2.60339703632826
3.02280592851891	2.57878084645278	-2.71226083373176	-2.71226083373176
3.02280592851891	2.58790006453133	-2.81742138513891	-2.81742138513891
3.02280592851891	2.60044868121584	-2.96982131080154	-2.96982131080154
3.02280592851891	2.61142301668084	-3.109982326985	-3.109982326985
3.02280592851891	2.61891655477138	-3.20919990430093	-3.20919990430093
3.02280592851891	2.62821579381689	-3.33602483069404	-3.33602483069404
3.02280592851891	2.63990831305281	-3.50096686657474	-3.50096686657474
3.02280592851891	2.64816045660458	-3.62073591015502	-3.62073591015502
3.02280592851891	2.66105906661435	-3.81305093703168	-3.81305093703168
3.02280592851891	2.66962305468101	-3.9438525462806	-3.9438525462806
3.02280592851891	2.6785533057522	-4.08260397139378	-4.08260397139378
3.02280592851891	2.68809833521918	-4.23329539353585	-4.23329539353585
3.02280592851891	2.70151599859566	-4.44862839782576	-4.44862839782576
3.02280592851891	2.70905507632019	-4.57108497149824	-4.57108497149824
3.02280592851891	2.71998525917072	-4.75005992856512	-4.75005992856512
3.02280592851891	2.72922572197759	-4.90226727139833	-4.90226727139833
3.02280592851891	2.74114611746511	-5.09927634913561	-5.09927634913561
3.02280592851891	2.74860034865829	-5.222458272663	-5.222458272663
3.02280592851891	2.75935933954683	-5.39965043857956	-5.39965043857956
3.02280592851891	2.76773810666567	-5.53672303809816	-5.53672303809816
3.02280592851891	2.77804363128858	-5.70365606907598	-5.70365606907598
3.02280592851891	2.78988206968744	-5.89208851258388	-5.89208851258388
3.02280592851891	2.799643930492	-6.04390742399221	-6.04390742399221
3.02280592851891	2.81102918529108	-6.21585027789257	-6.21585027789257
3.02280592851891	2.81824838163769	-6.3214228700694	-6.3214228700694
3.02280592851891	2.82970215549013	-6.48245653659956	-6.48245653659956
3.02280592851891	2.83930568442423	-6.6103882535761	-6.6103882535761
3.02280592851891	2.84878869777475	-6.72946292871779	-6.72946292871779
3.02280592851891	2.85968028104831	-6.85625361195372	-6.85625361195372
3.02280592851891	2.86885162736121	-6.95374455451622	-6.95374455451622
3.02280592851891	2.88043509744726	-7.06357487925158	-7.06357487925158
3.02280592851891	2.89038702345778	-7.14520498227716	-7.14520498227716
3.02280592851891	2.90067886022027	-7.21627199083156	-7.21627199083156
3.02280592851891	2.90896284590012	-7.26309864249203	-7.26309864249203
3.02280592851891	2.92034801732973	-7.31181344116345	-7.31181344116345
3.02280592851891	2.93067093334228	-7.33984450071659	-7.33984450071659
3.02280592851891	2.93959327602965	-7.35157208636247	-7.35157208636247
3.02280592851891	2.95037368341503	-7.3502194145251	-7.3502194145251
3.02280592851891	2.95806641483584	-7.33909993268878	-7.33909993268878
3.02280592851891	2.96859975692854	-7.31020207894426	-7.31020207894426
3.02280592851891	2.98044547571505	-7.25969313168639	-7.25969313168639
3.02280592851891	2.98772143126024	-7.21964573904864	-7.21964573904864
3.02280592851891	3.00100233344648	-7.13004946723987	-7.13004946723987
3.02280592851891	3.01131809617829	-7.04697707397986	-7.04697707397986
3.02280592851891	3.0197116851039	-6.97138343245882	-6.97138343245882
3.02280592851891	3.03026099403746	-6.86726510546856	-6.86726510546856
3.02280592851891	3.03990760790565	-6.76413910736392	-6.76413910736392
3.02280592851891	3.05150515575847	-6.63152685486358	-6.63152685486358
3.02280592851891	3.05873576034268	-6.54467125505744	-6.54467125505744
3.02280592851891	3.06770301370292	-6.43318662911082	-6.43318662911082
3.02280592851891	3.07940591707879	-6.28267438658554	-6.28267438658554
3.02280592851891	3.09019597907842	-6.13966198035257	-6.13966198035257
3.02280592851891	3.09792004790723	-6.03536112561989	-6.03536112561989
3.02280592851891	3.110542189974	-5.86282651248075	-5.86282651248075
3.02280592851891	3.120908844404	-5.71960352392722	-5.71960352392722
3.02280592851891	3.12994958701076	-5.59431011362517	-5.59431011362517
3.02280592851891	3.13849390498568	-5.47585511886126	-5.47585511886126
3.02280592851891	3.1501869446091	-5.314249776049	-5.314249776049
3.02280592851891	3.16148064832368	-5.15920210648261	-5.15920210648261
3.02280592851891	3.17011103507498	-5.04170502123372	-5.04170502123372
3.02280592851891	3.17872314084609	-4.92557834080191	-4.92557834080191
3.02280592851891	3.18943427854929	-4.78295682862984	-4.78295682862984
3.02280592851891	3.20007270850667	-4.64342981688657	-4.64342981688657
3.02280592851891	3.21135729173775	-4.49798626623749	-4.49798626623749
3.02280592851891	3.21774495156264	-4.416965084526	-4.416965084526
3.02280592851891	3.22815211213431	-4.28692689891454	-4.28692689891454
3.02280592851891	3.23966270340771	-4.14617066906112	-4.14617066906112
3.02280592851891	3.2482633739793	-4.04315098527229	-4.04315098527229
3.02280592851891	3.26005447385254	-3.90501803206854	-3.90501803206854
3.02280592851891	3.2678375073655	-3.81583353801858	-3.81583353801858
3.02280592851891	3.27942502767294	-3.68595794724615	-3.68595794724615
3.02280592851891	3.28991400376944	-3.57149573810187	-3.57149573810187
3.02280592851891	3.29843413820363	-3.48064428456615	-3.48064428456615
3.02280592851891	3.30795598122601	-3.38140881583877	-3.38140881583877
3.02280592851891	3.32042353399918	-3.2550494938709	-3.2550494938709
3.02280592851891	3.32988808113066	-3.1619066850007	-3.1619066850007
3.02280592851891	3.34167171731797	-3.04925253362006	-3.04925253362006
3.02280592851891	3.34945522358469	-2.97681863775728	-2.97681863775728
3.02280592851891	3.3585212125853	-2.89444378036711	-2.89444378036711
3.02280592851891	3.36825225656232	-2.80838933414566	-2.80838933414566
3.02280592851891	3.37957340924158	-2.71132958013663	-2.71132958013663
3.02280592851891	3.388124757051	-2.64018808170675	-2.64018808170675
3.02280592851891	3.40006631133684	-2.54398861832811	-2.54398861832811
3.02280592851891	3.41031819784028	-2.46420400572316	-2.46420400572316
3.02280592851891	3.42124566193826	-2.3821013059781	-2.3821013059781
3.02280592851891	3.4282329791085	-2.33113137076384	-2.33113137076384
3.02280592851891	3.44003838428732	-2.24779033342674	-2.24779033342674
3.02280592851891	3.44978874723266	-2.18154240096879	-2.18154240096879
3.02280592851891	3.45844418684046	-2.12467542460007	-2.12467542460007
3.02280592851891	3.46995108331354	-2.05187864406776	-2.05187864406776
3.02280592851891	3.47930561178105	-1.99506796852592	-1.99506796852592
3.02280592851891	3.49068855748336	-1.9287699596855	-1.9287699596855
3.02280592851891	3.49945620723886	-1.87981117045064	-1.87981117045064
3.02280592851891	3.5102617296568	-1.82197149844433	-1.82197149844433
3.02280592851891	3.51971176077836	-1.77359541482878	-1.77359541482878
3.02280592851891	3.5297	-1.72477471996467	-1.72477471996467
3.03534914752399	2.5297	-2.24118225153887	-2.24118225153887
3.03534914752399	2.53930844129776	-2.32211614640357	-2.32211614640357
3.03534914752399	2.54779497192057	-2.39849019835725	-2.39849019835725
3.03534914752399	2.56041424082838	-2.52046327695643	-2.52046327695643
3.03534914752399	2.5688564932808	-2.60758447832961	-2.60758447832961
3.03534914752399	2.57878084645278	-2.71554418624135	-2.71554418624135
3.03534914752399	2.58790006453133	-2.81984475261913	-2.81984475261913
3.03534914752399	2.60044868121584	-2.97098577002816	-2.97098577002816
3.03534914752399	2.61142301668084	-3.11003010615855	-3.11003010615855
3.03534914752399	2.61891655477138	-3.20840489929003	-3.20840489929003
3.03534914752399	2.62821579381689	-3.33413656204698	-3.33413656204698
3.03534914752399	2.63990831305281	-3.4975676224812	-3.4975676224812
3.03534914752399	2.64816045660458	-3.61620200941024	-3.61620200941024
3.03534914752399	2.66105906661435	-3.80655432348055	-3.80655432348055
3.03534914752399	2.66962305468101	-3.93590434285892	-3.93590434285892
3.03534914752399	2.6785533057522	-4.07301080848447	-4.07301080848447
3.03534914752399	2.68809833521918	-4.22174492130813	-4.22174492130813
3.03534914752399	2.70151599859566	-4.43407978952575	-4.43407978952575
3.03534914752399	2.70905507632019	-4.55466463244136	-4.55466463244136
3.03534914752399	2.71998525917072	-4.73069912906021	-4.73069912906021
3.03534914752399	2.72922572197759	-4.88015811909366	-4.88015811909366
3.03534914752399	2.74114611746511	-5.07323770991837	-5.07323770991837
3.03534914752399	2.74860034865829	-5.19377868106352	-5.19377868106352
3.03534914752399	2.75935933954683	-5.36680695602485	-5.36680695602485
3.03534914752399	2.76773810666567	-5.50036184758824	-5.50036184758824
3.03534914752399	2.77804363128858	-5.66259332178367	-5.66259332178367
3.03534914752399	2.78988206968744	-5.84516148768381	-5.84516148768381
3.03534914752399	2.799643930492	-5.99176492143994	-5.99176492143994
3.03534914752399	2.81102918529108	-6.15705186174506	-6.15705186174506
3.03534914752399	2.81824838163769	-6.25823986984932	-6.25823986984932
3.03534914752399	2.82970215549013	-6.41179991396638	-6.41179991396638
3.03534914752399	2.83930568442423	-6.53308526845115	-6.53308526845115
3.03534914752399	2.84878869777475	-6.64527899461365	-6.64527899461365
3.03534914752399	2.85968028104831	-6.76373899719056	-6.76373899719056
3.03534914752399	2.86885162736121	-6.85406906487924	-6.85406906487924
3.03534914752399	2.88043509744726	-6.95459877258457	-6.95459877258457
3.03534914752399	2.89038702345778	-7.02801354085915	-7.02801354085915
3.03534914752399	2.90067886022027	-7.09057216589127	-7.09057216589127
3.03534914752399	2.90896284590012	-7.13057385012053	-7.13057385012053
3.03534914752399	2.92034801732973	-7.1700431714504	-7.1700431714504
3.03534914752399	2.93067093334228	-7.19002452263004	-7.19002452263004
3.03534914752399	2.93959327602965	-7.19497860185214	-7.19497860185214
3.03534914752399	2.95037368341503	-7.18585903374668	-7.18585903374668
3.03534914752399	2.95806641483584	-7.16942611904369	-7.16942611904369
3.03534914752399	2.96859975692854	-7.13389393045179	-7.13389393045179
3.03534914752399	2.98044547571505	-7.07674175424688	-7.07674175424688
3.03534914752399	2.98772143126024	-7.03301620493005	-7.03301620493005
3.03534914752399	3.00100233344648	-6.9376838158874	-6.9376838158874
3.03534914752399	3.01131809617829	-6.85077648915467	-6.85077648915467
3.03534914752399	3.0197116851039	-6.77270120073797	-6.77270120073797
3.03534914752399	3.03026099403746	-6.66594167847671	-6.66594167847671
3.03534914752399	3.03990760790565	-6.56112756023379	-6.56112756023379
3.03534914752399	3.05150515575847	-6.42713426664	-6.42713426664
3.03534914752399	3.05873576034268	-6.33983097091044	-6.33983097091044
3.03534914752399	3.06770301370292	-6.22814186718819	-6.22814186718819
3.03534914752399	3.07940591707879	-6.07771679715853	-6.07771679715853
3.03534914752399	3.09019597907842	-5.93545834738956	-5.93545834738956
3.03534914752399	3.09792004790723	-5.8320183022692	-5.8320183022692
3.03534914752399	3.110542189974	-5.6610734465192	-5.6610734465192
3.03534914752399	3.120908844404	-5.51965569186638	-5.51965569186638
3.03534914752399	3.12994958701076	-5.39603847196065	-5.39603847196065
3.03534914752399	3.13849390498568	-5.27937014215814	-5.27937014215814
3.03534914752399	3.1501869446091	-5.12043205214309	-5.12043205214309
3.03534914752399	3.16148064832368	-4.96817032768917	-4.96817032768917
3.03534914752399	3.17011103507498	-4.85295722507732	-4.85295722507732
3.03534914752399	3.17872314084609	-4.7391932553623	-4.7391932553623
3.03534914752399	3.18943427854929	-4.59949380516764	-4.59949380516764
3.03534914752399	3.20007270850667	-4.46303755001372	-4.46303755001372
3.03534914752399	3.21135729173775	-4.32097168153064	-4.32097168153064
3.03534914752399	3.21774495156264	-4.24183992723727	-4.24183992723727
3.03534914752399	3.22815211213431	-4.11498098247523	-4.11498098247523
3.03534914752399	3.23966270340771	-3.97779207977783	-3.97779207977783
3.03534914752399	3.2482633739793	-3.87749891299779	-3.87749891299779
3.03534914752399	3.26005447385254	-3.74309154713944	-3.74309154713944
3.03534914752399	3.2678375073655	-3.6563523648299	-3.6563523648299
3.03534914752399	3.27942502767294	-3.53021576395923	-3.53021576395923
3.03534914752399	3.28991400376944	-3.41912661039356	-3.41912661039356
3.03534914752399	3.29843413820363	-3.33102585261037	-3.33102585261037
3.03534914752399	3.30795598122601	-3.23481566361573	-3.23481566361573
3.03534914752399	3.32042353399918	-3.11261853166712	-3.11261853166712
3.03534914752399	3.32988808113066	-3.02252704875394	-3.02252704875394
3.03534914752399	3.34167171731797	-2.91371279321584	-2.91371279321584
3.03534914752399	3.34945522358469	-2.8437922088753	-2.8437922088753
3.03534914752399	3.3585212125853	-2.76437851978289	-2.76437851978289
3.03534914752399	3.36825225656232	-2.68150468037931	-2.68150468037931
3.03534914752399	3.37957340924158	-2.58817259378759	-2.58817259378759
3.03534914752399	3.388124757051	-2.5198273881748	-2.5198273881748
3.03534914752399	3.40006631133684	-2.42748107186424	-2.42748107186424
3.03534914752399	3.41031819784028	-2.35107162720459	-2.35107162720459
3.03534914752399	3.42124566193826	-2.27255921185804	-2.27255921185804
3.03534914752399	3.4282329791085	-2.22386707660354	-2.22386707660354
3.03534914752399	3.44003838428732	-2.14436689535228	-2.14436689535228
3.03534914752399	3.44978874723266	-2.08130643135183	-2.08130643135183
3.03534914752399	3.45844418684046	-2.02721737027389	-2.02721737027389
3.03534914752399	3.46995108331354	-1.95815455871684	-1.95815455871684
3.03534914752399	3.47930561178105	-1.90432444027448	-1.90432444027448
3.03534914752399	3.49068855748336	-1.84166222681438	-1.84166222681438
3.03534914752399	3.49945620723886	-1.79548762572779	-1.79548762572779
3.03534914752399	3.5102617296568	-1.74103511301723	-1.74103511301723
3.03534914752399	3.51971176077836	-1.69564059619722	-1.69564059619722
3.03534914752399	3.5297	-1.64992144388623	-1.64992144388623
3.04262362551807	2.5297	-2.24399247470416	-2.24399247470416
3.04262362551807	2.53930844129776	-2.32435308596098	-2.32435308596098
3.04262362551807	2.54779497192057	-2.40019444437746	-2.40019444437746
3.04262362551807	2.56041424082838	-2.52142129296857	-2.52142129296857
3.04262362551807	2.5688564932808	-2.60806878587391	-2.60806878587391
3.04262362551807	2.57878084645278	-2.71542117264124	-2.71542117264124
3.04262362551807	2.58790006453133	-2.81916180838573	-2.81916180838573
3.04262362551807	2.60044868121584	-2.96949837908039	-2.96949837908039
3.04262362551807	2.61142301668084	-3.10779408349248	-3.10779408349248
3.04262362551807	2.61891655477138	-3.20562692908243	-3.20562692908243
3.04262362551807	2.62821579381689	-3.33062978712093	-3.33062978712093
3.04262362551807	2.63990831305281	-3.49310091712681	-3.49310091712681
3.04262362551807	2.64816045660458	-3.61100393598144	-3.61100393598144
3.04262362551807	2.66105906661435	-3.8000440791759	-3.8000440791759
3.04262362551807	2.66962305468101	-3.92847533291661	-3.92847533291661
3.04262362551807	2.6785533057522	-4.06454379604816	-4.06454379604816
3.04262362551807	2.68809833521918	-4.21205161720962	-4.21205161720962
3.04262362551807	2.70151599859566	-4.42245295894287	-4.42245295894287
3.04262362551807	2.70905507632019	-4.54185527191174	-4.54185527191174
3.04262362551807	2.71998525917072	-4.71602736396687	-4.71602736396687
3.04262362551807	2.72922572197759	-4.86376600201902	-4.86376600201902
3.04262362551807	2.74114611746511	-5.05445857650733	-5.05445857650733
3.04262362551807	2.74860034865829	-5.17330353199441	-5.17330353199441
3.04262362551807	2.75935933954683	-5.34378823261392	-5.34378823261392
3.04262362551807	2.76773810666567	-5.4751594873552	-5.4751594873552
3.04262362551807	2.77804363128858	-5.6345626876315	-5.6345626876315
3.04262362551807	2.78988206968744	-5.81354398619993	-5.81354398619993
3.04262362551807	2.799643930492	-5.95701061195496	-5.95701061195496
3.04262362551807	2.81102918529108	-6.11837300090644	-6.11837300090644
3.04262362551807	2.81824838163769	-6.21684294421101	-6.21684294421101
3.04262362551807	2.82970215549013	-6.36596424338728	-6.36596424338728
3.04262362551807	2.83930568442423	-6.48332660374064	-6.48332660374064
3.04262362551807	2.84878869777475	-6.59148234160426	-6.59148234160426
3.04262362551807	2.85968028104831	-6.70516769774298	-6.70516769774298
3.04262362551807	2.86885162736121	-6.79128972501331	-6.79128972501331
3.04262362551807	2.88043509744726	-6.88644500955724	-6.88644500955724
3.04262362551807	2.89038702345778	-6.95523402073445	-6.95523402073445
3.04262362551807	2.90067886022027	-7.0129701686991	-7.0129701686991
3.04262362551807	2.90896284590012	-7.04912987478014	-7.04912987478014
3.04262362551807	2.92034801732973	-7.08343358185675	-7.08343358185675
3.04262362551807	2.93067093334228	-7.09885794372593	-7.09885794372593
3.04262362551807	2.93959327602965	-7.10013520963139	-7.10013520963139
3.04262362551807	2.95037368341503	-7.0868319702663	-7.0868319702663
3.04262362551807	2.95806641483584	-7.06758520039557	-7.06758520039557
3.04262362551807	2.96859975692854	-7.0285074152896	-7.0285074152896
3.04262362551807	2.98044547571505	-6.96777811191032	-6.96777811191032
3.04262362551807	2.98772143126024	-6.9221859446053	-6.9221859446053
3.04262362551807	3.00100233344648	-6.82382121670901	-6.82382121670901
3.04262362551807	3.01131809617829	-6.73500675124137	-6.73500675124137
3.04262362551807	3.0197116851039	-6.65575201467436	-6.65575201467436
3.04262362551807	3.03026099403746	-6.54790351037821	-6.54790351037821
3.04262362551807	3.03990760790565	-6.44229080882383	-6.44229080882383
3.04262362551807	3.05150515575847	-6.30774067474096	-6.30774067474096
3.04262362551807	3.05873576034268	-6.22027591462546	-6.22027591462546
3.04262362551807	3.06770301370292	-6.10864169750823	-6.10864169750823
3.04262362551807	3.07940591707879	-5.95863425662935	-5.95863425662935
3.04262362551807	3.09019597907842	-5.8169488976921	-5.8169488976921
3.04262362551807	3.09792004790723	-5.71413458403879	-5.71413458403879
3.04262362551807	3.110542189974	-5.5443277194853	-5.5443277194853
3.04262362551807	3.120908844404	-5.404100961202	-5.404100961202
3.04262362551807	3.12994958701076	-5.28160401077707	-5.28160401077707
3.04262362551807	3.13849390498568	-5.16608030889608	-5.16608030889608
3.04262362551807	3.1501869446091	-5.00882566746503	-5.00882566746503
3.04262362551807	3.16148064832368	-4.85829972444611	-4.85829972444611
3.04262362551807	3.17011103507498	-4.74450967071732	-4.74450967071732
3.04262362551807	3.17872314084609	-4.63213729605718	-4.63213729605718
3.04262362551807	3.18943427854929	-4.49430228007344	-4.49430228007344
3.04262362551807	3.20007270850667	-4.35970970010482	-4.35970970010482
3.04262362551807	3.21135729173775	-4.21962982814631	-4.21962982814631
3.04262362551807	3.21774495156264	-4.14165770825031	-4.14165770825031
3.04262362551807	3.22815211213431	-4.01670902923399	-4.01670902923399
3.04262362551807	3.23966270340771	-3.8816885914074	-3.8816885914074
3.04262362551807	3.2482633739793	-3.7829423191688	-3.7829423191688
3.04262362551807	3.26005447385254	-3.65081794970109	-3.65081794970109
3.04262362551807	3.2678375073655	-3.5655823368088	-3.5655823368088
3.04262362551807	3.27942502767294	-3.44158782960784	-3.44158782960784
3.04262362551807	3.28991400376944	-3.33246942160389	-3.33246942160389
3.04262362551807	3.29843413820363	-3.24602557014452	-3.24602557014452
3.04262362551807	3.30795598122601	-3.15169413504503	-3.15169413504503
3.04262362551807	3.32042353399918	-3.03180037025032	-3.03180037025032
3.04262362551807	3.32988808113066	-2.94357785358761	-2.94357785358761
3.04262362551807	3.34167171731797	-2.83699493388968	-2.83699493388968
3.04262362551807	3.34945522358469	-2.76861903369064	-2.76861903369064
3.04262362551807	3.3585212125853	-2.69091535023063	-2.69091535023063
3.04262362551807	3.36825225656232	-2.60992945483912	-2.60992945483912
3.04262362551807	3.37957340924158	-2.51871059204041	-2.51871059204041
3.04262362551807	3.388124757051	-2.45202313732011	-2.45202313732011
3.04262362551807	3.40006631133684	-2.36197718781636	-2.36197718781636
3.04262362551807	3.41031819784028	-2.28751659986841	-2.28751659986841
3.04262362551807	3.42124566193826	-2.21102759611227	-2.21102759611227
3.04262362551807	3.4282329791085	-2.1636809283051	-2.1636809283051
3.04262362551807	3.44003838428732	-2.08640602153469	-2.08640602153469
3.04262362551807	3.44978874723266	-2.02517534247107	-2.02517534247107
3.04262362551807	3.45844418684046	-1.97272730097097	-1.97272730097097
3.04262362551807	3.46995108331354	-1.90578118114951	-1.90578118114951
3.04262362551807	3.47930561178105	-1.85372497476027	-1.85372497476027
3.04262362551807	3.49068855748336	-1.79312943305735	-1.79312943305735
3.04262362551807	3.49945620723886	-1.74855191536977	-1.74855191536977
3.04262362551807	3.5102617296568	-1.69603023055788	-1.69603023055788
3.04262362551807	3.51971176077836	-1.65234926248564	-1.65234926248564
3.04262362551807	3.5297	-1.608378912744	-1.608378912744
3.05173143819885	2.5297	-2.24568761909177	-2.24568761909177
3.05173143819885	2.53930844129776	-2.32526833638167	-2.32526833638167
3.05173143819885	2.54779497192057	-2.40044336720712	-2.40044336720712
3.05173143819885	2.56041424082838	-2.52066735444981	-2.52066735444981
3.05173143819885	2.5688564932808	-2.6066147696298	-2.6066147696298
3.05173143819885	2.57878084645278	-2.71317413365097	-2.71317413365097
3.05173143819885	2.58790006453133	-2.81615346526081	-2.81615346526081
3.05173143819885	2.60044868121584	-2.96540745666283	-2.96540745666283
3.05173143819885	2.61142301668084	-3.10266844510488	-3.10266844510488
3.05173143819885	2.61891655477138	-3.19976215579845	-3.19976215579845
3.05173143819885	2.62821579381689	-3.32382098544986	-3.32382098544986
3.05173143819885	2.63990831305281	-3.48495213363339	-3.48495213363339
3.05173143819885	2.64816045660458	-3.60181047880462	-3.60181047880462
3.05173143819885	2.66105906661435	-3.78914944519767	-3.78914944519767
3.05173143819885	2.66962305468101	-3.91630265614629	-3.91630265614629
3.05173143819885	2.6785533057522	-4.05095088837857	-4.05095088837857
3.05173143819885	2.68809833521918	-4.19683079236381	-4.19683079236381
3.05173143819885	2.70151599859566	-4.40463623056883	-4.40463623056883
3.05173143819885	2.70905507632019	-4.52250297240619	-4.52250297240619
3.05173143819885	2.71998525917072	-4.69418479790977	-4.69418479790977
3.05173143819885	2.72922572197759	-4.83969223999657	-4.83969223999657
3.05173143819885	2.74114611746511	-5.02711723760342	-5.02711723760342
3.05173143819885	2.74860034865829	-5.14384304253844	-5.14384304253844
3.05173143819885	2.75935933954683	-5.31092323116042	-5.31092323116042
3.05173143819885	2.76773810666567	-5.43955814122916	-5.43955814122916
3.05173143819885	2.77804363128858	-5.59520667488658	-5.59520667488658
3.05173143819885	2.78988206968744	-5.76961848283423	-5.76961848283423
3.05173143819885	2.799643930492	-5.90895726550821	-5.90895726550821
3.05173143819885	2.81102918529108	-6.06531490791878	-6.06531490791878
3.05173143819885	2.81824838163769	-6.16043282948544	-6.16043282948544
3.05173143819885	2.82970215549013	-6.30385834116038	-6.30385834116038
3.05173143819885	2.83930568442423	-6.41626684847819	-6.41626684847819
3.05173143819885	2.84878869777475	-6.51934706011588	-6.51934706011588
3.05173143819885	2.85968028104831	-6.62705067738057	-6.62705067738057
3.05173143819885	2.86885162736121	-6.7079860525152	-6.7079860525152
3.05173143819885	2.88043509744726	-6.79653281075963	-6.79653281075963
3.05173143819885	2.89038702345778	-6.85954270345604	-6.85954270345604
3.05173143819885	2.90067886022027	-6.91134031616258	-6.91134031616258
3.05173143819885	2.90896284590012	-6.94286956366022	-6.94286956366022
3.05173143819885	2.92034801732973	-6.9709300057242	-6.9709300057242
3.05173143819885	2.93067093334228	-6.98098533890226	-6.98098533890226
3.05173143819885	2.93959327602965	-6.9778252410303	-6.9778252410303
3.05173143819885	2.95037368341503	-6.95942591550681	-6.95942591550681
3.05173143819885	2.95806641483584	-6.93691962090867	-6.93691962090867
3.05173143819885	2.96859975692854	-6.89371222457487	-6.89371222457487
3.05173143819885	2.98044547571505	-6.82892093874409	-6.82892093874409
3.05173143819885	2.98772143126024	-6.78110507657999	-6.78110507657999
3.05173143819885	3.00100233344648	-6.67944630145212	-6.67944630145212
3.05173143819885	3.01131809617829	-6.58864825131485	-6.58864825131485
3.05173143819885	3.0197116851039	-6.50809145587158	-6.50809145587158
3.05173143819885	3.03026099403746	-6.39899885801634	-6.39899885801634
3.05173143819885	3.03990760790565	-6.29269060301283	-6.29269060301283
3.05173143819885	3.05150515575847	-6.15777678226465	-6.15777678226465
3.05173143819885	3.05873576034268	-6.07041336990739	-6.07041336990739
3.05173143819885	3.06770301370292	-5.95899124014193	-5.95899124014193
3.05173143819885	3.07940591707879	-5.80963402512094	-5.80963402512094
3.05173143819885	3.09019597907842	-5.66899190776871	-5.66899190776871
3.05173143819885	3.09792004790723	-5.56695110044416	-5.56695110044416
3.05173143819885	3.110542189974	-5.39888807289492	-5.39888807289492
3.05173143819885	3.120908844404	-5.26016163846162	-5.26016163846162
3.05173143819885	3.12994958701076	-5.13921717797024	-5.13921717797024
3.05173143819885	3.13849390498568	-5.02522398938265	-5.02522398938265
3.05173143819885	3.1501869446091	-4.87016270034826	-4.87016270034826
3.05173143819885	3.16148064832368	-4.72198884003279	-4.72198884003279
3.05173143819885	3.17011103507498	-4.60997352023031	-4.60997352023031
3.05173143819885	3.17872314084609	-4.49945933220755	-4.49945933220755
3.05173143819885	3.18943427854929	-4.36399407721979	-4.36399407721979
3.05173143819885	3.20007270850667	-4.23180866889282	-4.23180866889282
3.05173143819885	3.21135729173775	-4.09436213527835	-4.09436213527835
3.05173143819885	3.21774495156264	-4.01784691855266	-4.01784691855266
3.05173143819885	3.22815211213431	-3.89537846773749	-3.89537846773749
3.05173143819885	3.23966270340771	-3.76305930763868	-3.76305930763868
3.05173143819885	3.2482633739793	-3.66643052884052	-3.66643052884052
3.05173143819885	3.26005447385254	-3.53707620806904	-3.53707620806904
3.05173143819885	3.2678375073655	-3.45368705774013	-3.45368705774013
3.05173143819885	3.27942502767294	-3.33255167039124	-3.33255167039124
3.05173143819885	3.28991400376944	-3.22597207639842	-3.22597207639842
3.05173143819885	3.29843413820363	-3.14159160583182	-3.14159160583182
3.05173143819885	3.30795598122601	-3.04956726206927	-3.04956726206927
3.05173143819885	3.32042353399918	-2.93269442945711	-2.93269442945711
3.05173143819885	3.32988808113066	-2.84670981567911	-2.84670981567911
3.05173143819885	3.34167171731797	-2.74303002415184	-2.74303002415184
3.05173143819885	3.34945522358469	-2.67648214886884	-2.67648214886884
3.05173143819885	3.3585212125853	-2.60099178499593	-2.60099178499593
3.05173143819885	3.36825225656232	-2.52234874327797	-2.52234874327797
3.05173143819885	3.37957340924158	-2.43387507685077	-2.43387507685077
3.05173143819885	3.388124757051	-2.36923621765038	-2.36923621765038
3.05173143819885	3.40006631133684	-2.28204287191176	-2.28204287191176
3.05173143819885	3.41031819784028	-2.2100225832969	-2.2100225832969
3.05173143819885	3.42124566193826	-2.13614796163654	-2.13614796163654
3.05173143819885	3.4282329791085	-2.09045141388793	-2.09045141388793
3.05173143819885	3.44003838428732	-2.01595240851213	-2.01595240851213
3.05173143819885	3.44978874723266	-1.95697851293596	-1.95697851293596
3.05173143819885	3.45844418684046	-1.90656641266179	-1.90656641266179
3.05173143819885	3.46995108331354	-1.84225732165993	-1.84225732165993
3.05173143819885	3.47930561178105	-1.79234672947001	-1.79234672947001
3.05173143819885	3.49068855748336	-1.73434132078006	-1.73434132078006
3.05173143819885	3.49945620723886	-1.69174109265089	-1.69174109265089
3.05173143819885	3.5102617296568	-1.6416554642729	-1.6416554642729
3.05173143819885	3.51971176077836	-1.60004165355292	-1.60004165355292
3.05173143819885	3.5297	-1.5582756757251	-1.5582756757251
3.06399500048542	2.5297	-2.24475662910987	-2.24475662910987
3.06399500048542	2.53930844129776	-2.32319829571458	-2.32319829571458
3.06399500048542	2.54779497192057	-2.39740000972336	-2.39740000972336
3.06399500048542	2.56041424082838	-2.51614673980771	-2.51614673980771
3.06399500048542	2.5688564932808	-2.60112948791664	-2.60112948791664
3.06399500048542	2.57878084645278	-2.70648866850837	-2.70648866850837
3.06399500048542	2.58790006453133	-2.80834275656809	-2.80834275656809
3.06399500048542	2.60044868121584	-2.95595928875946	-2.95595928875946
3.06399500048542	2.61142301668084	-3.09171945724813	-3.09171945724813
3.06399500048542	2.61891655477138	-3.18771720322121	-3.18771720322121
3.06399500048542	2.62821579381689	-3.31033411066477	-3.31033411066477
3.06399500048542	2.63990831305281	-3.46950476862457	-3.46950476862457
3.06399500048542	2.64816045660458	-3.58486751305759	-3.58486751305759
3.06399500048542	2.66105906661435	-3.76967422934831	-3.76967422934831
3.06399500048542	2.66962305468101	-3.89494614940998	-3.89494614940998
3.06399500048542	2.6785533057522	-4.02751957055614	-4.02751957055614
3.06399500048542	2.68809833521918	-4.17103892278635	-4.17103892278635
3.06399500048542	2.70151599859566	-4.37515746673785	-4.37515746673785
3.06399500048542	2.70905507632019	-4.49071591130019	-4.49071591130019
3.06399500048542	2.71998525917072	-4.658868581283	-4.658868581283
3.06399500048542	2.72922572197759	-4.8011239260257	-4.8011239260257
3.06399500048542	2.74114611746511	-4.98399179644196	-4.98399179644196
3.06399500048542	2.74860034865829	-5.09762660049984	-5.09762660049984
3.06399500048542	2.75935933954683	-5.2599938776097	-5.2599938776097
3.06399500048542	2.76773810666567	-5.38467930412673	-5.38467930412673
3.06399500048542	2.77804363128858	-5.53517600017813	-5.53517600017813
3.06399500048542	2.78988206968744	-5.70319723945983	-5.70319723945983
3.06399500048542	2.799643930492	-5.83688181789137	-5.83688181789137
3.06399500048542	2.81102918529108	-5.98627699858531	-5.98627699858531
3.06399500048542	2.81824838163769	-6.07670443125812	-6.07670443125812
3.06399500048542	2.82970215549013	-6.21256319576059	-6.21256319576059
3.06399500048542	2.83930568442423	-6.31824313710774	-6.31824313710774
3.06399500048542	2.84878869777475	-6.41450244748125	-6.41450244748125
3.06399500048542	2.85968028104831	-6.51413299348354	-6.51413299348354
3.06399500048542	2.86885162736121	-6.58818557476354	-6.58818557476354
3.06399500048542	2.88043509744726	-6.66797138689282	-6.66797138689282
3.06399500048542	2.89038702345778	-6.72351574487629	-6.72351574487629
3.06399500048542	2.90067886022027	-6.76774179336979	-6.76774179336979
3.06399500048542	2.90896284590012	-6.79316890748788	-6.79316890748788
3.06399500048542	2.92034801732973	-6.81328916613086	-6.81328916613086
3.06399500048542	2.93067093334228	-6.81644427518165	-6.81644427518165
3.06399500048542	2.93959327602965	-6.80766893643704	-6.80766893643704
3.06399500048542	2.95037368341503	-6.78313453219806	-6.78313453219806
3.06399500048542	2.95806641483584	-6.75651602114556	-6.75651602114556
3.06399500048542	2.96859975692854	-6.70828326022888	-6.70828326022888
3.06399500048542	2.98044547571505	-6.63862926601917	-6.63862926601917
3.06399500048542	2.98772143126024	-6.58829658112563	-6.58829658112563
3.06399500048542	3.00100233344648	-6.48275577206545	-6.48275577206545
3.06399500048542	3.01131809617829	-6.38976011116097	-6.38976011116097
3.06399500048542	3.0197116851039	-6.30774887400185	-6.30774887400185
3.06399500048542	3.03026099403746	-6.1975881363922	-6.1975881363922
3.06399500048542	3.03990760790565	-6.09069489028036	-6.09069489028036
3.06399500048542	3.05150515575847	-5.95581425205137	-5.95581425205137
3.06399500048542	3.05873576034268	-5.86864042438935	-5.86864042438935
3.06399500048542	3.06770301370292	-5.75786114633604	-5.75786114633604
3.06399500048542	3.07940591707879	-5.60987300090306	-5.60987300090306
3.06399500048542	3.09019597907842	-5.47073941410611	-5.47073941410611
3.06399500048542	3.09792004790723	-5.37012590769029	-5.37012590769029
3.06399500048542	3.110542189974	-5.20451550156253	-5.20451550156253
3.06399500048542	3.120908844404	-5.0681701434707	-5.0681701434707
3.06399500048542	3.12994958701076	-4.94943389291046	-4.94943389291046
3.06399500048542	3.13849390498568	-4.83768658223897	-4.83768658223897
3.06399500048542	3.1501869446091	-4.68581454945837	-4.68581454945837
3.06399500048542	3.16148064832368	-4.54083475999698	-4.54083475999698
3.06399500048542	3.17011103507498	-4.43137169795835	-4.43137169795835
3.06399500048542	3.17872314084609	-4.32346413270494	-4.32346413270494
3.06399500048542	3.18943427854929	-4.19130934227206	-4.19130934227206
3.06399500048542	3.20007270850667	-4.0624735158446	-4.0624735158446
3.06399500048542	3.21135729173775	-3.92863259477554	-3.92863259477554
3.06399500048542	3.21774495156264	-3.85420973078612	-3.85420973078612
3.06399500048542	3.22815211213431	-3.7350596207358	-3.7350596207358
3.06399500048542	3.23966270340771	-3.60656524763647	-3.60656524763647
3.06399500048542	3.2482633739793	-3.51276110630783	-3.51276110630783
3.06399500048542	3.26005447385254	-3.38726306212072	-3.38726306212072
3.06399500048542	3.2678375073655	-3.30647236083053	-3.30647236083053
3.06399500048542	3.27942502767294	-3.18916518992546	-3.18916518992546
3.06399500048542	3.28991400376944	-3.08607930034805	-3.08607930034805
3.06399500048542	3.29843413820363	-3.00448475510069	-3.00448475510069
3.06399500048542	3.30795598122601	-2.91557525864596	-2.91557525864596
3.06399500048542	3.32042353399918	-2.80286228598993	-2.80286228598993
3.06399500048542	3.32988808113066	-2.71998863570786	-2.71998863570786
3.06399500048542	3.34167171731797	-2.6201194414204	-2.6201194414204
3.06399500048542	3.34945522358469	-2.55619268229259	-2.55619268229259
3.06399500048542	3.3585212125853	-2.48365816676608	-2.48365816676608
3.06399500048542	3.36825225656232	-2.40812846237441	-2.40812846237441
3.06399500048542	3.37957340924158	-2.32334553196364	-2.32334553196364
3.06399500048542	3.388124757051	-2.26144054539253	-2.26144054539253
3.06399500048542	3.40006631133684	-2.17808188524015	-2.17808188524015
3.06399500048542	3.41031819784028	-2.10933664278622	-2.10933664278622
3.06399500048542	3.42124566193826	-2.03895617726926	-2.03895617726926
3.06399500048542	3.4282329791085	-1.99544498483687	-1.99544498483687
3.06399500048542	3.44003838428732	-1.92465557156976	-1.92465557156976
3.06399500048542	3.44978874723266	-1.86872329404122	-1.86872329404122
3.06399500048542	3.45844418684046	-1.82097057373716	-1.82097057373716
3.06399500048542	3.46995108331354	-1.76024289971298	-1.76024289971298
3.06399500048542	3.47930561178105	-1.71318083468026	-1.71318083468026
3.06399500048542	3.49068855748336	-1.65862977100505	-1.65862977100505
3.06399500048542	3.49945620723886	-1.61862431761904	-1.61862431761904
3.06399500048542	3.5102617296568	-1.5717279605305	-1.5717279605305
3.06399500048542	3.51971176077836	-1.53286892406049	-1.53286892406049
3.06399500048542	3.5297	-1.49399781761434	-1.49399781761434
3.07203892724783	2.5297	-2.24212944490102	-2.24212944490102
3.07203892724783	2.53930844129776	-2.31978778791847	-2.31978778791847
3.07203892724783	2.54779497192057	-2.39330127954594	-2.39330127954594
3.07203892724783	2.56041424082838	-2.51102080711411	-2.51102080711411
3.07203892724783	2.5688564932808	-2.59530619857389	-2.59530619857389
3.07203892724783	2.57878084645278	-2.69981372489832	-2.69981372489832
3.07203892724783	2.58790006453133	-2.80087076697805	-2.80087076697805
3.07203892724783	2.60044868121584	-2.9473617635702	-2.9473617635702
3.07203892724783	2.61142301668084	-3.08204705670448	-3.08204705670448
3.07203892724783	2.61891655477138	-3.17726705635795	-3.17726705635795
3.07203892724783	2.62821579381689	-3.29884708620307	-3.29884708620307
3.07203892724783	2.63990831305281	-3.45664407433651	-3.45664407433651
3.07203892724783	2.64816045660458	-3.57095001427695	-3.57095001427695
3.07203892724783	2.66105906661435	-3.75394469661114	-3.75394469661114
3.07203892724783	2.66962305468101	-3.87795023282445	-3.87795023282445
3.07203892724783	2.6785533057522	-4.00907054429376	-4.00907054429376
3.07203892724783	2.68809833521918	-4.15086359215468	-4.15086359215468
3.07203892724783	2.70151599859566	-4.35243750211436	-4.35243750211436
3.07203892724783	2.70905507632019	-4.46640241223196	-4.46640241223196
3.07203892724783	2.71998525917072	-4.63208112578616	-4.63208112578616
3.07203892724783	2.72922572197759	-4.77209549617589	-4.77209549617589
3.07203892724783	2.74114611746511	-4.95185819318414	-4.95185819318414
3.07203892724783	2.74860034865829	-5.06339679126671	-5.06339679126671
3.07203892724783	2.75935933954683	-5.22258773027755	-5.22258773027755
3.07203892724783	2.76773810666567	-5.344523732928	-5.344523732928
3.07203892724783	2.77804363128858	-5.49152352621365	-5.49152352621365
3.07203892724783	2.78988206968744	-5.65525020577718	-5.65525020577718
3.07203892724783	2.799643930492	-5.78523030206475	-5.78523030206475
3.07203892724783	2.81102918529108	-5.92999858882888	-5.92999858882888
3.07203892724783	2.81824838163769	-6.01739560961465	-6.01739560961465
3.07203892724783	2.82970215549013	-6.14814923178659	-6.14814923178659
3.07203892724783	2.83930568442423	-6.24951221195465	-6.24951221195465
3.07203892724783	2.84878869777475	-6.34133322457529	-6.34133322457529
3.07203892724783	2.85968028104831	-6.43576578641444	-6.43576578641444
3.07203892724783	2.86885162736121	-6.50539424119307	-6.50539424119307
3.07203892724783	2.88043509744726	-6.57954802503002	-6.57954802503002
3.07203892724783	2.89038702345778	-6.63033196305486	-6.63033196305486
3.07203892724783	2.90067886022027	-6.6696970971401	-6.6696970971401
3.07203892724783	2.90896284590012	-6.69143752102468	-6.69143752102468
3.07203892724783	2.92034801732973	-6.70660079715446	-6.70660079715446
3.07203892724783	2.93067093334228	-6.7054532861207	-6.7054532861207
3.07203892724783	2.93959327602965	-6.69331971765899	-6.69331971765899
3.07203892724783	2.95037368341503	-6.66502300183674	-6.66502300183674
3.07203892724783	2.95806641483584	-6.63597131213243	-6.63597131213243
3.07203892724783	2.96859975692854	-6.58480921894591	-6.58480921894591
3.07203892724783	2.98044547571505	-6.51232885323896	-6.51232885323896
3.07203892724783	2.98772143126024	-6.46049209725544	-6.46049209725544
3.07203892724783	3.00100233344648	-6.35282271466531	-6.35282271466531
3.07203892724783	3.01131809617829	-6.25864230595289	-6.25864230595289
3.07203892724783	3.0197116851039	-6.17595788171491	-6.17595788171491
3.07203892724783	3.03026099403746	-6.06530058041034	-6.06530058041034
3.07203892724783	3.03990760790565	-5.95827665281485	-5.95827665281485
3.07203892724783	3.05150515575847	-5.82360910221297	-5.82360910221297
3.07203892724783	3.05873576034268	-5.73675959731042	-5.73675959731042
3.07203892724783	3.06770301370292	-5.62660672667363	-5.62660672667363
3.07203892724783	3.07940591707879	-5.47961948376013	-5.47961948376013
3.07203892724783	3.09019597907842	-5.34169300229507	-5.34169300229507
3.07203892724783	3.09792004790723	-5.24206977855715	-5.24206977855715
3.07203892724783	3.110542189974	-5.07831554024256	-5.07831554024256
3.07203892724783	3.120908844404	-4.94362188698432	-4.94362188698432
3.07203892724783	3.12994958701076	-4.82646105905877	-4.82646105905877
3.07203892724783	3.13849390498568	-4.71613666291984	-4.71613666291984
3.07203892724783	3.1501869446091	-4.56652503264161	-4.56652503264161
3.07203892724783	3.16148064832368	-4.42371560314723	-4.42371560314723
3.07203892724783	3.17011103507498	-4.31598594889306	-4.31598594889306
3.07203892724783	3.17872314084609	-4.20987503453239	-4.20987503453239
3.07203892724783	3.18943427854929	-4.07992114689148	-4.07992114689148
3.07203892724783	3.20007270850667	-3.95333797171662	-3.95333797171662
3.07203892724783	3.21135729173775	-3.82191523771405	-3.82191523771405
3.07203892724783	3.21774495156264	-3.74887146502567	-3.74887146502567
3.07203892724783	3.22815211213431	-3.63204048974353	-3.63204048974353
3.07203892724783	3.23966270340771	-3.50602525345312	-3.50602525345312
3.07203892724783	3.2482633739793	-3.41407297919187	-3.41407297919187
3.07203892724783	3.26005447385254	-3.29118672751144	-3.29118672751144
3.07203892724783	3.2678375073655	-3.21212900517617	-3.21212900517617
3.07203892724783	3.27942502767294	-3.09735915804652	-3.09735915804652
3.07203892724783	3.28991400376944	-2.99653999937107	-2.99653999937107
3.07203892724783	3.29843413820363	-2.91680604359215	-2.91680604359215
3.07203892724783	3.30795598122601	-2.82997170695239	-2.82997170695239
3.07203892724783	3.32042353399918	-2.71996642110787	-2.71996642110787
3.07203892724783	3.32988808113066	-2.63916727750734	-2.63916727750734
3.07203892724783	3.34167171731797	-2.54183865420305	-2.54183865420305
3.07203892724783	3.34945522358469	-2.47955795547057	-2.47955795547057
3.07203892724783	3.3585212125853	-2.40896364758373	-2.40896364758373
3.07203892724783	3.36825225656232	-2.33550795458319	-2.33550795458319
3.07203892724783	3.37957340924158	-2.25314852860254	-2.25314852860254
3.07203892724783	3.388124757051	-2.19302315132586	-2.19302315132586
3.07203892724783	3.40006631133684	-2.11219120150616	-2.11219120150616
3.07203892724783	3.41031819784028	-2.04558064149921	-2.04558064149921
3.07203892724783	3.42124566193826	-1.97743647401887	-1.97743647401887
3.07203892724783	3.4282329791085	-1.93538384560804	-1.93538384560804
3.07203892724783	3.44003838428732	-1.86700277622742	-1.86700277622742
3.07203892724783	3.44978874723266	-1.81306423230114	-1.81306423230114
3.07203892724783	3.45844418684046	-1.76704757309096	-1.76704757309096
3.07203892724783	3.46995108331354	-1.70860587830271	-1.70860587830271
3.07203892724783	3.47930561178105	-1.66333942765436	-1.66333942765436
3.07203892724783	3.49068855748336	-1.61097953557777	-1.61097953557777
3.07203892724783	3.49945620723886	-1.5727005194708	-1.5727005194708
3.07203892724783	3.5102617296568	-1.52787445102058	-1.52787445102058
3.07203892724783	3.51971176077836	-1.49080346738356	-1.49080346738356
3.07203892724783	3.5297	-1.45371081983166	-1.45371081983166
3.08487788340008	2.5297	-2.2346306157383	-2.2346306157383
3.08487788340008	2.53930844129776	-2.31099694353662	-2.31099694353662
3.08487788340008	2.54779497192057	-2.38332493590991	-2.38332493590991
3.08487788340008	2.56041424082838	-2.49932969543033	-2.49932969543033
3.08487788340008	2.5688564932808	-2.5824047686757	-2.5824047686757
3.08487788340008	2.57878084645278	-2.68550849458137	-2.68550849458137
3.08487788340008	2.58790006453133	-2.78519210086966	-2.78519210086966
3.08487788340008	2.60044868121584	-2.92971277934873	-2.92971277934873
3.08487788340008	2.61142301668084	-3.06253089335104	-3.06253089335104
3.08487788340008	2.61891655477138	-3.15644711908516	-3.15644711908516
3.08487788340008	2.62821579381689	-3.27626431336819	-3.27626431336819
3.08487788340008	2.63990831305281	-3.43169014042832	-3.43169014042832
3.08487788340008	2.64816045660458	-3.54420926526916	-3.54420926526916
3.08487788340008	2.66105906661435	-3.72413385411556	-3.72413385411556
3.08487788340008	2.66962305468101	-3.8459357831365	-3.8459357831365
3.08487788340008	2.6785533057522	-3.97459623302734	-3.97459623302734
3.08487788340008	2.68809833521918	-4.11358251432421	-4.11358251432421
3.08487788340008	2.70151599859566	-4.31081954138017	-4.31081954138017
3.08487788340008	2.70905507632019	-4.42216665570299	-4.42216665570299
3.08487788340008	2.71998525917072	-4.58373150313776	-4.58373150313776
3.08487788340008	2.72922572197759	-4.7200004837693	-4.7200004837693
3.08487788340008	2.74114611746511	-4.89462813163721	-4.89462813163721
3.08487788340008	2.74860034865829	-5.0026868146922	-5.0026868146922
3.08487788340008	2.75935933954683	-5.15655475700504	-5.15655475700504
3.08487788340008	2.76773810666567	-5.27413230743741	-5.27413230743741
3.08487788340008	2.77804363128858	-5.4154577390118	-5.4154577390118
3.08487788340008	2.78988206968744	-5.5721944913376	-5.5721944913376
3.08487788340008	2.799643930492	-5.69610509459119	-5.69610509459119
3.08487788340008	2.81102918529108	-5.83341283788934	-5.83341283788934
3.08487788340008	2.81824838163769	-5.91591523371426	-5.91591523371426
3.08487788340008	2.82970215549013	-6.03867729994727	-6.03867729994727
3.08487788340008	2.83930568442423	-6.13310830307216	-6.13310830307216
3.08487788340008	2.84878869777475	-6.21794508980281	-6.21794508980281
3.08487788340008	2.85968028104831	-6.30421267647637	-6.30421267647637
3.08487788340008	2.86885162736121	-6.36699703015057	-6.36699703015057
3.08487788340008	2.88043509744726	-6.43254729923694	-6.43254729923694
3.08487788340008	2.89038702345778	-6.47603354853078	-6.47603354853078
3.08487788340008	2.90067886022027	-6.50802247935354	-6.50802247935354
3.08487788340008	2.90896284590012	-6.52406568151707	-6.52406568151707
3.08487788340008	2.92034801732973	-6.531750096282	-6.531750096282
3.08487788340008	2.93067093334228	-6.52440901626642	-6.52440901626642
3.08487788340008	2.93959327602965	-6.50726413415089	-6.50726413415089
3.08487788340008	2.95037368341503	-6.47343911875595	-6.47343911875595
3.08487788340008	2.95806641483584	-6.44091765052895	-6.44091765052895
3.08487788340008	2.96859975692854	-6.38548013210533	-6.38548013210533
3.08487788340008	2.98044547571505	-6.30909339206994	-6.30909339206994
3.08487788340008	2.98772143126024	-6.25526315282929	-6.25526315282929
3.08487788340008	3.00100233344648	-6.14482701335913	-6.14482701335913
3.08487788340008	3.01131809617829	-6.04918653736951	-6.04918653736951
3.08487788340008	3.0197116851039	-5.96571845583264	-5.96571845583264
3.08487788340008	3.03026099403746	-5.85465779158716	-5.85465779158716
3.08487788340008	3.03990760790565	-5.74783221564087	-5.74783221564087
3.08487788340008	3.05150515575847	-5.61378836844483	-5.61378836844483
3.08487788340008	3.05873576034268	-5.52766347890707	-5.52766347890707
3.08487788340008	3.06770301370292	-5.4186836026949	-5.4186836026949
3.08487788340008	3.07940591707879	-5.2736391057673	-5.2736391057673
3.08487788340008	3.09019597907842	-5.13786995099605	-5.13786995099605
3.08487788340008	3.09792004790723	-5.03997734195633	-5.03997734195633
3.08487788340008	3.110542189974	-4.8793808387228	-4.8793808387228
3.08487788340008	3.120908844404	-4.74748381861747	-4.74748381861747
3.08487788340008	3.12994958701076	-4.63283761773988	-4.63283761773988
3.08487788340008	3.13849390498568	-4.52516611713691	-4.52516611713691
3.08487788340008	3.1501869446091	-4.37911487472707	-4.37911487472707
3.08487788340008	3.16148064832368	-4.2399704995683	-4.2399704995683
3.08487788340008	3.17011103507498	-4.13508455491603	-4.13508455491603
3.08487788340008	3.17872314084609	-4.03185835523078	-4.03185835523078
3.08487788340008	3.18943427854929	-3.90554866857428	-3.90554866857428
3.08487788340008	3.20007270850667	-3.78266031468803	-3.78266031468803
3.08487788340008	3.21135729173775	-3.65516174785313	-3.65516174785313
3.08487788340008	3.21774495156264	-3.58432291485622	-3.58432291485622
3.08487788340008	3.22815211213431	-3.47114576869478	-3.47114576869478
3.08487788340008	3.23966270340771	-3.34915622955299	-3.34915622955299
3.08487788340008	3.2482633739793	-3.2602941936471	-3.2602941936471
3.08487788340008	3.26005447385254	-3.14153976179307	-3.14153976179307
3.08487788340008	3.2678375073655	-3.06519723596534	-3.06519723596534
3.08487788340008	3.27942502767294	-2.95450532013291	-2.95450532013291
3.08487788340008	3.28991400376944	-2.85739423647033	-2.85739423647033
3.08487788340008	3.29843413820363	-2.78066790269276	-2.78066790269276
3.08487788340008	3.30795598122601	-2.69715535106531	-2.69715535106531
3.08487788340008	3.32042353399918	-2.59147882313266	-2.59147882313266
3.08487788340008	3.32988808113066	-2.51395063248816	-2.51395063248816
3.08487788340008	3.34167171731797	-2.42067379127241	-2.42067379127241
3.08487788340008	3.34945522358469	-2.36103111950257	-2.36103111950257
3.08487788340008	3.3585212125853	-2.29354788888554	-2.29354788888554
3.08487788340008	3.36825225656232	-2.22341176873977	-2.22341176873977
3.08487788340008	3.37957340924158	-2.14483696165291	-2.14483696165291
3.08487788340008	3.388124757051	-2.08757073601134	-2.08757073601134
3.08487788340008	3.40006631133684	-2.01070146040269	-2.01070146040269
3.08487788340008	3.41031819784028	-1.94746575168858	-1.94746575168858
3.08487788340008	3.42124566193826	-1.88291064697262	-1.88291064697262
3.08487788340008	3.4282329791085	-1.84309946014605	-1.84309946014605
3.08487788340008	3.44003838428732	-1.77853291744782	-1.77853291744782
3.08487788340008	3.44978874723266	-1.72767255143179	-1.72767255143179
3.08487788340008	3.45844418684046	-1.68440404379481	-1.68440404379481
3.08487788340008	3.46995108331354	-1.62952610085017	-1.62952610085017
3.08487788340008	3.47930561178105	-1.58718180654643	-1.58718180654643
3.08487788340008	3.49068855748336	-1.53830162604686	-1.53830162604686
3.08487788340008	3.49945620723886	-1.50258786819779	-1.50258786819779
3.08487788340008	3.5102617296568	-1.46095605846142	-1.46095605846142
3.08487788340008	3.51971176077836	-1.42663556890358	-1.42663556890358
3.08487788340008	3.5297	-1.39242508011739	-1.39242508011739
3.09365591979381	2.5297	-2.22718037347471	-2.22718037347471
3.09365591979381	2.53930844129776	-2.3025793248371	-2.3025793248371
3.09365591979381	2.54779497192057	-2.37409780635352	-2.37409780635352
3.09365591979381	2.56041424082838	-2.48882321580879	-2.48882321580879
3.09365591979381	2.5688564932808	-2.57106585249875	-2.57106585249875
3.09365591979381	2.57878084645278	-2.67312046273963	-2.67312046273963
3.09365591979381	2.58790006453133	-2.77182846238543	-2.77182846238543
3.09365591979381	2.60044868121584	-2.91488957680735	-2.91488957680735
3.09365591979381	2.61142301668084	-3.04639535707611	-3.04639535707611
3.09365591979381	2.61891655477138	-3.13934297876375	-3.13934297876375
3.09365591979381	2.62821579381689	-3.25788890545357	-3.25788890545357
3.09365591979381	2.63990831305281	-3.41159340064036	-3.41159340064036
3.09365591979381	2.64816045660458	-3.5227915232424	-3.5227915232424
3.09365591979381	2.66105906661435	-3.70052229883794	-3.70052229883794
3.09365591979381	2.66962305468101	-3.82071884609417	-3.82071884609417
3.09365591979381	2.6785533057522	-3.94760887301379	-3.94760887301379
3.09365591979381	2.68809833521918	-4.08458502842609	-4.08458502842609
3.09365591979381	2.70151599859566	-4.27870205869772	-4.27870205869772
3.09365591979381	2.70905507632019	-4.38816898604381	-4.38816898604381
3.09365591979381	2.71998525917072	-4.54684312800214	-4.54684312800214
3.09365591979381	2.72922572197759	-4.68051580749295	-4.68051580749295
3.09365591979381	2.74114611746511	-4.85143001963809	-4.85143001963809
3.09365591979381	2.74860034865829	-4.95710259361084	-4.95710259361084
3.09365591979381	2.75935933954683	-5.10721609804114	-5.10721609804114
3.09365591979381	2.76773810666567	-5.22178522554526	-5.22178522554526
3.09365591979381	2.77804363128858	-5.3591536970643	-5.3591536970643
3.09365591979381	2.78988206968744	-5.51108008590262	-5.51108008590262
3.09365591979381	2.799643930492	-5.63081954112636	-5.63081954112636
3.09365591979381	2.81102918529108	-5.76301862694874	-5.76301862694874
3.09365591979381	2.81824838163769	-5.84221937845837	-5.84221937845837
3.09365591979381	2.82970215549013	-5.95954999388113	-5.95954999388113
3.09365591979381	2.83930568442423	-6.04928323571653	-6.04928323571653
3.09365591979381	2.84878869777475	-6.12944295599721	-6.12944295599721
3.09365591979381	2.85968028104831	-6.21033256864746	-6.21033256864746
3.09365591979381	2.86885162736121	-6.26853290696391	-6.26853290696391
3.09365591979381	2.88043509744726	-6.32840540368028	-6.32840540368028
3.09365591979381	2.89038702345778	-6.36713074101129	-6.36713074101129
3.09365591979381	2.90067886022027	-6.39440469908146	-6.39440469908146
3.09365591979381	2.90896284590012	-6.40674754312306	-6.40674754312306
3.09365591979381	2.92034801732973	-6.40972525201232	-6.40972525201232
3.09365591979381	2.93067093334228	-6.39838140914543	-6.39838140914543
3.09365591979381	2.93959327602965	-6.37810056721924	-6.37810056721924
3.09365591979381	2.95037368341503	-6.34092014437215	-6.34092014437215
3.09365591979381	2.95806641483584	-6.30621307206582	-6.30621307206582
3.09365591979381	2.96859975692854	-6.24826608521897	-6.24826608521897
3.09365591979381	2.98044547571505	-6.16947803093717	-6.16947803093717
3.09365591979381	2.98772143126024	-6.11458746073845	-6.11458746073845
3.09365591979381	3.00100233344648	-6.00261899422355	-6.00261899422355
3.09365591979381	3.01131809617829	-5.90622248574311	-5.90622248574311
3.09365591979381	3.0197116851039	-5.82250029205522	-5.82250029205522
3.09365591979381	3.03026099403746	-5.71137563316034	-5.71137563316034
3.09365591979381	3.03990760790565	-5.60484002191845	-5.60484002191845
3.09365591979381	3.05150515575847	-5.47154510136892	-5.47154510136892
3.09365591979381	3.05873576034268	-5.38608266550955	-5.38608266550955
3.09365591979381	3.06770301370292	-5.27801644420509	-5.27801644420509
3.09365591979381	3.07940591707879	-5.13447419718682	-5.13447419718682
3.09365591979381	3.09019597907842	-5.00032182498182	-5.00032182498182
3.09365591979381	3.09792004790723	-4.90373883433165	-4.90373883433165
3.09365591979381	3.110542189974	-4.74534051634288	-4.74534051634288
3.09365591979381	3.120908844404	-4.61548586781083	-4.61548586781083
3.09365591979381	3.12994958701076	-4.50271518764595	-4.50271518764595
3.09365591979381	3.13849390498568	-4.39681603710204	-4.39681603710204
3.09365591979381	3.1501869446091	-4.25335554668322	-4.25335554668322
3.09365591979381	3.16148064832368	-4.1166956500258	-4.1166956500258
3.09365591979381	3.17011103507498	-4.01382942357941	-4.01382942357941
3.09365591979381	3.17872314084609	-3.91261520498159	-3.91261520498159
3.09365591979381	3.18943427854929	-3.78887064757652	-3.78887064757652
3.09365591979381	3.20007270850667	-3.66849522256689	-3.66849522256689
3.09365591979381	3.21135729173775	-3.54371480729299	-3.54371480729299
3.09365591979381	3.21774495156264	-3.47447878061291	-3.47447878061291
3.09365591979381	3.22815211213431	-3.36376775233157	-3.36376775233157
3.09365591979381	3.23966270340771	-3.24457368808407	-3.24457368808407
3.09365591979381	3.2482633739793	-3.15779942771877	-3.15779942771877
3.09365591979381	3.26005447385254	-3.04193225969158	-3.04193225969158
3.09365591979381	3.2678375073655	-2.9674731069116	-2.9674731069116
3.09365591979381	3.27942502767294	-2.85957751664489	-2.85957751664489
3.09365591979381	3.28991400376944	-2.76496186209602	-2.76496186209602
3.09365591979381	3.29843413820363	-2.69027538558737	-2.69027538558737
3.09365591979381	3.30795598122601	-2.60905861639498	-2.60905861639498
3.09365591979381	3.32042353399918	-2.50631258399295	-2.50631258399295
3.09365591979381	3.32988808113066	-2.4310390214913	-2.4310390214913
3.09365591979381	3.34167171731797	-2.34052113144446	-2.34052113144446
3.09365591979381	3.34945522358469	-2.28268946257361	-2.28268946257361
3.09365591979381	3.3585212125853	-2.21727982724946	-2.21727982724946
3.09365591979381	3.36825225656232	-2.14938047246596	-2.14938047246596
3.09365591979381	3.37957340924158	-2.07341033478855	-2.07341033478855
3.09365591979381	3.388124757051	-2.01807953768071	-2.01807953768071
3.09365591979381	3.40006631133684	-1.94388923909446	-1.94388923909446
3.09365591979381	3.41031819784028	-1.88293180226714	-1.88293180226714
3.09365591979381	3.42124566193826	-1.82078093372292	-1.82078093372292
3.09365591979381	3.4282329791085	-1.78251602868193	-1.78251602868193
3.09365591979381	3.44003838428732	-1.7204778991067	-1.7204778991067
3.09365591979381	3.44978874723266	-1.67169940684209	-1.67169940684209
3.09365591979381	3.45844418684046	-1.63025920608283	-1.63025920608283
3.09365591979381	3.46995108331354	-1.57780346908334	-1.57780346908334
3.09365591979381	3.47930561178105	-1.53734247934767	-1.53734247934767
3.09365591979381	3.49068855748336	-1.49077179020611	-1.49077179020611
3.09365591979381	3.49945620723886	-1.45685208855872	-1.45685208855872
3.09365591979381	3.5102617296568	-1.41736699416117	-1.41736699416117
3.09365591979381	3.51971176077836	-1.38483372520045	-1.38483372520045
3.09365591979381	3.5297	-1.35254250559507	-1.35254250559507
3.10467859021866	2.5297	-2.21513890269671	-2.21513890269671
3.10467859021866	2.53930844129776	-2.28932238853741	-2.28932238853741
3.10467859021866	2.54779497192057	-2.35973977116913	-2.35973977116913
3.10467859021866	2.56041424082838	-2.47283499771783	-2.47283499771783
3.10467859021866	2.5688564932808	-2.55393967867872	-2.55393967867872
3.10467859021866	2.57878084645278	-2.65465645945142	-2.65465645945142
3.10467859021866	2.58790006453133	-2.75206291266511	-2.75206291266511
3.10467859021866	2.60044868121584	-2.89323518917649	-2.89323518917649
3.10467859021866	2.61142301668084	-3.0229620062857	-3.0229620062857
3.10467859021866	2.61891655477138	-3.11460511605083	-3.11460511605083
3.10467859021866	2.62821579381689	-3.23151717508358	-3.23151717508358
3.10467859021866	2.63990831305281	-3.38294194258771	-3.38294194258771
3.10467859021866	2.64816045660458	-3.49243856922641	-3.49243856922641
3.10467859021866	2.66105906661435	-3.66727224684439	-3.66727224684439
3.10467859021866	2.66962305468101	-3.78538923719248	-3.78538923719248
3.10467859021866	2.6785533057522	-3.90995129923544	-3.90995129923544
3.10467859021866	2.68809833521918	-4.04430278212283	-4.04430278212283
3.10467859021866	2.70151599859566	-4.23437273728808	-4.23437273728808
3.10467859021866	2.70905507632019	-4.34142309213763	-4.34142309213763
3.10467859021866	2.71998525917072	-4.49633903757552	-4.49633903757552
3.10467859021866	2.72922572197759	-4.6265957825957	-4.6265957825957
3.10467859021866	2.74114611746511	-4.79282465526205	-4.79282465526205
3.10467859021866	2.74860034865829	-4.89538883798514	-4.89538883798514
3.10467859021866	2.75935933954683	-5.04079614233905	-5.04079614233905
3.10467859021866	2.76773810666567	-5.15146008688521	-5.15146008688521
3.10467859021866	2.77804363128858	-5.28379354981826	-5.28379354981826
3.10467859021866	2.78988206968744	-5.42968014194645	-5.42968014194645
3.10467859021866	2.799643930492	-5.54418500187762	-5.54418500187762
3.10467859021866	2.81102918529108	-5.67006626494293	-5.67006626494293
3.10467859021866	2.81824838163769	-5.74509674148692	-5.74509674148692
3.10467859021866	2.82970215549013	-5.85573070492478	-5.85573070492478
3.10467859021866	2.83930568442423	-5.93971660309279	-5.93971660309279
3.10467859021866	2.84878869777475	-6.01411301631543	-6.01411301631543
3.10467859021866	2.85968028104831	-6.08843710245316	-6.08843710245316
3.10467859021866	2.86885162736121	-6.1411220928095	-6.1411220928095
3.10467859021866	2.88043509744726	-6.19415327981068	-6.19415327981068
3.10467859021866	2.89038702345778	-6.22717962129968	-6.22717962129968
3.10467859021866	2.90067886022027	-6.24880149463752	-6.24880149463752
3.10467859021866	2.90896284590012	-6.25681678634595	-6.25681678634595
3.10467859021866	2.92034801732973	-6.25415435168452	-6.25415435168452
3.10467859021866	2.93067093334228	-6.23831407799747	-6.23831407799747
3.10467859021866	2.93959327602965	-6.21438377428922	-6.21438377428922
3.10467859021866	2.95037368341503	-6.17337180690305	-6.17337180690305
3.10467859021866	2.95806641483584	-6.1362124848539	-6.1362124848539
3.10467859021866	2.96859975692854	-6.0754380257867	-6.0754380257867
3.10467859021866	2.98044547571505	-5.99418004677739	-5.99418004677739
3.10467859021866	2.98772143126024	-5.93801820508827	-5.93801820508827
3.10467859021866	3.00100233344648	-5.8245733341123	-5.8245733341123
3.10467859021866	3.01131809617829	-5.72757154328212	-5.72757154328212
3.10467859021866	3.0197116851039	-5.64373923889002	-5.64373923889002
3.10467859021866	3.03026099403746	-5.53284098314055	-5.53284098314055
3.10467859021866	3.03990760790565	-5.4268467396077	-5.4268467396077
3.10467859021866	3.05150515575847	-5.29467534101389	-5.29467534101389
3.10467859021866	3.05873576034268	-5.21012794823326	-5.21012794823326
3.10467859021866	3.06770301370292	-5.10347570216021	-5.10347570216021
3.10467859021866	3.07940591707879	-4.96195664369208	-4.96195664369208
3.10467859021866	3.09019597907842	-4.8300071332929	-4.8300071332929
3.10467859021866	3.09792004790723	-4.73504474684393	-4.73504474684393
3.10467859021866	3.110542189974	-4.57965695810941	-4.57965695810941
3.10467859021866	3.120908844404	-4.45238091920407	-4.45238091920407
3.10467859021866	3.12994958701076	-4.34199259886589	-4.34199259886589
3.10467859021866	3.13849390498568	-4.23842043251938	-4.23842043251938
3.10467859021866	3.1501869446091	-4.09824223979183	-4.09824223979183
3.10467859021866	3.16148064832368	-3.96490205801825	-3.96490205801825
3.10467859021866	3.17011103507498	-3.86453927269804	-3.86453927269804
3.10467859021866	3.17872314084609	-3.7658848141802	-3.7658848141802
3.10467859021866	3.18943427854929	-3.645358463957	-3.645358463957
3.10467859021866	3.20007270850667	-3.52820661833266	-3.52820661833266
3.10467859021866	3.21135729173775	-3.40689318828498	-3.40689318828498
3.10467859021866	3.21774495156264	-3.33958074735392	-3.33958074735392
3.10467859021866	3.22815211213431	-3.23208341648501	-3.23208341648501
3.10467859021866	3.23966270340771	-3.11641268863292	-3.11641268863292
3.10467859021866	3.2482633739793	-3.03226686586044	-3.03226686586044
3.10467859021866	3.26005447385254	-2.919996267192	-2.919996267192
3.10467859021866	3.2678375073655	-2.84792931761979	-2.84792931761979
3.10467859021866	3.27942502767294	-2.74351801858984	-2.74351801858984
3.10467859021866	3.28991400376944	-2.65206393656581	-2.65206393656581
3.10467859021866	3.29843413820363	-2.57990758461091	-2.57990758461091
3.10467859021866	3.30795598122601	-2.50155649500266	-2.50155649500266
3.10467859021866	3.32042353399918	-2.40248121506909	-2.40248121506909
3.10467859021866	3.32988808113066	-2.32999219171393	-2.32999219171393
3.10467859021866	3.34167171731797	-2.24293955235714	-2.24293955235714
3.10467859021866	3.34945522358469	-2.18736461864086	-2.18736461864086
3.10467859021866	3.3585212125853	-2.12461230453027	-2.12461230453027
3.10467859021866	3.36825225656232	-2.05947141019544	-2.05947141019544
3.10467859021866	3.37957340924158	-1.98666276970982	-1.98666276970982
3.10467859021866	3.388124757051	-1.93377860213678	-1.93377860213678
3.10467859021866	3.40006631133684	-1.86286486845182	-1.86286486845182
3.10467859021866	3.41031819784028	-1.80477185457335	-1.80477185457335
3.10467859021866	3.42124566193826	-1.74557212432427	-1.74557212432427
3.10467859021866	3.4282329791085	-1.70918998913146	-1.70918998913146
3.10467859021866	3.44003838428732	-1.65029886014531	-1.65029886014531
3.10467859021866	3.44978874723266	-1.6041069211052	-1.6041069211052
3.10467859021866	3.45844418684046	-1.56489614147483	-1.56489614147483
3.10467859021866	3.46995108331354	-1.51541284304233	-1.51541284304233
3.10467859021866	3.47930561178105	-1.47733668977639	-1.47733668977639
3.10467859021866	3.49068855748336	-1.43359730242241	-1.43359730242241
3.10467859021866	3.49945620723886	-1.40182319709237	-1.40182319709237
3.10467859021866	3.5102617296568	-1.36491795885695	-1.36491795885695
3.10467859021866	3.51971176077836	-1.33461784200529	-1.33461784200529
3.10467859021866	3.5297	-1.30464256401376	-1.30464256401376
3.11545995261383	2.5297	-2.20053323044328	-2.20053323044328
3.11545995261383	2.53930844129776	-2.27346244475677	-2.27346244475677
3.11545995261383	2.54779497192057	-2.3427994694041	-2.3427994694041
3.11545995261383	2.56041424082838	-2.45421163647995	-2.45421163647995
3.11545995261383	2.5688564932808	-2.53418092346845	-2.53418092346845
3.11545995261383	2.57878084645278	-2.63348026963388	-2.63348026963388
3.11545995261383	2.58790006453133	-2.72955484476194	-2.72955484476194
3.11545995261383	2.60044868121584	-2.86879241988134	-2.86879241988134
3.11545995261383	2.61142301668084	-2.99673702476593	-2.99673702476593
3.11545995261383	2.61891655477138	-3.08707290544498	-3.08707290544498
3.11545995261383	2.62821579381689	-3.20225676593344	-3.20225676593344
3.11545995261383	2.63990831305281	-3.35133733981399	-3.35133733981399
3.11545995261383	2.64816045660458	-3.45911100081031	-3.45911100081031
3.11545995261383	2.66105906661435	-3.6309628274289	-3.6309628274289
3.11545995261383	2.66962305468101	-3.74698117637871	-3.74698117637871
3.11545995261383	2.6785533057522	-3.86921489307986	-3.86921489307986
3.11545995261383	2.68809833521918	-4.00086019528504	-4.00086019528504
3.11545995261383	2.70151599859566	-4.18690059666562	-4.18690059666562
3.11545995261383	2.70905507632019	-4.29148476844676	-4.29148476844676
3.11545995261383	2.71998525917072	-4.44263240103334	-4.44263240103334
3.11545995261383	2.72922572197759	-4.56951543875022	-4.56951543875022
3.11545995261383	2.74114611746511	-4.73108122626047	-4.73108122626047
3.11545995261383	2.74860034865829	-4.8305625872847	-4.8305625872847
3.11545995261383	2.75935933954683	-4.97131808032879	-4.97131808032879
3.11545995261383	2.76773810666567	-5.07813736190252	-5.07813736190252
3.11545995261383	2.77804363128858	-5.205556721851	-5.205556721851
3.11545995261383	2.78988206968744	-5.34552324795516	-5.34552324795516
3.11545995261383	2.799643930492	-5.45496893276629	-5.45496893276629
3.11545995261383	2.81102918529108	-5.57468996465832	-5.57468996465832
3.11545995261383	2.81824838163769	-5.64573479578468	-5.64573479578468
3.11545995261383	2.82970215549013	-5.74992640492553	-5.74992640492553
3.11545995261383	2.83930568442423	-5.82843761413858	-5.82843761413858
3.11545995261383	2.84878869777475	-5.89743403696821	-5.89743403696821
3.11545995261383	2.85968028104831	-5.96551206890678	-5.96551206890678
3.11545995261383	2.86885162736121	-6.01303248068092	-6.01303248068092
3.11545995261383	2.88043509744726	-6.0597323432404	-6.0597323432404
3.11545995261383	2.89038702345778	-6.087495558836	-6.087495558836
3.11545995261383	2.90067886022027	-6.10390066593544	-6.10390066593544
3.11545995261383	2.90896284590012	-6.10801092847629	-6.10801092847629
3.11545995261383	2.92034801732973	-6.10032504646648	-6.10032504646648
3.11545995261383	2.93067093334228	-6.08032799300929	-6.08032799300929
3.11545995261383	2.93959327602965	-6.05324077240084	-6.05324077240084
3.11545995261383	2.95037368341503	-6.00877694807969	-6.00877694807969
3.11545995261383	2.95806641483584	-5.96957906186555	-5.96957906186555
3.11545995261383	2.96859975692854	-5.90645540915625	-5.90645540915625
3.11545995261383	2.98044547571505	-5.82314984970299	-5.82314984970299
3.11545995261383	2.98772143126024	-5.76605884227098	-5.76605884227098
3.11545995261383	3.00100233344648	-5.65149981337822	-5.65149981337822
3.11545995261383	3.01131809617829	-5.55422945846442	-5.55422945846442
3.11545995261383	3.0197116851039	-5.4704674175735	-5.4704674175735
3.11545995261383	3.03026099403746	-5.36003906411145	-5.36003906411145
3.11545995261383	3.03990760790565	-5.25478149463493	-5.25478149463493
3.11545995261383	3.05150515575847	-5.12392909913933	-5.12392909913933
3.11545995261383	3.05873576034268	-5.04043423613166	-5.04043423613166
3.11545995261383	3.06770301370292	-4.93519813438371	-4.93519813438371
3.11545995261383	3.07940591707879	-4.79585355411058	-4.79585355411058
3.11545995261383	3.09019597907842	-4.66615183042126	-4.66615183042126
3.11545995261383	3.09792004790723	-4.5729563217439	-4.5729563217439
3.11545995261383	3.110542189974	-4.42062510864645	-4.42062510864645
3.11545995261383	3.120908844404	-4.29598308237786	-4.29598308237786
3.11545995261383	3.12994958701076	-4.18798411588659	-4.18798411588659
3.11545995261383	3.13849390498568	-4.08673673781692	-4.08673673781692
3.11545995261383	3.1501869446091	-3.94979574505044	-3.94979574505044
3.11545995261383	3.16148064832368	-3.81971632203681	-3.81971632203681
3.11545995261383	3.17011103507498	-3.72183285702073	-3.72183285702073
3.11545995261383	3.17872314084609	-3.62570711282456	-3.62570711282456
3.11545995261383	3.18943427854929	-3.50835389744185	-3.50835389744185
3.11545995261383	3.20007270850667	-3.39437463854722	-3.39437463854722
3.11545995261383	3.21135729173775	-3.2764121075088	-3.2764121075088
3.11545995261383	3.21774495156264	-3.211015835637	-3.211015835637
3.11545995261383	3.22815211213431	-3.10666817477022	-3.10666817477022
3.11545995261383	3.23966270340771	-2.99449934523903	-2.99449934523903
3.11545995261383	3.2482633739793	-2.91284582067192	-2.91284582067192
3.11545995261383	3.26005447385254	-2.80411425968788	-2.80411425968788
3.11545995261383	3.2678375073655	-2.73430551851715	-2.73430551851715
3.11545995261383	3.27942502767294	-2.63339148215613	-2.63339148215613
3.11545995261383	3.28991400376944	-2.54501531498016	-2.54501531498016
3.11545995261383	3.29843413820363	-2.47536849743722	-2.47536849743722
3.11545995261383	3.30795598122601	-2.39975313488509	-2.39975313488509
3.11545995261383	3.32042353399918	-2.30428783736141	-2.30428783736141
3.11545995261383	3.32988808113066	-2.23447433272838	-2.23447433272838
3.11545995261383	3.34167171731797	-2.15077658265091	-2.15077658265091
3.11545995261383	3.34945522358469	-2.09736149609591	-2.09736149609591
3.11545995261383	3.3585212125853	-2.03710925967522	-2.03710925967522
3.11545995261383	3.36825225656232	-1.97467665315747	-1.97467665315747
3.11545995261383	3.37957340924158	-1.90496069183649	-1.90496069183649
3.11545995261383	3.388124757051	-1.85441086005591	-1.85441086005591
3.11545995261383	3.40006631133684	-1.7866920370011	-1.7866920370011
3.11545995261383	3.41031819784028	-1.73130774528016	-1.73130774528016
3.11545995261383	3.42124566193826	-1.67493920763161	-1.67493920763161
3.11545995261383	3.4282329791085	-1.64038261800863	-1.64038261800863
3.11545995261383	3.44003838428732	-1.58450376914777	-1.58450376914777
3.11545995261383	3.44978874723266	-1.54074307466476	-1.54074307466476
3.11545995261383	3.45844418684046	-1.50368143258351	-1.50368143258351
3.11545995261383	3.46995108331354	-1.45701254601528	-1.45701254601528
3.11545995261383	3.47930561178105	-1.42120801651106	-1.42120801651106
3.11545995261383	3.49068855748336	-1.38016120631215	-1.38016120631215
3.11545995261383	3.49945620723886	-1.35040461176379	-1.35040461176379
3.11545995261383	3.5102617296568	-1.31596559134596	-1.31596559134596
3.11545995261383	3.51971176077836	-1.28782009859879	-1.28782009859879
3.11545995261383	3.5297	-1.26001487887936	-1.26001487887936
3.12422973981219	2.5297	-2.1865919364667	-2.1865919364667
3.12422973981219	2.53930844129776	-2.25849665204436	-2.25849665204436
3.12422973981219	2.54779497192057	-2.32689785013525	-2.32689785013525
3.12422973981219	2.56041424082838	-2.43692174912235	-2.43692174912235
3.12422973981219	2.5688564932808	-2.51591485941367	-2.51591485941367
3.12422973981219	2.57878084645278	-2.61404319449144	-2.61404319449144
3.12422973981219	2.58790006453133	-2.70898395950923	-2.70898395950923
3.12422973981219	2.60044868121584	-2.84663016340318	-2.84663016340318
3.12422973981219	2.61142301668084	-2.97301150780834	-2.97301150780834
3.12422973981219	2.61891655477138	-3.06224563818489	-3.06224563818489
3.12422973981219	2.62821579381689	-3.17599931488132	-3.17599931488132
3.12422973981219	2.63990831305281	-3.3231609770076	-3.3231609770076
3.12422973981219	2.64816045660458	-3.42941990123256	-3.42941990123256
3.12422973981219	2.66105906661435	-3.59884211368012	-3.59884211368012
3.12422973981219	2.66962305468101	-3.71309229448411	-3.71309229448411
3.12422973981219	2.6785533057522	-3.83335231855386	-3.83335231855386
3.12422973981219	2.68809833521918	-3.96277040174061	-3.96277040174061
3.12422973981219	2.70151599859566	-4.14543299905995	-4.14543299905995
3.12422973981219	2.70905507632019	-4.24797001448258	-4.24797001448258
3.12422973981219	2.71998525917072	-4.39602032210945	-4.39602032210945
3.12422973981219	2.72922572197759	-4.52008628292691	-4.52008628292691
3.12422973981219	2.74114611746511	-4.6778594748148	-4.6778594748148
3.12422973981219	2.74860034865829	-4.77477346009925	-4.77477346009925
3.12422973981219	2.75935933954683	-4.91170955653911	-4.91170955653911
3.12422973981219	2.76773810666567	-5.01543881993996	-5.01543881993996
3.12422973981219	2.77804363128858	-5.13887056474948	-5.13887056474948
3.12422973981219	2.78988206968744	-5.2740531679267	-5.2740531679267
3.12422973981219	2.799643930492	-5.37938111121815	-5.37938111121815
3.12422973981219	2.81102918529108	-5.49421350337218	-5.49421350337218
3.12422973981219	2.81824838163769	-5.56210502847767	-5.56210502847767
3.12422973981219	2.82970215549013	-5.66112169052701	-5.66112169052701
3.12422973981219	2.83930568442423	-5.73536079241404	-5.73536079241404
3.12422973981219	2.84878869777475	-5.8000527619443	-5.8000527619443
3.12422973981219	2.85968028104831	-5.86326395875489	-5.86326395875489
3.12422973981219	2.86885162736121	-5.90676130881155	-5.90676130881155
3.12422973981219	2.88043509744726	-5.94853122213391	-5.94853122213391
3.12422973981219	2.89038702345778	-5.97221075514119	-5.97221075514119
3.12422973981219	2.90067886022027	-5.98472083361531	-5.98472083361531
3.12422973981219	2.90896284590012	-5.98580376214699	-5.98580376214699
3.12422973981219	2.92034801732973	-5.97436513514913	-5.97436513514913
3.12422973981219	2.93067093334228	-5.95129227966112	-5.95129227966112
3.12422973981219	2.93959327602965	-5.92180898787382	-5.92180898787382
3.12422973981219	2.95037368341503	-5.87491616901815	-5.87491616901815
3.12422973981219	2.95806641483584	-5.83426117720478	-5.83426117720478
3.12422973981219	2.96859975692854	-5.76938407205421	-5.76938407205421
3.12422973981219	2.98044547571505	-5.68468818309537	-5.68468818309537
3.12422973981219	2.98772143126024	-5.62703604089916	-5.62703604089916
3.12422973981219	3.00100233344648	-5.51187087944515	-5.51187087944515
3.12422973981219	3.01131809617829	-5.41450602607551	-5.41450602607551
3.12422973981219	3.0197116851039	-5.33097745778832	-5.33097745778832
3.12422973981219	3.03026099403746	-5.22109262540926	-5.22109262540926
3.12422973981219	3.03990760790565	-5.11659590633968	-5.11659590633968
3.12422973981219	3.05150515575847	-4.98698988157366	-4.98698988157366
3.12422973981219	3.05873576034268	-4.90436616991053	-4.90436616991053
3.12422973981219	3.06770301370292	-4.80036441797012	-4.80036441797012
3.12422973981219	3.07940591707879	-4.66295194844008	-4.66295194844008
3.12422973981219	3.09019597907842	-4.53512305122911	-4.53512305122911
3.12422973981219	3.09792004790723	-4.44335369043119	-4.44335369043119
3.12422973981219	3.110542189974	-4.29358076576801	-4.29358076576801
3.12422973981219	3.120908844404	-4.17109682491764	-4.17109682491764
3.12422973981219	3.12994958701076	-4.06507578188143	-4.06507578188143
3.12422973981219	3.13849390498568	-3.96577688038502	-3.96577688038502
3.12422973981219	3.1501869446091	-3.831554107741	-3.831554107741
3.12422973981219	3.16148064832368	-3.70409591457701	-3.70409591457701
3.12422973981219	3.17011103507498	-3.60826732048747	-3.60826732048747
3.12422973981219	3.17872314084609	-3.51420903611734	-3.51420903611734
3.12422973981219	3.18943427854929	-3.39947380221651	-3.39947380221651
3.12422973981219	3.20007270850667	-3.28808030315872	-3.28808030315872
3.12422973981219	3.21135729173775	-3.17284130091303	-3.17284130091303
3.12422973981219	3.21774495156264	-3.10905601335867	-3.10905601335867
3.12422973981219	3.22815211213431	-3.00721818382044	-3.00721818382044
3.12422973981219	3.23966270340771	-2.89779637428421	-2.89779637428421
3.12422973981219	3.2482633739793	-2.81827967779066	-2.81827967779066
3.12422973981219	3.26005447385254	-2.71239319384705	-2.71239319384705
3.12422973981219	3.2678375073655	-2.64447832065963	-2.64447832065963
3.12422973981219	3.27942502767294	-2.54628084457602	-2.54628084457602
3.12422973981219	3.28991400376944	-2.46039151627394	-2.46039151627394
3.12422973981219	3.29843413820363	-2.39275065551169	-2.39275065551169
3.12422973981219	3.30795598122601	-2.31933843384508	-2.31933843384508
3.12422973981219	3.32042353399918	-2.22678632897134	-2.22678632897134
3.12422973981219	3.32988808113066	-2.15914603974227	-2.15914603974227
3.12422973981219	3.34167171731797	-2.07812758624624	-2.07812758624624
3.12422973981219	3.34945522358469	-2.0265116932635	-2.0265116932635
3.12422973981219	3.3585212125853	-1.96824018948945	-1.96824018948945
3.12422973981219	3.36825225656232	-1.90798359146214	-1.90798359146214
3.12422973981219	3.37957340924158	-1.84078920167156	-1.84078920167156
3.12422973981219	3.388124757051	-1.79202480400329	-1.79202480400329
3.12422973981219	3.40006631133684	-1.726903970085	-1.726903970085
3.12422973981219	3.41031819784028	-1.67364076859133	-1.67364076859133
3.12422973981219	3.42124566193826	-1.61959076345966	-1.61959076345966
3.12422973981219	3.4282329791085	-1.58645120754824	-1.58645120754824
3.12422973981219	3.44003838428732	-1.53295053073202	-1.53295053073202
3.12422973981219	3.44978874723266	-1.4911818424282	-1.4911818424282
3.12422973981219	3.45844418684046	-1.45582776829235	-1.45582776829235
3.12422973981219	3.46995108331354	-1.41137223977711	-1.41137223977711
3.12422973981219	3.47930561178105	-1.37733204272286	-1.37733204272286
3.12422973981219	3.49068855748336	-1.33843756428143	-1.33843756428143
3.12422973981219	3.49945620723886	-1.31031270379822	-1.31031270379822
3.12422973981219	3.5102617296568	-1.27780187353227	-1.27780187353227
3.12422973981219	3.51971176077836	-1.25134425597071	-1.25134425597071
3.12422973981219	3.5297	-1.22524513767445	-1.22524513767445
3.13461201538672	2.5297	-2.16774772182669	-2.16774772182669
3.13461201538672	2.53930844129776	-2.2384115610883	-2.2384115610883
3.13461201538672	2.54779497192057	-2.30567033059276	-2.30567033059276
3.13461201538672	2.56041424082838	-2.4139949100196	-2.4139949100196
3.13461201538672	2.5688564932808	-2.49182856137219	-2.49182856137219
3.13461201538672	2.57878084645278	-2.58854429807423	-2.58854429807423
3.13461201538672	2.58790006453133	-2.68213228736965	-2.68213228736965
3.13461201538672	2.60044868121584	-2.81775421030972	-2.81775421030972
3.13461201538672	2.61142301668084	-2.94231720503069	-2.94231720503069
3.13461201538672	2.61891655477138	-3.03020973038957	-3.03020973038957
3.13461201538672	2.62821579381689	-3.14216507365757	-3.14216507365757
3.13461201538672	2.63990831305281	-3.28697114832045	-3.28697114832045
3.13461201538672	2.64816045660458	-3.39145688751898	-3.39145688751898
3.13461201538672	2.66105906661435	-3.55786252630929	-3.55786252630929
3.13461201538672	2.66962305468101	-3.66998627895566	-3.66998627895566
3.13461201538672	2.6785533057522	-3.78787970577167	-3.78787970577167
3.13461201538672	2.68809833521918	-3.91461091198687	-3.91461091198687
3.13461201538672	2.70151599859566	-4.09319202906102	-4.09319202906102
3.13461201538672	2.70905507632019	-4.19331132355939	-4.19331132355939
3.13461201538672	2.71998525917072	-4.33761298425424	-4.33761298425424
3.13461201538672	2.72922572197759	-4.4583575232956	-4.4583575232956
3.13461201538672	2.74114611746511	-4.61156825947086	-4.61156825947086
3.13461201538672	2.74860034865829	-4.70548501595283	-4.70548501595283
3.13461201538672	2.75935933954683	-4.83788081628762	-4.83788081628762
3.13461201538672	2.76773810666567	-4.93793795395089	-4.93793795395089
3.13461201538672	2.77804363128858	-5.05670295367065	-5.05670295367065
3.13461201538672	2.78988206968744	-5.18628267138695	-5.18628267138695
3.13461201538672	2.799643930492	-5.28681284252298	-5.28681284252298
3.13461201538672	2.81102918529108	-5.39596146509479	-5.39596146509479
3.13461201538672	2.81824838163769	-5.46014544920632	-5.46014544920632
3.13461201538672	2.82970215549013	-5.553289365757	-5.553289365757
3.13461201538672	2.83930568442423	-5.62253208367326	-5.62253208367326
3.13461201538672	2.84878869777475	-5.68237012386618	-5.68237012386618
3.13461201538672	2.85968028104831	-5.74005023761879	-5.74005023761879
3.13461201538672	2.86885162736121	-5.77899881177103	-5.77899881177103
3.13461201538672	2.88043509744726	-5.81522569978688	-5.81522569978688
3.13461201538672	2.89038702345778	-5.83441221948624	-5.83441221948624
3.13461201538672	2.90067886022027	-5.84248991237837	-5.84248991237837
3.13461201538672	2.90896284590012	-5.84027146232501	-5.84027146232501
3.13461201538672	2.92034801732973	-5.82465226816464	-5.82465226816464
3.13461201538672	2.93067093334228	-5.79824436423797	-5.79824436423797
3.13461201538672	2.93959327602965	-5.76626326187346	-5.76626326187346
3.13461201538672	2.95037368341503	-5.71676136681469	-5.71676136681469
3.13461201538672	2.95806641483584	-5.67455175515198	-5.67455175515198
3.13461201538672	2.96859975692854	-5.60796559046946	-5.60796559046946
3.13461201538672	2.98044547571505	-5.5219530488522	-5.5219530488522
3.13461201538672	2.98772143126024	-5.46372860713143	-5.46372860713143
3.13461201538672	3.00100233344648	-5.34813085500627	-5.34813085500627
3.13461201538672	3.01131809617829	-5.25096304525039	-5.25096304525039
3.13461201538672	3.0197116851039	-5.16771438111351	-5.16771438111351
3.13461201538672	3.03026099403746	-5.05867330614302	-5.05867330614302
3.13461201538672	3.03990760790565	-4.95524559722742	-4.95524559722742
3.13461201538672	3.05150515575847	-4.82718371507332	-4.82718371507332
3.13461201538672	3.05873576034268	-4.7457105723596	-4.7457105723596
3.13461201538672	3.06770301370292	-4.64332863686985	-4.64332863686985
3.13461201538672	3.07940591707879	-4.50818902691736	-4.50818902691736
3.13461201538672	3.09019597907842	-4.382722552968	-4.382722552968
3.13461201538672	3.09792004790723	-4.29275614663294	-4.29275614663294
3.13461201538672	3.110542189974	-4.14597490464467	-4.14597490464467
3.13461201538672	3.120908844404	-4.02615376948131	-4.02615376948131
3.13461201538672	3.12994958701076	-3.92250274435759	-3.92250274435759
3.13461201538672	3.13849390498568	-3.82546740562134	-3.82546740562134
3.13461201538672	3.1501869446091	-3.69447946556937	-3.69447946556937
3.13461201538672	3.16148064832368	-3.57014765552969	-3.57014765552969
3.13461201538672	3.17011103507498	-3.47681516548545	-3.47681516548545
3.13461201538672	3.17872314084609	-3.38518165783779	-3.38518165783779
3.13461201538672	3.18943427854929	-3.27348752071424	-3.27348752071424
3.13461201538672	3.20007270850667	-3.16515407696733	-3.16515407696733
3.13461201538672	3.21135729173775	-3.05319247821348	-3.05319247821348
3.13461201538672	3.21774495156264	-2.99121955853832	-2.99121955853832
3.13461201538672	3.22815211213431	-2.89240048978274	-2.89240048978274
3.13461201538672	3.23966270340771	-2.78627801053744	-2.78627801053744
3.13461201538672	3.2482633739793	-2.70924075390838	-2.70924075390838
3.13461201538672	3.26005447385254	-2.60665238063996	-2.60665238063996
3.13461201538672	3.2678375073655	-2.54098291336663	-2.54098291336663
3.13461201538672	3.27942502767294	-2.4460346789034	-2.4460346789034
3.13461201538672	3.28991400376944	-2.36306303152435	-2.36306303152435
3.13461201538672	3.29843413820363	-2.29777382855866	-2.29777382855866
3.13461201538672	3.30795598122601	-2.22699356736234	-2.22699356736234
3.13461201538672	3.32042353399918	-2.13779991776505	-2.13779991776505
3.13461201538672	3.32988808113066	-2.0727232729642	-2.0727232729642
3.13461201538672	3.34167171731797	-1.99483455450275	-1.99483455450275
3.13461201538672	3.34945522358469	-1.94524321347558	-1.94524321347558
3.13461201538672	3.3585212125853	-1.88933510354462	-1.88933510354462
3.13461201538672	3.36825225656232	-1.83158831455307	-1.83158831455307
3.13461201538672	3.37957340924158	-1.7672785301084	-1.7672785301084
3.13461201538672	3.388124757051	-1.72066805101139	-1.72066805101139
3.13461201538672	3.40006631133684	-1.65851594010229	-1.65851594010229
3.13461201538672	3.41031819784028	-1.60778629986964	-1.60778629986964
3.13461201538672	3.42124566193826	-1.55633404927619	-1.55633404927619
3.13461201538672	3.4282329791085	-1.52488193118938	-1.52488193118938
3.13461201538672	3.44003838428732	-1.47417918776995	-1.47417918776995
3.13461201538672	3.44978874723266	-1.43466574020033	-1.43466574020033
3.13461201538672	3.45844418684046	-1.4012845468996	-1.4012845468996
3.13461201538672	3.46995108331354	-1.35938717040347	-1.35938717040347
3.13461201538672	3.47930561178105	-1.32742445905762	-1.32742445905762
3.13461201538672	3.49068855748336	-1.29096506489526	-1.29096506489526
3.13461201538672	3.49945620723886	-1.26469395111832	-1.26469395111832
3.13461201538672	3.5102617296568	-1.23444132072069	-1.23444132072069
3.13461201538672	3.51971176077836	-1.20985857403616	-1.20985857403616
3.13461201538672	3.5297	-1.18577694483741	-1.18577694483741
3.14540337049493	2.5297	-2.14552723421883	-2.14552723421883
3.14540337049493	2.53930844129776	-2.21484098154843	-2.21484098154843
3.14540337049493	2.54779497192057	-2.28093725152752	-2.28093725152752
3.14540337049493	2.56041424082838	-2.38745596711533	-2.38745596711533
3.14540337049493	2.5688564932808	-2.46404231112189	-2.46404231112189
3.14540337049493	2.57878084645278	-2.55922696797057	-2.55922696797057
3.14540337049493	2.58790006453133	-2.65135804978792	-2.65135804978792
3.14540337049493	2.60044868121584	-2.78487250373587	-2.78487250373587
3.14540337049493	2.61142301668084	-2.90742680335995	-2.90742680335995
3.14540337049493	2.61891655477138	-2.99390011842854	-2.99390011842854
3.14540337049493	2.62821579381689	-3.10398096479565	-3.10398096479565
3.14540337049493	2.63990831305281	-3.24624905936543	-3.24624905936543
3.14540337049493	2.64816045660458	-3.34884676597579	-3.34884676597579
3.14540337049493	2.66105906661435	-3.51207906568408	-3.51207906568408
3.14540337049493	2.66962305468101	-3.6219023972771	-3.6219023972771
3.14540337049493	2.6785533057522	-3.73729108997316	-3.73729108997316
3.14540337049493	2.68809833521918	-3.86123323517404	-3.86123323517404
3.14540337049493	2.70151599859566	-4.03550266260095	-4.03550266260095
3.14540337049493	2.70905507632019	-4.13308224494801	-4.13308224494801
3.14540337049493	2.71998525917072	-4.27347813637726	-4.27347813637726
3.14540337049493	2.72922572197759	-4.3906975964519	-4.3906975964519
3.14540337049493	2.74114611746511	-4.53917862361226	-4.53917862361226
3.14540337049493	2.74860034865829	-4.63000600455382	-4.63000600455382
3.14540337049493	2.75935933954683	-4.7577505326027	-4.7577505326027
3.14540337049493	2.76773810666567	-4.85400299484024	-4.85400299484024
3.14540337049493	2.77804363128858	-4.96792960255834	-4.96792960255834
3.14540337049493	2.78988206968744	-5.09177920033915	-5.09177920033915
3.14540337049493	2.799643930492	-5.18747451021829	-5.18747451021829
3.14540337049493	2.81102918529108	-5.2908117326055	-5.2908117326055
3.14540337049493	2.81824838163769	-5.35130647534004	-5.35130647534004
3.14540337049493	2.82970215549013	-5.4385481736515	-5.4385481736515
3.14540337049493	2.83930568442423	-5.50282507877716	-5.50282507877716
3.14540337049493	2.84878869777475	-5.55777675422803	-5.55777675422803
3.14540337049493	2.85968028104831	-5.60998279330448	-5.60998279330448
3.14540337049493	2.86885162736121	-5.64445465997642	-5.64445465997642
3.14540337049493	2.88043509744726	-5.67522943703227	-5.67522943703227
3.14540337049493	2.89038702345778	-5.69005005108534	-5.69005005108534
3.14540337049493	2.90067886022027	-5.69388485504066	-5.69388485504066
3.14540337049493	2.90896284590012	-5.68850563224407	-5.68850563224407
3.14540337049493	2.92034801732973	-5.66898401960094	-5.66898401960094
3.14540337049493	2.93067093334228	-5.63941517759235	-5.63941517759235
3.14540337049493	2.93959327602965	-5.60508774121382	-5.60508774121382
3.14540337049493	2.95037368341503	-5.55320888398717	-5.55320888398717
3.14540337049493	2.95806641483584	-5.50961297586218	-5.50961297586218
3.14540337049493	2.96859975692854	-5.4415824394768	-5.4415824394768
3.14540337049493	2.98044547571505	-5.354443522314	-5.354443522314
3.14540337049493	2.98772143126024	-5.29587208982429	-5.29587208982429
3.14540337049493	3.00100233344648	-5.18012128980558	-5.18012128980558
3.14540337049493	3.01131809617829	-5.08325784990836	-5.08325784990836
3.14540337049493	3.0197116851039	-5.00062412586493	-5.00062412586493
3.14540337049493	3.03026099403746	-4.89252827114944	-4.89252827114944
3.14540337049493	3.03990760790565	-4.79031211021851	-4.79031211021851
3.14540337049493	3.05150515575847	-4.66406317637194	-4.66406317637194
3.14540337049493	3.05873576034268	-4.58386223559307	-4.58386223559307
3.14540337049493	3.06770301370292	-4.48321297452793	-4.48321297452793
3.14540337049493	3.07940591707879	-4.3505615099179	-4.3505615099179
3.14540337049493	3.09019597907842	-4.22761609612274	-4.22761609612274
3.14540337049493	3.09792004790723	-4.13950228216498	-4.13950228216498
3.14540337049493	3.110542189974	-3.99595015528894	-3.99595015528894
3.14540337049493	3.120908844404	-3.87889845053132	-3.87889845053132
3.14540337049493	3.12994958701076	-3.77776182337459	-3.77776182337459
3.14540337049493	3.13849390498568	-3.68312580114059	-3.68312580114059
3.14540337049493	3.1501869446091	-3.55545562215269	-3.55545562215269
3.14540337049493	3.16148064832368	-3.43440982534804	-3.43440982534804
3.14540337049493	3.17011103507498	-3.34361328575096	-3.34361328575096
3.14540337049493	3.17872314084609	-3.25455356041334	-3.25455356041334
3.14540337049493	3.18943427854929	-3.14606740319294	-3.14606740319294
3.14540337049493	3.20007270850667	-3.04087610873125	-3.04087610873125
3.14540337049493	3.21135729173775	-2.93227613197973	-2.93227613197973
3.14540337049493	3.21774495156264	-2.87217808315415	-2.87217808315415
3.14540337049493	3.22815211213431	-2.77644875610707	-2.77644875610707
3.14540337049493	3.23966270340771	-2.67377848998217	-2.67377848998217
3.14540337049493	3.2482633739793	-2.59924550359739	-2.59924550359739
3.14540337049493	3.26005447385254	-2.50012818100976	-2.50012818100976
3.14540337049493	3.2678375073655	-2.43669338934137	-2.43669338934137
3.14540337049493	3.27942502767294	-2.34508487652363	-2.34508487652363
3.14540337049493	3.28991400376944	-2.26510924675461	-2.26510924675461
3.14540337049493	3.29843413820363	-2.20223285210591	-2.20223285210591
3.14540337049493	3.30795598122601	-2.13412670931194	-2.13412670931194
3.14540337049493	3.32042353399918	-2.04839681280913	-2.04839681280913
3.14540337049493	3.32988808113066	-1.98589758014936	-1.98589758014936
3.14540337049493	3.34167171731797	-1.9112304851111	-1.9112304851111
3.14540337049493	3.34945522358469	-1.8637298588684	-1.8637298588684
3.14540337049493	3.3585212125853	-1.81023346007606	-1.81023346007606
3.14540337049493	3.36825225656232	-1.75504554976908	-1.75504554976908
3.14540337049493	3.37957340924158	-1.69365265033207	-1.69365265033207
3.14540337049493	3.388124757051	-1.64927604040076	-1.64927604040076
3.14540337049493	3.40006631133684	-1.59012069104796	-1.59012069104796
3.14540337049493	3.41031819784028	-1.54196273221868	-1.54196273221868
3.14540337049493	3.42124566193826	-1.49318809336171	-1.49318809336171
3.14540337049493	3.4282329791085	-1.46342458208721	-1.46342458208721
3.14540337049493	3.44003838428732	-1.41555350170961	-1.41555350170961
3.14540337049493	3.44978874723266	-1.3782803226095	-1.3782803226095
3.14540337049493	3.45844418684046	-1.3468922907536	-1.3468922907536
3.14540337049493	3.46995108331354	-1.30763669238399	-1.30763669238399
3.14540337049493	3.47930561178105	-1.27772757198642	-1.27772757198642
3.14540337049493	3.49068855748336	-1.24375939667379	-1.24375939667379
3.14540337049493	3.49945620723886	-1.21933243203114	-1.21933243203114
3.14540337049493	3.5102617296568	-1.19132757730495	-1.19132757730495
3.14540337049493	3.51971176077836	-1.1686843019038	-1.1686843019038
3.14540337049493	3.5297	-1.14658388147899	-1.14658388147899
3.15316372744959	2.5297	-2.12789569129598	-2.12789569129598
3.15316372744959	2.53930844129776	-2.19627898719853	-2.19627898719853
3.15316372744959	2.54779497192057	-2.26148645858939	-2.26148645858939
3.15316372744959	2.56041424082838	-2.3666859639153	-2.3666859639153
3.15316372744959	2.5688564932808	-2.44235986110732	-2.44235986110732
3.15316372744959	2.57878084645278	-2.53643244749571	-2.53643244749571
3.15316372744959	2.58790006453133	-2.62750841842012	-2.62750841842012
3.15316372744959	2.60044868121584	-2.75945654534854	-2.75945654534854
3.15316372744959	2.61142301668084	-2.88055759048245	-2.88055759048245
3.15316372744959	2.61891655477138	-2.96598148916013	-2.96598148916013
3.15316372744959	2.62821579381689	-3.07471642688984	-3.07471642688984
3.15316372744959	2.63990831305281	-3.21515272677522	-3.21515272677522
3.15316372744959	2.64816045660458	-3.31633321816417	-3.31633321816417
3.15316372744959	2.66105906661435	-3.47721032191924	-3.47721032191924
3.15316372744959	2.66962305468101	-3.58542510162795	-3.58542510162795
3.15316372744959	2.6785533057522	-3.69900900656427	-3.69900900656427
3.15316372744959	2.68809833521918	-3.82082824028015	-3.82082824028015
3.15316372744959	2.70151599859566	-3.99203190638207	-3.99203190638207
3.15316372744959	2.70905507632019	-4.08774687767522	-4.08774687767522
3.15316372744959	2.71998525917072	-4.22536261677357	-4.22536261677357
3.15316372744959	2.72922572197759	-4.3400757131958	-4.3400757131958
3.15316372744959	2.74114611746511	-4.4851339593751	-4.4851339593751
3.15316372744959	2.74860034865829	-4.57371801756068	-4.57371801756068
3.15316372744959	2.75935933954683	-4.69812956391002	-4.69812956391002
3.15316372744959	2.76773810666567	-4.79173436249715	-4.79173436249715
3.15316372744959	2.77804363128858	-4.90222599970446	-4.90222599970446
3.15316372744959	2.78988206968744	-5.02202934008881	-5.02202934008881
3.15316372744959	2.799643930492	-5.11432985562556	-5.11432985562556
3.15316372744959	2.81102918529108	-5.2135882444615	-5.2135882444615
3.15316372744959	2.81824838163769	-5.27148835233692	-5.27148835233692
3.15316372744959	2.82970215549013	-5.35457784418622	-5.35457784418622
3.15316372744959	2.83930568442423	-5.41541336247548	-5.41541336247548
3.15316372744959	2.84878869777475	-5.46704062200109	-5.46704062200109
3.15316372744959	2.85968028104831	-5.51548781982672	-5.51548781982672
3.15316372744959	2.86885162736121	-5.54692975776823	-5.54692975776823
3.15316372744959	2.88043509744726	-5.57399137775531	-5.57399137775531
3.15316372744959	2.89038702345778	-5.58581136265968	-5.58581136265968
3.15316372744959	2.90067886022027	-5.58682871533978	-5.58682871533978
3.15316372744959	2.90896284590012	-5.57937315111241	-5.57937315111241
3.15316372744959	2.92034801732973	-5.55721715528779	-5.55721715528779
3.15316372744959	2.93067093334228	-5.52563381184922	-5.52563381184922
3.15316372744959	2.93959327602965	-5.48978991193161	-5.48978991193161
3.15316372744959	2.95037368341503	-5.4364000999949	-5.4364000999949
3.15316372744959	2.95806641483584	-5.39191003151848	-5.39191003151848
3.15316372744959	2.96859975692854	-5.32302299475924	-5.32302299475924
3.15316372744959	2.98044547571505	-5.2352794508393	-5.2352794508393
3.15316372744959	2.98772143126024	-5.17650402416643	-5.17650402416643
3.15316372744959	3.00100233344648	-5.06081262378393	-5.06081262378393
3.15316372744959	3.01131809617829	-4.96427652230614	-4.96427652230614
3.15316372744959	3.0197116851039	-4.88215289347642	-4.88215289347642
3.15316372744959	3.03026099403746	-4.77491011351105	-4.77491011351105
3.15316372744959	3.03990760790565	-4.67367049593724	-4.67367049593724
3.15316372744959	3.05150515575847	-4.54871624874579	-4.54871624874579
3.15316372744959	3.05873576034268	-4.46947119978893	-4.46947119978893
3.15316372744959	3.06770301370292	-4.37011212585986	-4.37011212585986
3.15316372744959	3.07940591707879	-4.2392974823054	-4.2392974823054
3.15316372744959	3.09019597907842	-4.11817750914349	-4.11817750914349
3.15316372744959	3.09792004790723	-4.03143820631743	-4.03143820631743
3.15316372744959	3.110542189974	-3.89029034988641	-3.89029034988641
3.15316372744959	3.120908844404	-3.77518739678248	-3.77518739678248
3.15316372744959	3.12994958701076	-3.67584630469003	-3.67584630469003
3.15316372744959	3.13849390498568	-3.58294073766785	-3.58294073766785
3.15316372744959	3.1501869446091	-3.45767943148189	-3.45767943148189
3.15316372744959	3.16148064832368	-3.33904791063452	-3.33904791063452
3.15316372744959	3.17011103507498	-3.25004400698526	-3.25004400698526
3.15316372744959	3.17872314084609	-3.16278320614555	-3.16278320614555
3.15316372744959	3.18943427854929	-3.05660080434791	-3.05660080434791
3.15316372744959	3.20007270850667	-2.95367606398298	-2.95367606398298
3.15316372744959	3.21135729173775	-2.84747803847063	-2.84747803847063
3.15316372744959	3.21774495156264	-2.78876183286837	-2.78876183286837
3.15316372744959	3.22815211213431	-2.69521196976967	-2.69521196976967
3.15316372744959	3.23966270340771	-2.59496670880822	-2.59496670880822
3.15316372744959	3.2482633739793	-2.52223546208728	-2.52223546208728
3.15316372744959	3.26005447385254	-2.42554783877455	-2.42554783877455
3.15316372744959	3.2678375073655	-2.36374348632717	-2.36374348632717
3.15316372744959	3.27942502767294	-2.27448569811611	-2.27448569811611
3.15316372744959	3.28991400376944	-2.19666088453533	-2.19666088453533
3.15316372744959	3.29843413820363	-2.13551946581129	-2.13551946581129
3.15316372744959	3.30795598122601	-2.0692872922873	-2.0692872922873
3.15316372744959	3.32042353399918	-1.98603407401339	-1.98603407401339
3.15316372744959	3.32988808113066	-1.92539746655649	-1.92539746655649
3.15316372744959	3.34167171731797	-1.85292827063734	-1.85292827063734
3.15316372744959	3.34945522358469	-1.80690583961115	-1.80690583961115
3.15316372744959	3.3585212125853	-1.75515611419439	-1.75515611419439
3.15316372744959	3.36825225656232	-1.70177452731218	-1.70177452731218
3.15316372744959	3.37957340924158	-1.64243315172484	-1.64243315172484
3.15316372744959	3.388124757051	-1.59962164537723	-1.59962164537723
3.15316372744959	3.40006631133684	-1.54259152096972	-1.54259152096972
3.15316372744959	3.41031819784028	-1.49618714182435	-1.49618714182435
3.15316372744959	3.42124566193826	-1.44935592332405	-1.44935592332405
3.15316372744959	3.4282329791085	-1.42075818749078	-1.42075818749078
3.15316372744959	3.44003838428732	-1.37481995675114	-1.37481995675114
3.15316372744959	3.44978874723266	-1.33920621464108	-1.33920621464108
3.15316372744959	3.45844418684046	-1.30921434272472	-1.30921434272472
3.15316372744959	3.46995108331354	-1.27173998473268	-1.27173998473268
3.15316372744959	3.47930561178105	-1.24328088757341	-1.24328088757341
3.15316372744959	3.49068855748336	-1.2110585691496	-1.2110585691496
3.15316372744959	3.49945620723886	-1.18795169383168	-1.18795169383168
3.15316372744959	3.5102617296568	-1.16151357138688	-1.16151357138688
3.15316372744959	3.51971176077836	-1.14020700399055	-1.14020700399055
3.15316372744959	3.5297	-1.11944606323715	-1.11944606323715
3.16478374830112	2.5297	-2.09904322640466	-2.09904322640466
3.16478374830112	2.53930844129776	-2.16594308948999	-2.16594308948999
3.16478374830112	2.54779497192057	-2.22985271641306	-2.22985271641306
3.16478374830112	2.56041424082838	-2.3330522949172	-2.3330522949172
3.16478374830112	2.5688564932808	-2.40734114230963	-2.40734114230963
3.16478374830112	2.57878084645278	-2.49972421137244	-2.49972421137244
3.16478374830112	2.58790006453133	-2.58916520820355	-2.58916520820355
3.16478374830112	2.60044868121584	-2.71875004494768	-2.71875004494768
3.16478374830112	2.61142301668084	-2.83765379709968	-2.83765379709968
3.16478374830112	2.61891655477138	-2.92146970275905	-2.92146970275905
3.16478374830112	2.62821579381689	-3.0281320448924	-3.0281320448924
3.16478374830112	2.63990831305281	-3.16576606299896	-3.16576606299896
3.16478374830112	2.64816045660458	-3.26482615297363	-3.26482615297363
3.16478374830112	2.66105906661435	-3.42221128385114	-3.42221128385114
3.16478374830112	2.66962305468101	-3.52791298118188	-3.52791298118188
3.16478374830112	2.6785533057522	-3.63873425785346	-3.63873425785346
3.16478374830112	2.68809833521918	-3.7574838076016	-3.7574838076016
3.16478374830112	2.70151599859566	-3.92401746397877	-3.92401746397877
3.16478374830112	2.70905507632019	-4.01696435045	-4.01696435045
3.16478374830112	2.71998525917072	-4.15036984638812	-4.15036984638812
3.16478374830112	2.72922572197759	-4.26132602869626	-4.26132602869626
3.16478374830112	2.74114611746511	-4.40132201148111	-4.40132201148111
3.16478374830112	2.74860034865829	-4.48662874149147	-4.48662874149147
3.16478374830112	2.75935933954683	-4.60613321238213	-4.60613321238213
3.16478374830112	2.76773810666567	-4.69575097207701	-4.69575097207701
3.16478374830112	2.77804363128858	-4.80124754750932	-4.80124754750932
3.16478374830112	2.78988206968744	-4.91510442027061	-4.91510442027061
3.16478374830112	2.799643930492	-5.00241771994808	-5.00241771994808
3.16478374830112	2.81102918529108	-5.09578560262361	-5.09578560262361
3.16478374830112	2.81824838163769	-5.14995448236954	-5.14995448236954
3.16478374830112	2.82970215549013	-5.22709560353024	-5.22709560353024
3.16478374830112	2.83930568442423	-5.28296598434576	-5.28296598434576
3.16478374830112	2.84878869777475	-5.32980143613474	-5.32980143613474
3.16478374830112	2.85968028104831	-5.37290096259068	-5.37290096259068
3.16478374830112	2.86885162736121	-5.40004001449842	-5.40004001449842
3.16478374830112	2.88043509744726	-5.4219462680615	-5.4219462680615
3.16478374830112	2.89038702345778	-5.42958463480397	-5.42958463480397
3.16478374830112	2.90067886022027	-5.42664541895505	-5.42664541895505
3.16478374830112	2.90896284590012	-5.41625207912671	-5.41625207912671
3.16478374830112	2.92034801732973	-5.39056823629392	-5.39056823629392
3.16478374830112	2.93067093334228	-5.35621963626437	-5.35621963626437
3.16478374830112	2.93959327602965	-5.31832455453343	-5.31832455453343
3.16478374830112	2.95037368341503	-5.26296096041619	-5.26296096041619
3.16478374830112	2.95806641483584	-5.21740785358242	-5.21740785358242
3.16478374830112	2.96859975692854	-5.14740889831592	-5.14740889831592
3.16478374830112	2.98044547571505	-5.05908016067548	-5.05908016067548
3.16478374830112	2.98772143126024	-5.00019367534662	-5.00019367534662
3.16478374830112	3.00100233344648	-4.88479805030084	-4.88479805030084
3.16478374830112	3.01131809617829	-4.78902310224635	-4.78902310224635
3.16478374830112	3.0197116851039	-4.70763890782899	-4.70763890782899
3.16478374830112	3.03026099403746	-4.60178370513887	-4.60178370513887
3.16478374830112	3.03990760790565	-4.50202944983897	-4.50202944983897
3.16478374830112	3.05150515575847	-4.37926957466311	-4.37926957466311
3.16478374830112	3.05873576034268	-4.30150861223564	-4.30150861223564
3.16478374830112	3.06770301370292	-4.20410792950469	-4.20410792950469
3.16478374830112	3.07940591707879	-4.07613061149596	-4.07613061149596
3.16478374830112	3.09019597907842	-3.95778406299485	-3.95778406299485
3.16478374830112	3.09792004790723	-3.87315264105615	-3.87315264105615
3.16478374830112	3.110542189974	-3.73545844410836	-3.73545844410836
3.16478374830112	3.120908844404	-3.62342690779496	-3.62342690779496
3.16478374830112	3.12994958701076	-3.5267780161326	-3.5267780161326
3.16478374830112	3.13849390498568	-3.43646246314995	-3.43646246314995
3.16478374830112	3.1501869446091	-3.31482667439684	-3.31482667439684
3.16478374830112	3.16148064832368	-3.19971492811482	-3.19971492811482
3.16478374830112	3.17011103507498	-3.11339659066874	-3.11339659066874
3.16478374830112	3.17872314084609	-3.02887839635656	-3.02887839635656
3.16478374830112	3.18943427854929	-2.92605691756552	-2.92605691756552
3.16478374830112	3.20007270850667	-2.82649909396645	-2.82649909396645
3.16478374830112	3.21135729173775	-2.72389008513846	-2.72389008513846
3.16478374830112	3.21774495156264	-2.66716135641849	-2.66716135641849
3.16478374830112	3.22815211213431	-2.5769026264943	-2.5769026264943
3.16478374830112	3.23966270340771	-2.48022422602577	-2.48022422602577
3.16478374830112	3.2482633739793	-2.41015882408169	-2.41015882408169
3.16478374830112	3.26005447385254	-2.31714492771641	-2.31714492771641
3.16478374830112	3.2678375073655	-2.25766799963282	-2.25766799963282
3.16478374830112	3.27942502767294	-2.17193787939902	-2.17193787939902
3.16478374830112	3.28991400376944	-2.09727356960337	-2.09727356960337
3.16478374830112	3.29843413820363	-2.03861137210379	-2.03861137210379
3.16478374830112	3.30795598122601	-1.9751956049484	-1.9751956049484
3.16478374830112	3.32042353399918	-1.89553319354366	-1.89553319354366
3.16478374830112	3.32988808113066	-1.83760387280893	-1.83760387280893
3.16478374830112	3.34167171731797	-1.76848337722106	-1.76848337722106
3.16478374830112	3.34945522358469	-1.72465249708125	-1.72465249708125
3.16478374830112	3.3585212125853	-1.67538131046331	-1.67538131046331
3.16478374830112	3.36825225656232	-1.62464885017579	-1.62464885017579
3.16478374830112	3.37957340924158	-1.56836537083524	-1.56836537083524
3.16478374830112	3.388124757051	-1.52779389108582	-1.52779389108582
3.16478374830112	3.40006631133684	-1.47387298803716	-1.47387298803716
3.16478374830112	3.41031819784028	-1.43011234741471	-1.43011234741471
3.16478374830112	3.42124566193826	-1.38598882198977	-1.38598882198977
3.16478374830112	3.4282329791085	-1.35914222874214	-1.35914222874214
3.16478374830112	3.44003838428732	-1.31612089861198	-1.31612089861198
3.16478374830112	3.44978874723266	-1.28275723483426	-1.28275723483426
3.16478374830112	3.45844418684046	-1.25483703385373	-1.25483703385373
3.16478374830112	3.46995108331354	-1.22004978770622	-1.22004978770622
3.16478374830112	3.47930561178105	-1.19367735404035	-1.19367735404035
3.16478374830112	3.49068855748336	-1.16394046136253	-1.16394046136253
3.16478374830112	3.49945620723886	-1.14273812738281	-1.14273812738281
3.16478374830112	3.5102617296568	-1.11854968350161	-1.11854968350161
3.16478374830112	3.51971176077836	-1.09917671745836	-1.09917671745836
3.16478374830112	3.5297	-1.08044518064349	-1.08044518064349
3.17218606019883	2.5297	-2.07913863151788	-2.07913863151788
3.17218606019883	2.53930844129776	-2.14509110397842	-2.14509110397842
3.17218606019883	2.54779497192057	-2.20816014114638	-2.20816014114638
3.17218606019883	2.56041424082838	-2.31008595875437	-2.31008595875437
3.17218606019883	2.5688564932808	-2.38347176040674	-2.38347176040674
3.17218606019883	2.57878084645278	-2.47477864374321	-2.47477864374321
3.17218606019883	2.58790006453133	-2.56317412917224	-2.56317412917224
3.17218606019883	2.60044868121584	-2.69124838460255	-2.69124838460255
3.17218606019883	2.61142301668084	-2.80871574897964	-2.80871574897964
3.17218606019883	2.61891655477138	-2.89150427898426	-2.89150427898426
3.17218606019883	2.62821579381689	-2.99682388962003	-2.99682388962003
3.17218606019883	2.63990831305281	-3.13262858851806	-3.13262858851806
3.17218606019883	2.64816045660458	-3.23036257462155	-3.23036257462155
3.17218606019883	2.66105906661435	-3.38547488832927	-3.38547488832927
3.17218606019883	2.66962305468101	-3.48957628665084	-3.48957628665084
3.17218606019883	2.6785533057522	-3.59865585181063	-3.59865585181063
3.17218606019883	2.68809833521918	-3.71541033626767	-3.71541033626767
3.17218606019883	2.70151599859566	-3.8790127340169	-3.8790127340169
3.17218606019883	2.70905507632019	-3.97020163848646	-3.97020163848646
3.17218606019883	2.71998525917072	-4.10090419639994	-4.10090419639994
3.17218606019883	2.72922572197759	-4.20955040615075	-4.20955040615075
3.17218606019883	2.74114611746511	-4.34633800392817	-4.34633800392817
3.17218606019883	2.74860034865829	-4.4295915829062	-4.4295915829062
3.17218606019883	2.75935933954683	-4.54594695899596	-4.54594695899596
3.17218606019883	2.76773810666567	-4.63310467259669	-4.63310467259669
3.17218606019883	2.77804363128858	-4.73547316870304	-4.73547316870304
3.17218606019883	2.78988206968744	-4.84565003286446	-4.84565003286446
3.17218606019883	2.799643930492	-4.9298769088478	-4.9298769088478
3.17218606019883	2.81102918529108	-5.01963710359547	-5.01963710359547
3.17218606019883	2.81824838163769	-5.07145001970321	-5.07145001970321
3.17218606019883	2.82970215549013	-5.14497404241257	-5.14497404241257
3.17218606019883	2.83930568442423	-5.19783461041629	-5.19783461041629
3.17218606019883	2.84878869777475	-5.24178834540805	-5.24178834540805
3.17218606019883	2.85968028104831	-5.28165833762682	-5.28165833762682
3.17218606019883	2.86885162736121	-5.30616660699286	-5.30616660699286
3.17218606019883	2.88043509744726	-5.32497327230351	-5.32497327230351
3.17218606019883	2.89038702345778	-5.33017433905638	-5.33017433905638
3.17218606019883	2.90067886022027	-5.32487252716129	-5.32487252716129
3.17218606019883	2.90896284590012	-5.3128065164251	-5.3128065164251
3.17218606019883	2.92034801732973	-5.28505805111314	-5.28505805111314
3.17218606019883	2.93067093334228	-5.24909584776498	-5.24909584776498
3.17218606019883	2.93959327602965	-5.21009222333151	-5.21009222333151
3.17218606019883	2.95037368341503	-5.15367094629829	-5.15367094629829
3.17218606019883	2.95806641483584	-5.10747322832941	-5.10747322832941
3.17218606019883	2.96859975692854	-5.03696220186725	-5.03696220186725
3.17218606019883	2.98044547571505	-4.94836771646033	-4.94836771646033
3.17218606019883	2.98772143126024	-4.88946285336527	-4.88946285336527
3.17218606019883	3.00100233344648	-4.77444090691455	-4.77444090691455
3.17218606019883	3.01131809617829	-4.67917049344425	-4.67917049344425
3.17218606019883	3.0197116851039	-4.59841224309514	-4.59841224309514
3.17218606019883	3.03026099403746	-4.49346137993314	-4.49346137993314
3.17218606019883	3.03990760790565	-4.39475681949324	-4.39475681949324
3.17218606019883	3.05150515575847	-4.27340909193856	-4.27340909193856
3.17218606019883	3.05873576034268	-4.19659240413466	-4.19659240413466
3.17218606019883	3.06770301370292	-4.10057277007212	-4.10057277007212
3.17218606019883	3.07940591707879	-3.97435529076313	-3.97435529076313
3.17218606019883	3.09019597907842	-3.85776628994142	-3.85776628994142
3.17218606019883	3.09792004790723	-3.77446863900224	-3.77446863900224
3.17218606019883	3.110542189974	-3.63909259110511	-3.63909259110511
3.17218606019883	3.120908844404	-3.52898266228038	-3.52898266228038
3.17218606019883	3.12994958701076	-3.43404660532241	-3.43404660532241
3.17218606019883	3.13849390498568	-3.34537627205327	-3.34537627205327
3.17218606019883	3.1501869446091	-3.22599692833558	-3.22599692833558
3.17218606019883	3.16148064832368	-3.11306382433855	-3.11306382433855
3.17218606019883	3.17011103507498	-3.02853755259082	-3.02853755259082
3.17218606019883	3.17872314084609	-2.94568623393729	-2.94568623393729
3.17218606019883	3.18943427854929	-2.84500394768281	-2.84500394768281
3.17218606019883	3.20007270850667	-2.74761927770135	-2.74761927770135
3.17218606019883	3.21135729173775	-2.64723247702426	-2.64723247702426
3.17218606019883	3.21774495156264	-2.59177140397941	-2.59177140397941
3.17218606019883	3.22815211213431	-2.50359263824021	-2.50359263824021
3.17218606019883	3.23966270340771	-2.40917293604178	-2.40917293604178
3.17218606019883	3.2482633739793	-2.34078298100121	-2.34078298100121
3.17218606019883	3.26005447385254	-2.25000121909375	-2.25000121909375
3.17218606019883	3.2678375073655	-2.19206015550219	-2.19206015550219
3.17218606019883	3.27942502767294	-2.10850584245543	-2.10850584245543
3.17218606019883	3.28991400376944	-2.03578637529313	-2.03578637529313
3.17218606019883	3.29843413820363	-1.97877163869339	-1.97877163869339
3.17218606019883	3.30795598122601	-1.91708287979094	-1.91708287979094
3.17218606019883	3.32042353399918	-1.83970188389986	-1.83970188389986
3.17218606019883	3.32988808113066	-1.78344314697262	-1.78344314697262
3.17218606019883	3.34167171731797	-1.71640050332678	-1.71640050332678
3.17218606019883	3.34945522358469	-1.67394499425706	-1.67394499425706
3.17218606019883	3.3585212125853	-1.62621231244964	-1.62621231244964
3.17218606019883	3.36825225656232	-1.57713118010037	-1.57713118010037
3.17218606019883	3.37957340924158	-1.52273932004908	-1.52273932004908
3.17218606019883	3.388124757051	-1.48355477064371	-1.48355477064371
3.17218606019883	3.40006631133684	-1.43160809052688	-1.43160809052688
3.17218606019883	3.41031819784028	-1.38945741530671	-1.38945741530671
3.17218606019883	3.42124566193826	-1.34706029031548	-1.34706029031548
3.17218606019883	3.4282329791085	-1.32128752452286	-1.32128752452286
3.17218606019883	3.44003838428732	-1.28002994937776	-1.28002994937776
3.17218606019883	3.44978874723266	-1.24812915682395	-1.24812915682395
3.17218606019883	3.45844418684046	-1.2214469431724	-1.2214469431724
3.17218606019883	3.46995108331354	-1.18829698219349	-1.18829698219349
3.17218606019883	3.47930561178105	-1.16324519804908	-1.16324519804908
3.17218606019883	3.49068855748336	-1.13503506553246	-1.13503506553246
3.17218606019883	3.49945620723886	-1.11499499813476	-1.11499499813476
3.17218606019883	3.5102617296568	-1.09220415207352	-1.09220415207352
3.17218606019883	3.51971176077836	-1.07402081061235	-1.07402081061235
3.17218606019883	3.5297	-1.05653177937336	-1.05653177937336
3.18342746636024	2.5297	-2.04671239059832	-2.04671239059832
3.18342746636024	2.53930844129776	-2.11125132135805	-2.11125132135805
3.18342746636024	2.54779497192057	-2.17305024181167	-2.17305024181167
3.18342746636024	2.56041424082838	-2.27299045924866	-2.27299045924866
3.18342746636024	2.5688564932808	-2.34502597848228	-2.34502597848228
3.18342746636024	2.57878084645278	-2.43466893405349	-2.43466893405349
3.18342746636024	2.58790006453133	-2.52146483855427	-2.52146483855427
3.18342746636024	2.60044868121584	-2.64720850773506	-2.64720850773506
3.18342746636024	2.61142301668084	-2.76250968860717	-2.76250968860717
3.18342746636024	2.61891655477138	-2.84372716502844	-2.84372716502844
3.18342746636024	2.62821579381689	-2.94698172571253	-2.94698172571253
3.18342746636024	2.63990831305281	-3.08004786866093	-3.08004786866093
3.18342746636024	2.64816045660458	-3.17570422200561	-3.17570422200561
3.18342746636024	2.66105906661435	-3.3273767439602	-3.3273767439602
3.18342746636024	2.66962305468101	-3.42904523081211	-3.42904523081211
3.18342746636024	2.6785533057522	-3.53544268005305	-3.53544268005305
3.18342746636024	2.68809833521918	-3.64921194639351	-3.64921194639351
3.18342746636024	2.70151599859566	-3.80831634304542	-3.80831634304542
3.18342746636024	2.70905507632019	-3.89686802552006	-3.89686802552006
3.18342746636024	2.71998525917072	-4.02357006780613	-4.02357006780613
3.18342746636024	2.72922572197759	-4.12864792777316	-4.12864792777316
3.18342746636024	2.74114611746511	-4.26065543932907	-4.26065543932907
3.18342746636024	2.74860034865829	-4.34079226767329	-4.34079226767329
3.18342746636024	2.75935933954683	-4.45258160266303	-4.45258160266303
3.18342746636024	2.76773810666567	-4.53603317435608	-4.53603317435608
3.18342746636024	2.77804363128858	-4.63376571355116	-4.63376571355116
3.18342746636024	2.78988206968744	-4.73852944308743	-4.73852944308743
3.18342746636024	2.799643930492	-4.8181925930524	-4.8181925930524
3.18342746636024	2.81102918529108	-4.90265082125347	-4.90265082125347
3.18342746636024	2.81824838163769	-4.95111663268619	-4.95111663268619
3.18342746636024	2.82970215549013	-5.01929022372587	-5.01929022372587
3.18342746636024	2.83930568442423	-5.06781133199053	-5.06781133199053
3.18342746636024	2.84878869777475	-5.10753910364082	-5.10753910364082
3.18342746636024	2.85968028104831	-5.14276481053349	-5.14276481053349
3.18342746636024	2.86885162736121	-5.16354834008126	-5.16354834008126
3.18342746636024	2.88043509744726	-5.17797146000095	-5.17797146000095
3.18342746636024	2.89038702345778	-5.17962961942959	-5.17962961942959
3.18342746636024	2.90067886022027	-5.17107883559873	-5.17107883559873
3.18342746636024	2.90896284590012	-5.15666773064919	-5.15666773064919
3.18342746636024	2.92034801732973	-5.12603969345719	-5.12603969345719
3.18342746636024	2.93067093334228	-5.08795049276006	-5.08795049276006
3.18342746636024	2.93959327602965	-5.0474213793442	-5.0474213793442
3.18342746636024	2.95037368341503	-4.98955032906809	-4.98955032906809
3.18342746636024	2.95806641483584	-4.94265263414206	-4.94265263414206
3.18342746636024	2.96859975692854	-4.87151408220711	-4.87151408220711
3.18342746636024	2.98044547571505	-4.78268609745805	-4.78268609745805
3.18342746636024	2.98772143126024	-4.7239400280925	-4.7239400280925
3.18342746636024	3.00100233344648	-4.60961644709874	-4.60961644709874
3.18342746636024	3.01131809617829	-4.51530548246836	-4.51530548246836
3.18342746636024	3.0197116851039	-4.43553424231834	-4.43553424231834
3.18342746636024	3.03026099403746	-4.33212026582794	-4.33212026582794
3.18342746636024	3.03990760790565	-4.23500285136663	-4.23500285136663
3.18342746636024	3.05150515575847	-4.11586470277399	-4.11586470277399
3.18342746636024	3.05873576034268	-4.04055894468354	-4.04055894468354
3.18342746636024	3.06770301370292	-3.94648039108483	-3.94648039108483
3.18342746636024	3.07940591707879	-3.82310895958091	-3.82310895958091
3.18342746636024	3.09019597907842	-3.70927583553424	-3.70927583553424
3.18342746636024	3.09792004790723	-3.62798266879759	-3.62798266879759
3.18342746636024	3.110542189974	-3.49601743877719	-3.49601743877719
3.18342746636024	3.120908844404	-3.38884654516221	-3.38884654516221
3.18342746636024	3.12994958701076	-3.29645056594671	-3.29645056594671
3.18342746636024	3.13849390498568	-3.21029216082064	-3.21029216082064
3.18342746636024	3.1501869446091	-3.09438280973802	-3.09438280973802
3.18342746636024	3.16148064832368	-2.9848350384479	-2.9848350384479
3.18342746636024	3.17011103507498	-2.90283979808186	-2.90283979808186
3.18342746636024	3.17872314084609	-2.82262086574565	-2.82262086574565
3.18342746636024	3.18943427854929	-2.72510393566245	-2.72510393566245
3.18342746636024	3.20007270850667	-2.63093119913276	-2.63093119913276
3.18342746636024	3.21135729173775	-2.53391493826058	-2.53391493826058
3.18342746636024	3.21774495156264	-2.48037757353723	-2.48037757353723
3.18342746636024	3.22815211213431	-2.39525600826244	-2.39525600826244
3.18342746636024	3.23966270340771	-2.30421844357733	-2.30421844357733
3.18342746636024	3.2482633739793	-2.23833562617165	-2.23833562617165
3.18342746636024	3.26005447385254	-2.15098314127499	-2.15098314127499
3.18342746636024	3.2678375073655	-2.09524615730754	-2.09524615730754
3.18342746636024	3.27942502767294	-2.01499721696933	-2.01499721696933
3.18342746636024	3.28991400376944	-1.94523498153001	-1.94523498153001
3.18342746636024	3.29843413820363	-1.89053450535442	-1.89053450535442
3.18342746636024	3.30795598122601	-1.83147471046976	-1.83147471046976
3.18342746636024	3.32042353399918	-1.75743872445855	-1.75743872445855
3.18342746636024	3.32988808113066	-1.70369925869522	-1.70369925869522
3.18342746636024	3.34167171731797	-1.63976851669571	-1.63976851669571
3.18342746636024	3.34945522358469	-1.59930559596648	-1.59930559596648
3.18342746636024	3.3585212125853	-1.55393136942928	-1.55393136942928
3.18342746636024	3.36825225656232	-1.50728176755251	-1.50728176755251
3.18342746636024	3.37957340924158	-1.45569676232827	-1.45569676232827
3.18342746636024	3.388124757051	-1.41859921655862	-1.41859921655862
3.18342746636024	3.40006631133684	-1.36949751010206	-1.36949751010206
3.18342746636024	3.41031819784028	-1.32980042965562	-1.32980042965562
3.18342746636024	3.42124566193826	-1.28988844905979	-1.28988844905979
3.18342746636024	3.4282329791085	-1.26570360342538	-1.26570360342538
3.18342746636024	3.44003838428732	-1.22710105338467	-1.22710105338467
3.18342746636024	3.44978874723266	-1.19733075160008	-1.19733075160008
3.18342746636024	3.45844418684046	-1.17250385818789	-1.17250385818789
3.18342746636024	3.46995108331354	-1.14176714261214	-1.14176714261214
3.18342746636024	3.47930561178105	-1.11861241421065	-1.11861241421065
3.18342746636024	3.49068855748336	-1.09271516118008	-1.09271516118008
3.18342746636024	3.49945620723886	-1.07436431814017	-1.07436431814017
3.18342746636024	3.5102617296568	-1.05366341840039	-1.05366341840039
3.18342746636024	3.51971176077836	-1.03720596761855	-1.03720596761855
3.18342746636024	3.5297	-1.02147173781572	-1.02147173781572
3.19545432069323	2.5297	-2.00921968114602	-2.00921968114602
3.19545432069323	2.53930844129776	-2.07222305987779	-2.07222305987779
3.19545432069323	2.54779497192057	-2.13264931039845	-2.13264931039845
3.19545432069323	2.56041424082838	-2.23049661569326	-2.23049661569326
3.19545432069323	2.5688564932808	-2.30104669599285	-2.30104669599285
3.19545432069323	2.57878084645278	-2.38890161101432	-2.38890161101432
3.19545432069323	2.58790006453133	-2.47398954697201	-2.47398954697201
3.19545432069323	2.60044868121584	-2.597227241224	-2.597227241224
3.19545432069323	2.61142301668084	-2.71018624011822	-2.71018624011822
3.19545432069323	2.61891655477138	-2.78972797793307	-2.78972797793307
3.19545432069323	2.62821579381689	-2.89076661752301	-2.89076661752301
3.19545432069323	2.63990831305281	-3.02086831888255	-3.02086831888255
3.19545432069323	2.64816045660458	-3.11432729219359	-3.11432729219359
3.19545432069323	2.66105906661435	-3.26233650762282	-3.26233650762282
3.19545432069323	2.66962305468101	-3.36139545857804	-3.36139545857804
3.19545432069323	2.6785533057522	-3.46495281518708	-3.46495281518708
3.19545432069323	2.68809833521918	-3.57554873815536	-3.57554873815536
3.19545432069323	2.70151599859566	-3.72990470802216	-3.72990470802216
3.19545432069323	2.70905507632019	-3.81563631368522	-3.81563631368522
3.19545432069323	2.71998525917072	-3.9381032566896	-3.9381032566896
3.19545432069323	2.72922572197759	-4.03943212402754	-4.03943212402754
3.19545432069323	2.74114611746511	-4.16645014217727	-4.16645014217727
3.19545432069323	2.74860034865829	-4.24335282459305	-4.24335282459305
3.19545432069323	2.75935933954683	-4.35034840520478	-4.35034840520478
3.19545432069323	2.76773810666567	-4.42999592815931	-4.42999592815931
3.19545432069323	2.77804363128858	-4.52291621396949	-4.52291621396949
3.19545432069323	2.78988206968744	-4.62210619675841	-4.62210619675841
3.19545432069323	2.799643930492	-4.69711560730286	-4.69711560730286
3.19545432069323	2.81102918529108	-4.77614084132404	-4.77614084132404
3.19545432069323	2.81824838163769	-4.82115796963069	-4.82115796963069
3.19545432069323	2.82970215549013	-4.88399155579344	-4.88399155579344
3.19545432069323	2.83930568442423	-4.9281196983917	-4.9281196983917
3.19545432069323	2.84878869777475	-4.96364146194264	-4.96364146194264
3.19545432069323	2.85968028104831	-4.99424268629224	-4.99424268629224
3.19545432069323	2.86885162736121	-5.01133971032584	-5.01133971032584
3.19545432069323	2.88043509744726	-5.02139999750602	-5.02139999750602
3.19545432069323	2.89038702345778	-5.01971282907863	-5.01971282907863
3.19545432069323	2.90067886022027	-5.00799540132516	-5.00799540132516
3.19545432069323	2.90896284590012	-4.99128516144657	-4.99128516144657
3.19545432069323	2.92034801732973	-4.95796535627755	-4.95796535627755
3.19545432069323	2.93067093334228	-4.91787771760852	-4.91787771760852
3.19545432069323	2.93959327602965	-4.87594145939994	-4.87594145939994
3.19545432069323	2.95037368341503	-4.81686582512464	-4.81686582512464
3.19545432069323	2.95806641483584	-4.76940466986332	-4.76940466986332
3.19545432069323	2.96859975692854	-4.69777707792031	-4.69777707792031
3.19545432069323	2.98044547571505	-4.60899927815473	-4.60899927815473
3.19545432069323	2.98772143126024	-4.55052183332811	-4.55052183332811
3.19545432069323	3.00100233344648	-4.43718292366549	-4.43718292366549
3.19545432069323	3.01131809617829	-4.34394680835317	-4.34394680835317
3.19545432069323	3.0197116851039	-4.26535468752462	-4.26535468752462
3.19545432069323	3.03026099403746	-4.1636538470068	-4.1636538470068
3.19545432069323	3.03990760790565	-4.06834047097772	-4.06834047097772
3.19545432069323	3.05150515575847	-3.9516084455671	-3.9516084455671
3.19545432069323	3.05873576034268	-3.87800628392154	-3.87800628392154
3.19545432069323	3.06770301370292	-3.78609615863394	-3.78609615863394
3.19545432069323	3.07940591707879	-3.66570736879225	-3.66570736879225
3.19545432069323	3.09019597907842	-3.55480316911695	-3.55480316911695
3.19545432069323	3.09792004790723	-3.47571055219061	-3.47571055219061
3.19545432069323	3.110542189974	-3.34741264378295	-3.34741264378295
3.19545432069323	3.120908844404	-3.24333928583241	-3.24333928583241
3.19545432069323	3.12994958701076	-3.15369615682391	-3.15369615682391
3.19545432069323	3.13849390498568	-3.07017200579116	-3.07017200579116
3.19545432069323	3.1501869446091	-2.95790736863631	-2.95790736863631
3.19545432069323	3.16148064832368	-2.85188572630932	-2.85188572630932
3.19545432069323	3.17011103507498	-2.77266362375792	-2.77266362375792
3.19545432069323	3.17872314084609	-2.69511974029399	-2.69511974029399
3.19545432069323	3.18943427854929	-2.6010603742759	-2.6010603742759
3.19545432069323	3.20007270850667	-2.51019494924685	-2.51019494924685
3.19545432069323	3.21135729173775	-2.41672243016916	-2.41672243016916
3.19545432069323	3.21774495156264	-2.36518110372589	-2.36518110372589
3.19545432069323	3.22815211213431	-2.28329433605353	-2.28329433605353
3.19545432069323	3.23966270340771	-2.19578229894773	-2.19578229894773
3.19545432069323	3.2482633739793	-2.13254977598103	-2.13254977598103
3.19545432069323	3.26005447385254	-2.04880901019362	-2.04880901019362
3.19545432069323	3.2678375073655	-1.99535889106414	-1.99535889106414
3.19545432069323	3.27942502767294	-1.91856508750493	-1.91856508750493
3.19545432069323	3.28991400376944	-1.85184883160332	-1.85184883160332
3.19545432069323	3.29843413820363	-1.79961120738704	-1.79961120738704
3.19545432069323	3.30795598122601	-1.74327225912111	-1.74327225912111
3.19545432069323	3.32042353399918	-1.67276760031518	-1.67276760031518
3.19545432069323	3.32988808113066	-1.62167334657556	-1.62167334657556
3.19545432069323	3.34167171731797	-1.56093945019325	-1.56093945019325
3.19545432069323	3.34945522358469	-1.52257115756663	-1.52257115756663
3.19545432069323	3.3585212125853	-1.47956501753657	-1.47956501753657
3.19545432069323	3.36825225656232	-1.43552349157318	-1.43552349157318
3.19545432069323	3.37957340924158	-1.3868319528741	-1.3868319528741
3.19545432069323	3.388124757051	-1.35191883634491	-1.35191883634491
3.19545432069323	3.40006631133684	-1.30576657724453	-1.30576657724453
3.19545432069323	3.41031819784028	-1.26856833094138	-1.26856833094138
3.19545432069323	3.42124566193826	-1.2312878669747	-1.2312878669747
3.19545432069323	3.4282329791085	-1.2087248749317	-1.2087248749317
3.19545432069323	3.44003838428732	-1.17286320370386	-1.17286320370386
3.19545432069323	3.44978874723266	-1.14529094927991	-1.14529094927991
3.19545432069323	3.45844418684046	-1.12235740881249	-1.12235740881249
3.19545432069323	3.46995108331354	-1.09412479614031	-1.09412479614031
3.19545432069323	3.47930561178105	-1.07296014637609	-1.07296014637609
3.19545432069323	3.49068855748336	-1.04938063498105	-1.04938063498105
3.19545432069323	3.49945620723886	-1.03278291626748	-1.03278291626748
3.19545432069323	3.5102617296568	-1.01416613783266	-1.01416613783266
3.19545432069323	3.51971176077836	-0.999513497853115	-0.999513497853115
3.19545432069323	3.5297	-0.985630370989099	-0.985630370989099
3.20212562189614	2.5297	-1.98719910013665	-1.98719910013665
3.20212562189614	2.53930844129776	-2.04935986959936	-2.04935986959936
3.20212562189614	2.54779497192057	-2.10903777643119	-2.10903777643119
3.20212562189614	2.56041424082838	-2.20571918281496	-2.20571918281496
3.20212562189614	2.5688564932808	-2.27545856386109	-2.27545856386109
3.20212562189614	2.57878084645278	-2.36233322570888	-2.36233322570888
3.20212562189614	2.58790006453133	-2.44644345254608	-2.44644345254608
3.20212562189614	2.60044868121584	-2.56830209856679	-2.56830209856679
3.20212562189614	2.61142301668084	-2.67993712049434	-2.67993712049434
3.20212562189614	2.61891655477138	-2.75854207662485	-2.75854207662485
3.20212562189614	2.62821579381689	-2.85837161309445	-2.85837161309445
3.20212562189614	2.63990831305281	-2.98685177419748	-2.98685177419748
3.20212562189614	2.64816045660458	-3.07910122473845	-3.07910122473845
3.20212562189614	2.66105906661435	-3.22506583472534	-3.22506583472534
3.20212562189614	2.66962305468101	-3.32269347728277	-3.32269347728277
3.20212562189614	2.6785533057522	-3.42470139857022	-3.42470139857022
3.20212562189614	2.68809833521918	-3.53352971640334	-3.53352971640334
3.20212562189614	2.70151599859566	-3.68528063105049	-3.68528063105049
3.20212562189614	2.70905507632019	-3.76947750476944	-3.76947750476944
3.20212562189614	2.71998525917072	-3.88959789260792	-3.88959789260792
3.20212562189614	2.72922572197759	-3.98894386953356	-3.98894386953356
3.20212562189614	2.74114611746511	-4.11322325030449	-4.11322325030449
3.20212562189614	2.74860034865829	-4.18837250308547	-4.18837250308547
3.20212562189614	2.75935933954683	-4.29279443625336	-4.29279443625336
3.20212562189614	2.76773810666567	-4.37036027504382	-4.37036027504382
3.20212562189614	2.77804363128858	-4.46072301612475	-4.46072301612475
3.20212562189614	2.78988206968744	-4.55687231965607	-4.55687231965607
3.20212562189614	2.799643930492	-4.62941602167382	-4.62941602167382
3.20212562189614	2.81102918529108	-4.70552638460498	-4.70552638460498
3.20212562189614	2.81824838163769	-4.74872545223309	-4.74872545223309
3.20212562189614	2.82970215549013	-4.80874503274663	-4.80874503274663
3.20212562189614	2.83930568442423	-4.85053550928183	-4.85053550928183
3.20212562189614	2.84878869777475	-4.88389905416494	-4.88389905416494
3.20212562189614	2.85968028104831	-4.91208581780757	-4.91208581780757
3.20212562189614	2.86885162736121	-4.92724210011966	-4.92724210011966
3.20212562189614	2.88043509744726	-4.93508806605587	-4.93508806605587
3.20212562189614	2.89038702345778	-4.93162976527208	-4.93162976527208
3.20212562189614	2.90067886022027	-4.91827248994491	-4.91827248994491
3.20212562189614	2.90896284590012	-4.90044203336419	-4.90044203336419
3.20212562189614	2.92034801732973	-4.86580557960866	-4.86580557960866
3.20212562189614	2.93067093334228	-4.8247102872491	-4.8247102872491
3.20212562189614	2.93959327602965	-4.78214147331346	-4.78214147331346
3.20212562189614	2.95037368341503	-4.72247082618037	-4.72247082618037
3.20212562189614	2.95806641483584	-4.67475784367969	-4.67475784367969
3.20212562189614	2.96859975692854	-4.60301563826755	-4.60301563826755
3.20212562189614	2.98044547571505	-4.51431709382621	-4.51431709382621
3.20212562189614	2.98772143126024	-4.45606825844567	-4.45606825844567
3.20212562189614	3.00100233344648	-4.34331348162374	-4.34331348162374
3.20212562189614	3.01131809617829	-4.25075819291965	-4.25075819291965
3.20212562189614	3.0197116851039	-4.17283994283343	-4.17283994283343
3.20212562189614	3.03026099403746	-4.07212638352809	-4.07212638352809
3.20212562189614	3.03990760790565	-3.97789410898963	-3.97789410898963
3.20212562189614	3.05150515575847	-3.86250853586836	-3.86250853586836
3.20212562189614	3.05873576034268	-3.78980396054209	-3.78980396054209
3.20212562189614	3.06770301370292	-3.6991317936496	-3.6991317936496
3.20212562189614	3.07940591707879	-3.58041764009619	-3.58041764009619
3.20212562189614	3.09019597907842	-3.47111131168685	-3.47111131168685
3.20212562189614	3.09792004790723	-3.39319550495679	-3.39319550495679
3.20212562189614	3.110542189974	-3.26697268116925	-3.26697268116925
3.20212562189614	3.120908844404	-3.16455549029251	-3.16455549029251
3.20212562189614	3.12994958701076	-3.07652572548477	-3.07652572548477
3.20212562189614	3.13849390498568	-2.9944238215395	-2.9944238215395
3.20212562189614	3.1501869446091	-2.88411052507121	-2.88411052507121
3.20212562189614	3.16148064832368	-2.78005942778748	-2.78005942778748
3.20212562189614	3.17011103507498	-2.70230523595006	-2.70230523595006
3.20212562189614	3.17872314084609	-2.62629924277707	-2.62629924277707
3.20212562189614	3.18943427854929	-2.53406756358288	-2.53406756358288
3.20212562189614	3.20007270850667	-2.44503574555654	-2.44503574555654
3.20212562189614	3.21135729173775	-2.35352102867563	-2.35352102867563
3.20212562189614	3.21774495156264	-2.30306891776752	-2.30306891776752
3.20212562189614	3.22815211213431	-2.22292409818687	-2.22292409818687
3.20212562189614	3.23966270340771	-2.13739051731437	-2.13739051731437
3.20212562189614	3.2482633739793	-2.07554529383935	-2.07554529383935
3.20212562189614	3.26005447385254	-1.99372508105165	-1.99372508105165
3.20212562189614	3.2678375073655	-1.94156542899282	-1.94156542899282
3.20212562189614	3.27942502767294	-1.86663893504141	-1.86663893504141
3.20212562189614	3.28991400376944	-1.80161138547197	-1.80161138547197
3.20212562189614	3.29843413820363	-1.75066966422526	-1.75066966422526
3.20212562189614	3.30795598122601	-1.69582910567868	-1.69582910567868
3.20212562189614	3.32042353399918	-1.62724993083447	-1.62724993083447
3.20212562189614	3.32988808113066	-1.57755838379296	-1.57755838379296
3.20212562189614	3.34167171731797	-1.51856868936903	-1.51856868936903
3.20212562189614	3.34945522358469	-1.48133515737959	-1.48133515737959
3.20212562189614	3.3585212125853	-1.43965354665892	-1.43965354665892
3.20212562189614	3.36825225656232	-1.3969503417452	-1.3969503417452
3.20212562189614	3.37957340924158	-1.34987447313853	-1.34987447313853
3.20212562189614	3.388124757051	-1.31613118827892	-1.31613118827892
3.20212562189614	3.40006631133684	-1.27158295569944	-1.27158295569944
3.20212562189614	3.41031819784028	-1.23573356527538	-1.23573356527538
3.20212562189614	3.42124566193826	-1.1998620049323	-1.1998620049323
3.20212562189614	3.4282329791085	-1.17818396397598	-1.17818396397598
3.20212562189614	3.44003838428732	-1.14376933884392	-1.14376933884392
3.20212562189614	3.44978874723266	-1.11741862746607	-1.11741862746607
3.20212562189614	3.45844418684046	-1.09553298414647	-1.09553298414647
3.20212562189614	3.46995108331354	-1.06857920729692	-1.06857920729692
3.20212562189614	3.47930561178105	-1.04851087155458	-1.04851087155458
3.20212562189614	3.49068855748336	-1.02614764644613	-1.02614764644613
3.20212562189614	3.49945620723886	-1.01048975565965	-1.01048975565965
3.20212562189614	3.5102617296568	-0.993017943386462	-0.993017943386462
3.20212562189614	3.51971176077836	-0.979320644039831	-0.979320644039831
3.20212562189614	3.5297	-0.966416567184467	-0.966416567184467
3.21527046695449	2.5297	-1.94139199216897	-1.94139199216897
3.21527046695449	2.53930844129776	-2.00193731915675	-2.00193731915675
3.21527046695449	2.54779497192057	-2.0601044372213	-2.0601044372213
3.21527046695449	2.56041424082838	-2.15449947083562	-2.15449947083562
3.21527046695449	2.5688564932808	-2.22265906382751	-2.22265906382751
3.21527046695449	2.57878084645278	-2.30757453942857	-2.30757453942857
3.21527046695449	2.58790006453133	-2.38981036741762	-2.38981036741762
3.21527046695449	2.60044868121584	-2.50894850810306	-2.50894850810306
3.21527046695449	2.61142301668084	-2.61804388050558	-2.61804388050558
3.21527046695449	2.61891655477138	-2.69479880052603	-2.69479880052603
3.21527046695449	2.62821579381689	-2.79224499079106	-2.79224499079106
3.21527046695449	2.63990831305281	-2.91751000218051	-2.91751000218051
3.21527046695449	2.64816045660458	-3.00735255640728	-3.00735255640728
3.21527046695449	2.66105906661435	-3.1493466695199	-3.1493466695199
3.21527046695449	2.66962305468101	-3.2441949811045	-3.2441949811045
3.21527046695449	2.6785533057522	-3.34315547412803	-3.34315547412803
3.21527046695449	2.68809833521918	-3.44854500181805	-3.44854500181805
3.21527046695449	2.70151599859566	-3.59525499789709	-3.59525499789709
3.21527046695449	2.70905507632019	-3.67649583968512	-3.67649583968512
3.21527046695449	2.71998525917072	-3.7921640279971	-3.7921640279971
3.21527046695449	2.72922572197759	-3.88755713927776	-3.88755713927776
3.21527046695449	2.74114611746511	-4.00664021248059	-4.00664021248059
3.21527046695449	2.74860034865829	-4.0784104806898	-4.0784104806898
3.21527046695449	2.75935933954683	-4.1778741865092	-4.1778741865092
3.21527046695449	2.76773810666567	-4.25150687722771	-4.25150687722771
3.21527046695449	2.77804363128858	-4.33696731196403	-4.33696731196403
3.21527046695449	2.78988206968744	-4.42745354614181	-4.42745354614181
3.21527046695449	2.799643930492	-4.49530181651687	-4.49530181651687
3.21527046695449	2.81102918529108	-4.56594960663614	-4.56594960663614
3.21527046695449	2.81824838163769	-4.60576245053784	-4.60576245053784
3.21527046695449	2.82970215549013	-4.66045920259364	-4.66045920259364
3.21527046695449	2.83930568442423	-4.69796867340347	-4.69796867340347
3.21527046695449	2.84878869777475	-4.72721906894873	-4.72721906894873
3.21527046695449	2.85968028104831	-4.75095225682333	-4.75095225682333
3.21527046695449	2.86885162736121	-4.7626193463671	-4.7626193463671
3.21527046695449	2.88043509744726	-4.76635466582525	-4.76635466582525
3.21527046695449	2.89038702345778	-4.75976352910988	-4.75976352910988
3.21527046695449	2.90067886022027	-4.7435116004728	-4.7435116004728
3.21527046695449	2.90896284590012	-4.72364095444976	-4.72364095444976
3.21527046695449	2.92034801732973	-4.68664532456006	-4.68664532456006
3.21527046695449	2.93067093334228	-4.64389259402395	-4.64389259402395
3.21527046695449	2.93959327602965	-4.60019482100699	-4.60019482100699
3.21527046695449	2.95037368341503	-4.53962908198184	-4.53962908198184
3.21527046695449	2.95806641483584	-4.49159162167666	-4.49159162167666
3.21527046695449	2.96859975692854	-4.41972077522661	-4.41972077522661
3.21527046695449	2.98044547571505	-4.33141037987809	-4.33141037987809
3.21527046695449	2.98772143126024	-4.27365093345935	-4.27365093345935
3.21527046695449	3.00100233344648	-4.16224971520643	-4.16224971520643
3.21527046695449	3.01131809617829	-4.07115440591184	-4.07115440591184
3.21527046695449	3.0197116851039	-3.99462537739623	-3.99462537739623
3.21527046695449	3.03026099403746	-3.89591843195677	-3.89591843195677
3.21527046695449	3.03990760790565	-3.80369781619055	-3.80369781619055
3.21527046695449	3.05150515575847	-3.69107968044398	-3.69107968044398
3.21527046695449	3.05873576034268	-3.62018436218136	-3.62018436218136
3.21527046695449	3.06770301370292	-3.53193223565353	-3.53193223565353
3.21527046695449	3.07940591707879	-3.4165418059863	-3.4165418059863
3.21527046695449	3.09019597907842	-3.31039854826554	-3.31039854826554
3.21527046695449	3.09792004790723	-3.23486311971294	-3.23486311971294
3.21527046695449	3.110542189974	-3.11259496342853	-3.11259496342853
3.21527046695449	3.120908844404	-3.01350768145801	-3.01350768145801
3.21527046695449	3.12994958701076	-2.92837675177822	-2.92837675177822
3.21527046695449	3.13849390498568	-2.84909244799968	-2.84909244799968
3.21527046695449	3.1501869446091	-2.74273981897966	-2.74273981897966
3.21527046695449	3.16148064832368	-2.64246741751896	-2.64246741751896
3.21527046695449	3.17011103507498	-2.56756153110456	-2.56756153110456
3.21527046695449	3.17872314084609	-2.49449073441269	-2.49449073441269
3.21527046695449	3.18943427854929	-2.40582350009549	-2.40582350009549
3.21527046695449	3.20007270850667	-2.32034179115715	-2.32034179115715
3.21527046695449	3.21135729173775	-2.23257052138558	-2.23257052138558
3.21527046695449	3.21774495156264	-2.18422493909014	-2.18422493909014
3.21527046695449	3.22815211213431	-2.10749094377161	-2.10749094377161
3.21527046695449	3.23966270340771	-2.02567084257095	-2.02567084257095
3.21527046695449	3.2482633739793	-1.96663297532677	-1.96663297532677
3.21527046695449	3.26005447385254	-1.88853884851403	-1.88853884851403
3.21527046695449	3.2678375073655	-1.83884640705946	-1.83884640705946
3.21527046695449	3.27942502767294	-1.76749750718221	-1.76749750718221
3.21527046695449	3.28991400376944	-1.70568144331213	-1.70568144331213
3.21527046695449	3.29843413820363	-1.65735741680464	-1.65735741680464
3.21527046695449	3.30795598122601	-1.60535892959376	-1.60535892959376
3.21527046695449	3.32042353399918	-1.54040154800782	-1.54040154800782
3.21527046695449	3.32988808113066	-1.49346587575116	-1.49346587575116
3.21527046695449	3.34167171731797	-1.43780620114808	-1.43780620114808
3.21527046695449	3.34945522358469	-1.40277097029389	-1.40277097029389
3.21527046695449	3.3585212125853	-1.36361178146069	-1.36361178146069
3.21527046695449	3.36825225656232	-1.32353260451669	-1.32353260451669
3.21527046695449	3.37957340924158	-1.27947670817434	-1.27947670817434
3.21527046695449	3.388124757051	-1.2479744565602	-1.2479744565602
3.21527046695449	3.40006631133684	-1.20649716466465	-1.20649716466465
3.21527046695449	3.41031819784028	-1.17322843252566	-1.17322843252566
3.21527046695449	3.42124566193826	-1.14006966662589	-1.14006966662589
3.21527046695449	3.4282329791085	-1.12008250275909	-1.12008250275909
3.21527046695449	3.44003838428732	-1.08846769958268	-1.08846769958268
3.21527046695449	3.44978874723266	-1.06435546349172	-1.06435546349172
3.21527046695449	3.45844418684046	-1.04443149877426	-1.04443149877426
3.21527046695449	3.46995108331354	-1.02004161135898	-1.02004161135898
3.21527046695449	3.47930561178105	-1.00196891657163	-1.00196891657163
3.21527046695449	3.49068855748336	-0.982008825834157	-0.982008825834157
3.21527046695449	3.49945620723886	-0.968154523760802	-0.968154523760802
3.21527046695449	3.5102617296568	-0.95281940257513	-0.95281940257513
3.21527046695449	3.51971176077836	-0.940914082255063	-0.940914082255063
3.21527046695449	3.5297	-0.929863193998926	-0.929863193998926
3.22333486174057	2.5297	-1.9117826279525	-1.9117826279525
3.22333486174057	2.53930844129776	-1.97131514811116	-1.97131514811116
3.22333486174057	2.54779497192057	-2.0285888499908	-2.0285888499908
3.22333486174057	2.56041424082838	-2.12158158660509	-2.12158158660509
3.22333486174057	2.5688564932808	-2.18878343906431	-2.18878343906431
3.22333486174057	2.57878084645278	-2.27251239136478	-2.27251239136478
3.22333486174057	2.58790006453133	-2.35361751949176	-2.35361751949176
3.22333486174057	2.60044868121584	-2.4710557210729	-2.4710557210729
3.22333486174057	2.61142301668084	-2.57861983850523	-2.57861983850523
3.22333486174057	2.61891655477138	-2.65425568534391	-2.65425568534391
3.22333486174057	2.62821579381689	-2.75023154881569	-2.75023154881569
3.22333486174057	2.63990831305281	-2.87357493082317	-2.87357493082317
3.22333486174057	2.64816045660458	-2.96195162715372	-2.96195162715372
3.22333486174057	2.66105906661435	-3.10155265870736	-3.10155265870736
3.22333486174057	2.66962305468101	-3.19469742863407	-3.19469742863407
3.22333486174057	2.6785533057522	-3.29181686530421	-3.29181686530421
3.22333486174057	2.68809833521918	-3.39517981295694	-3.39517981295694
3.22333486174057	2.70151599859566	-3.53883491320227	-3.53883491320227
3.22333486174057	2.70905507632019	-3.61829275509575	-3.61829275509575
3.22333486174057	2.71998525917072	-3.73128568200843	-3.73128568200843
3.22333486174057	2.72922572197759	-3.82433866199625	-3.82433866199625
3.22333486174057	2.74114611746511	-3.94027258210394	-3.94027258210394
3.22333486174057	2.74860034865829	-4.01008137469057	-4.01008137469057
3.22333486174057	2.75935933954683	-4.10659056479528	-4.10659056479528
3.22333486174057	2.76773810666567	-4.17788163155871	-4.17788163155871
3.22333486174057	2.77804363128858	-4.26049326265525	-4.26049326265525
3.22333486174057	2.78988206968744	-4.3476454394538	-4.3476454394538
3.22333486174057	2.799643930492	-4.41272892936206	-4.41272892936206
3.22333486174057	2.81102918529108	-4.48022987197021	-4.48022987197021
3.22333486174057	2.81824838163769	-4.51804384524195	-4.51804384524195
3.22333486174057	2.82970215549013	-4.56969941576671	-4.56969941576671
3.22333486174057	2.83930568442423	-4.60470984844255	-4.60470984844255
3.22333486174057	2.84878869777475	-4.63161786758906	-4.63161786758906
3.22333486174057	2.85968028104831	-4.65283680828873	-4.65283680828873
3.22333486174057	2.86885162736121	-4.6624886966647	-4.6624886966647
3.22333486174057	2.88043509744726	-4.66392459828063	-4.66392459828063
3.22333486174057	2.89038702345778	-4.65559474659227	-4.65559474659227
3.22333486174057	2.90067886022027	-4.63774236533772	-4.63774236533772
3.22333486174057	2.90896284590012	-4.61673071111483	-4.61673071111483
3.22333486174057	2.92034801732973	-4.57849082434535	-4.57849082434535
3.22333486174057	2.93067093334228	-4.53482878671542	-4.53482878671542
3.22333486174057	2.93959327602965	-4.49060167846545	-4.49060167846545
3.22333486174057	2.95037368341503	-4.42962006908039	-4.42962006908039
3.22333486174057	2.95806641483584	-4.38145300338613	-4.38145300338613
3.22333486174057	2.96859975692854	-4.3096266579513	-4.3096266579513
3.22333486174057	2.98044547571505	-4.22165751974813	-4.22165751974813
3.22333486174057	2.98772143126024	-4.1642792640252	-4.1642792640252
3.22333486174057	3.00100233344648	-4.05376607207342	-4.05376607207342
3.22333486174057	3.01131809617829	-3.96362686104663	-3.96362686104663
3.22333486174057	3.0197116851039	-3.88795768541723	-3.88795768541723
3.22333486174057	3.03026099403746	-3.79051408707352	-3.79051408707352
3.22333486174057	3.03990760790565	-3.69958133936092	-3.69958133936092
3.22333486174057	3.05150515575847	-3.58868434356168	-3.58868434356168
3.22333486174057	3.05873576034268	-3.51896945014022	-3.51896945014022
3.22333486174057	3.06770301370292	-3.43211020907177	-3.43211020907177
3.22333486174057	3.07940591707879	-3.31873555934732	-3.31873555934732
3.22333486174057	3.09019597907842	-3.21458452270235	-3.21458452270235
3.22333486174057	3.09792004790723	-3.1404318185476	-3.1404318185476
3.22333486174057	3.110542189974	-3.02056367568844	-3.02056367568844
3.22333486174057	3.120908844404	-2.92351726197569	-2.92351726197569
3.22333486174057	3.12994958701076	-2.84016963388683	-2.84016963388683
3.22333486174057	3.13849390498568	-2.76261093702749	-2.76261093702749
3.22333486174057	3.1501869446091	-2.65855804991298	-2.65855804991298
3.22333486174057	3.16148064832368	-2.56056426818907	-2.56056426818907
3.22333486174057	3.17011103507498	-2.48744852607109	-2.48744852607109
3.22333486174057	3.17872314084609	-2.4160484282624	-2.4160484282624
3.22333486174057	3.18943427854929	-2.32953999371369	-2.32953999371369
3.22333486174057	3.20007270850667	-2.24621489766974	-2.24621489766974
3.22333486174057	3.21135729173775	-2.16069253725925	-2.16069253725925
3.22333486174057	3.21774495156264	-2.11361177676582	-2.11361177676582
3.22333486174057	3.22815211213431	-2.03894626489074	-2.03894626489074
3.22333486174057	3.23966270340771	-1.95938768355978	-1.95938768355978
3.22333486174057	3.2482633739793	-1.9019846233931	-1.9019846233931
3.22333486174057	3.26005447385254	-1.82613551545313	-1.82613551545313
3.22333486174057	3.2678375073655	-1.77792812084471	-1.77792812084471
3.22333486174057	3.27942502767294	-1.70871187863747	-1.70871187863747
3.22333486174057	3.28991400376944	-1.64881627770285	-1.64881627770285
3.22333486174057	3.29843413820363	-1.60203175405672	-1.60203175405672
3.22333486174057	3.30795598122601	-1.55171106667899	-1.55171106667899
3.22333486174057	3.32042353399918	-1.4889612019108	-1.4889612019108
3.22333486174057	3.32988808113066	-1.44367772370543	-1.44367772370543
3.22333486174057	3.34167171731797	-1.39003581259686	-1.39003581259686
3.22333486174057	3.34945522358469	-1.35627897071777	-1.35627897071777
3.22333486174057	3.3585212125853	-1.31857142845774	-1.31857142845774
3.22333486174057	3.36825225656232	-1.28010588263305	-1.28010588263305
3.22333486174057	3.37957340924158	-1.23782784580339	-1.23782784580339
3.22333486174057	3.388124757051	-1.20763931214049	-1.20763931214049
3.22333486174057	3.40006631133684	-1.16800678982997	-1.16800678982997
3.22333486174057	3.41031819784028	-1.13627105626955	-1.13627105626955
3.22333486174057	3.42124566193826	-1.10469223680559	-1.10469223680559
3.22333486174057	3.4282329791085	-1.08572718856124	-1.08572718856124
3.22333486174057	3.44003838428732	-1.05579112516875	-1.05579112516875
3.22333486174057	3.44978874723266	-1.0330161230595	-1.0330161230595
3.22333486174057	3.45844418684046	-1.01423453561722	-1.01423453561722
3.22333486174057	3.46995108331354	-0.991368294971608	-0.991368294971608
3.22333486174057	3.47930561178105	-0.974504280996143	-0.974504280996143
3.22333486174057	3.49068855748336	-0.95595122159574	-0.95595122159574
3.22333486174057	3.49945620723886	-0.943130563994714	-0.943130563994714
3.22333486174057	3.5102617296568	-0.929035124146935	-0.929035124146935
3.22333486174057	3.51971176077836	-0.918231390255187	-0.918231390255187
3.22333486174057	3.5297	-0.908250371189581	-0.908250371189581
3.23373913432878	2.5297	-1.87198581107384	-1.87198581107384
3.23373913432878	2.53930844129776	-1.93023019063844	-1.93023019063844
3.23373913432878	2.54779497192057	-1.98633856666856	-1.98633856666856
3.23373913432878	2.56041424082838	-2.07756610000831	-2.07756610000831
3.23373913432878	2.5688564932808	-2.14350755776888	-2.14350755776888
3.23373913432878	2.57878084645278	-2.22573100437745	-2.22573100437745
3.23373913432878	2.58790006453133	-2.30537573833254	-2.30537573833254
3.23373913432878	2.60044868121584	-2.42069713165347	-2.42069713165347
3.23373913432878	2.61142301668084	-2.52626245183302	-2.52626245183302
3.23373913432878	2.61891655477138	-2.60048061295959	-2.60048061295959
3.23373913432878	2.62821579381689	-2.69459533167014	-2.69459533167014
3.23373913432878	2.63990831305281	-2.81544303794664	-2.81544303794664
3.23373913432878	2.64816045660458	-2.90198095726259	-2.90198095726259
3.23373913432878	2.66105906661435	-3.03851980813988	-3.03851980813988
3.23373913432878	2.66962305468101	-3.1295175177097	-3.1295175177097
3.23373913432878	2.6785533057522	-3.22430115459309	-3.22430115459309
3.23373913432878	2.68809833521918	-3.32505969070979	-3.32505969070979
3.23373913432878	2.70151599859566	-3.46485599423767	-3.46485599423767
3.23373913432878	2.70905507632019	-3.54206370184579	-3.54206370184579
3.23373913432878	2.71998525917072	-3.65170269020427	-3.65170269020427
3.23373913432878	2.72922572197759	-3.74179872514856	-3.74179872514856
3.23373913432878	2.74114611746511	-3.85384479745738	-3.85384479745738
3.23373913432878	2.74860034865829	-3.92113946509721	-3.92113946509721
3.23373913432878	2.75935933954683	-4.01398422444913	-4.01398422444913
3.23373913432878	2.76773810666567	-4.08240248809261	-4.08240248809261
3.23373913432878	2.77804363128858	-4.16141078760273	-4.16141078760273
3.23373913432878	2.78988206968744	-4.2444352846091	-4.2444352846091
3.23373913432878	2.799643930492	-4.30615255722915	-4.30615255722915
3.23373913432878	2.81102918529108	-4.3697575729567	-4.3697575729567
3.23373913432878	2.81824838163769	-4.40516860878677	-4.40516860878677
3.23373913432878	2.82970215549013	-4.45308090170857	-4.45308090170857
3.23373913432878	2.83930568442423	-4.48505528001914	-4.48505528001914
3.23373913432878	2.84878869777475	-4.50914546332871	-4.50914546332871
3.23373913432878	2.85968028104831	-4.52725435447803	-4.52725435447803
3.23373913432878	2.86885162736121	-4.53456100925365	-4.53456100925365
3.23373913432878	2.88043509744726	-4.53320367386561	-4.53320367386561
3.23373913432878	2.89038702345778	-4.5228065322417	-4.5228065322417
3.23373913432878	2.90067886022027	-4.50309768058037	-4.50309768058037
3.23373913432878	2.90896284590012	-4.48076461871005	-4.48076461871005
3.23373913432878	2.92034801732973	-4.44109465338556	-4.44109465338556
3.23373913432878	2.93067093334228	-4.3963975412633	-4.3963975412633
3.23373913432878	2.93959327602965	-4.35162662410153	-4.35162662410153
3.23373913432878	2.95037368341503	-4.29021772876564	-4.29021772876564
3.23373913432878	2.95806641483584	-4.24194457320067	-4.24194457320067
3.23373913432878	2.96859975692854	-4.17030657789724	-4.17030657789724
3.23373913432878	2.98044547571505	-4.08290402381556	-4.08290402381556
3.23373913432878	2.98772143126024	-4.02598489411167	-4.02598489411167
3.23373913432878	3.00100233344648	-3.91678175276144	-3.91678175276144
3.23373913432878	3.01131809617829	-3.82783801883915	-3.82783801883915
3.23373913432878	3.0197116851039	-3.75336697913667	-3.75336697913667
3.23373913432878	3.03026099403746	-3.65760486178544	-3.65760486178544
3.23373913432878	3.03990760790565	-3.56834844157612	-3.56834844157612
3.23373913432878	3.05150515575847	-3.45962114055038	-3.45962114055038
3.23373913432878	3.05873576034268	-3.39136241412325	-3.39136241412325
3.23373913432878	3.06770301370292	-3.30644237383888	-3.30644237383888
3.23373913432878	3.07940591707879	-3.19562828223502	-3.19562828223502
3.23373913432878	3.09019597907842	-3.09391390315761	-3.09391390315761
3.23373913432878	3.09792004790723	-3.02163878390036	-3.02163878390036
3.23373913432878	3.110542189974	-2.90480747867252	-2.90480747867252
3.23373913432878	3.120908844404	-2.81037570365055	-2.81037570365055
3.23373913432878	3.12994958701076	-2.72927329234028	-2.72927329234028
3.23373913432878	3.13849390498568	-2.65385464825806	-2.65385464825806
3.23373913432878	3.1501869446091	-2.55282821648717	-2.55282821648717
3.23373913432878	3.16148064832368	-2.45770259826986	-2.45770259826986
3.23373913432878	3.17011103507498	-2.38679793897978	-2.38679793897978
3.23373913432878	3.17872314084609	-2.31762461252976	-2.31762461252976
3.23373913432878	3.18943427854929	-2.23387165569744	-2.23387165569744
3.23373913432878	3.20007270850667	-2.15322537624968	-2.15322537624968
3.23373913432878	3.21135729173775	-2.07056923312155	-2.07056923312155
3.23373913432878	3.21774495156264	-2.02504467233166	-2.02504467233166
3.23373913432878	3.22815211213431	-1.95298720597145	-1.95298720597145
3.23373913432878	3.23966270340771	-1.87623728287105	-1.87623728287105
3.23373913432878	3.2482633739793	-1.8209260347864	-1.8209260347864
3.23373913432878	3.26005447385254	-1.74793143594889	-1.74793143594889
3.23373913432878	3.2678375073655	-1.70155040276427	-1.70155040276427
3.23373913432878	3.27942502767294	-1.63509131105457	-1.63509131105457
3.23373913432878	3.28991400376944	-1.57757580693368	-1.57757580693368
3.23373913432878	3.29843413820363	-1.5327513422265	-1.5327513422265
3.23373913432878	3.30795598122601	-1.48458968963331	-1.48458968963331
3.23373913432878	3.32042353399918	-1.42457323284998	-1.42457323284998
3.23373913432878	3.32988808113066	-1.38132379138995	-1.38132379138995
3.23373913432878	3.34167171731797	-1.33019509827807	-1.33019509827807
3.23373913432878	3.34945522358469	-1.29805144038289	-1.29805144038289
3.23373913432878	3.3585212125853	-1.26227660268239	-1.26227660268239
3.23373913432878	3.36825225656232	-1.22576944684539	-1.22576944684539
3.23373913432878	3.37957340924158	-1.18574863490505	-1.18574863490505
3.23373913432878	3.388124757051	-1.15725250743753	-1.15725250743753
3.23373913432878	3.40006631133684	-1.11989091227366	-1.11989091227366
3.23373913432878	3.41031819784028	-1.09009621712062	-1.09009621712062
3.23373913432878	3.42124566193826	-1.0605399054362	-1.0605399054362
3.23373913432878	3.4282329791085	-1.04283102513199	-1.04283102513199
3.23373913432878	3.44003838428732	-1.01493515466291	-1.01493515466291
3.23373913432878	3.44978874723266	-0.993832948928457	-0.993832948928457
3.23373913432878	3.45844418684046	-0.976502959217669	-0.976502959217669
3.23373913432878	3.46995108331354	-0.955534972602265	-0.955534972602265
3.23373913432878	3.47930561178105	-0.940137671032858	-0.940137671032858
3.23373913432878	3.49068855748336	-0.923357463830314	-0.923357463830314
3.23373913432878	3.49945620723886	-0.911829135590096	-0.911829135590096
3.23373913432878	3.5102617296568	-0.899317651108447	-0.899317651108447
3.23373913432878	3.51971176077836	-0.889837008694485	-0.889837008694485
3.23373913432878	3.5297	-0.88122531833443	-0.88122531833443
3.24281180664912	2.5297	-1.83584927237746	-1.83584927237746
3.24281180664912	2.53930844129776	-1.89299677503567	-1.89299677503567
3.24281180664912	2.54779497192057	-1.94812397024668	-1.94812397024668
3.24281180664912	2.56041424082838	-2.03782345738904	-2.03782345738904
3.24281180664912	2.5688564932808	-2.10271048744329	-2.10271048744329
3.24281180664912	2.57878084645278	-2.18361701743038	-2.18361701743038
3.24281180664912	2.58790006453133	-2.26200420016971	-2.26200420016971
3.24281180664912	2.60044868121584	-2.37549283752895	-2.37549283752895
3.24281180664912	2.61142301668084	-2.47934774852854	-2.47934774852854
3.24281180664912	2.61891655477138	-2.55233581449022	-2.55233581449022
3.24281180664912	2.62821579381689	-2.64485009072916	-2.64485009072916
3.24281180664912	2.63990831305281	-2.76355229045555	-2.76355229045555
3.24281180664912	2.64816045660458	-2.84851375151197	-2.84851375151197
3.24281180664912	2.66105906661435	-2.98241534628727	-2.98241534628727
3.24281180664912	2.66962305468101	-3.0715890412668	-3.0715890412668
3.24281180664912	2.6785533057522	-3.16437693938815	-3.16437693938815
3.24281180664912	2.68809833521918	-3.26289971609822	-3.26289971609822
3.24281180664912	2.70151599859566	-3.39943848664348	-3.39943848664348
3.24281180664912	2.70905507632019	-3.47473525976625	-3.47473525976625
3.24281180664912	2.71998525917072	-3.5815179365365	-3.5815179365365
3.24281180664912	2.72922572197759	-3.66912699127892	-3.66912699127892
3.24281180664912	2.74114611746511	-3.7778955948142	-3.7778955948142
3.24281180664912	2.74860034865829	-3.8430724003461	-3.8430724003461
3.24281180664912	2.75935933954683	-3.93284062689912	-3.93284062689912
3.24281180664912	2.76773810666567	-3.9988554682879	-3.9988554682879
3.24281180664912	2.77804363128858	-4.07485167586458	-4.07485167586458
3.24281180664912	2.78988206968744	-4.15443955646373	-4.15443955646373
3.24281180664912	2.799643930492	-4.21334635295199	-4.21334635295199
3.24281180664912	2.81102918529108	-4.2737490281707	-4.2737490281707
3.24281180664912	2.81824838163769	-4.30711996785857	-4.30711996785857
3.24281180664912	2.82970215549013	-4.35193367544457	-4.35193367544457
3.24281180664912	2.83930568442423	-4.38152699310376	-4.38152699310376
3.24281180664912	2.84878869777475	-4.40323571190805	-4.40323571190805
3.24281180664912	2.85968028104831	-4.41890389861072	-4.41890389861072
3.24281180664912	2.86885162736121	-4.42425667987789	-4.42425667987789
3.24281180664912	2.88043509744726	-4.4207451448479	-4.4207451448479
3.24281180664912	2.89038702345778	-4.40863743887996	-4.40863743887996
3.24281180664912	2.90067886022027	-4.3874465397833	-4.3874465397833
3.24281180664912	2.90896284590012	-4.36410479409182	-4.36410479409182
3.24281180664912	2.92034801732973	-4.32329776805182	-4.32329776805182
3.24281180664912	2.93067093334228	-4.27794717948535	-4.27794717948535
3.24281180664912	2.93959327602965	-4.23268616145623	-4.23268616145623
3.24281180664912	2.95037368341503	-4.17108917324958	-4.17108917324958
3.24281180664912	2.95806641483584	-4.12279310835493	-4.12279310835493
3.24281180664912	2.96859975692854	-4.05143282552143	-4.05143282552143
3.24281180664912	2.98044547571505	-3.96450816530887	-3.96450816530887
3.24281180664912	2.98772143126024	-3.90815167672554	-3.90815167672554
3.24281180664912	3.00100233344648	-3.80008181232148	-3.80008181232148
3.24281180664912	3.01131809617829	-3.71226072995711	-3.71226072995711
3.24281180664912	3.0197116851039	-3.63883256925965	-3.63883256925965
3.24281180664912	3.03026099403746	-3.54448234820961	-3.54448234820961
3.24281180664912	3.03990760790565	-3.45674438841343	-3.45674438841343
3.24281180664912	3.05150515575847	-3.34993121597586	-3.34993121597586
3.24281180664912	3.05873576034268	-3.28293764563193	-3.28293764563193
3.24281180664912	3.06770301370292	-3.19963087952692	-3.19963087952692
3.24281180664912	3.07940591707879	-3.09105198412794	-3.09105198412794
3.24281180664912	3.09019597907842	-2.99152852179134	-2.99152852179134
3.24281180664912	3.09792004790723	-2.92080430837376	-2.92080430837376
3.24281180664912	3.110542189974	-2.8066278461074	-2.8066278461074
3.24281180664912	3.120908844404	-2.71437667301268	-2.71437667301268
3.24281180664912	3.12994958701076	-2.63522042981418	-2.63522042981418
3.24281180664912	3.13849390498568	-2.56165591233315	-2.56165591233315
3.24281180664912	3.1501869446091	-2.4631587516522	-2.4631587516522
3.24281180664912	3.16148064832368	-2.37055143675184	-2.37055143675184
3.24281180664912	3.17011103507498	-2.30151514117347	-2.30151514117347
3.24281180664912	3.17872314084609	-2.23424729943048	-2.23424729943048
3.24281180664912	3.18943427854929	-2.15280706705607	-2.15280706705607
3.24281180664912	3.20007270850667	-2.07448816877957	-2.07448816877957
3.24281180664912	3.21135729173775	-1.99421611473178	-1.99421611473178
3.24281180664912	3.21774495156264	-1.95009839728584	-1.95009839728584
3.24281180664912	3.22815211213431	-1.88022458782353	-1.88022458782353
3.24281180664912	3.23966270340771	-1.80590686588886	-1.80590686588886
3.24281180664912	3.2482633739793	-1.75237694777206	-1.75237694777206
3.24281180664912	3.26005447385254	-1.68179422421531	-1.68179422421531
3.24281180664912	3.2678375073655	-1.63698504159248	-1.63698504159248
3.24281180664912	3.27942502767294	-1.57281554822418	-1.57281554822418
3.24281180664912	3.28991400376944	-1.51739885914452	-1.51739885914452
3.24281180664912	3.29843413820363	-1.47418275944688	-1.47418275944688
3.24281180664912	3.30795598122601	-1.42783825035292	-1.42783825035292
3.24281180664912	3.32042353399918	-1.37017998515842	-1.37017998515842
3.24281180664912	3.32988808113066	-1.32867401606705	-1.32867401606705
3.24281180664912	3.34167171731797	-1.2796969637634	-1.2796969637634
3.24281180664912	3.34945522358469	-1.24893803117527	-1.24893803117527
3.24281180664912	3.3585212125853	-1.21475168728966	-1.21475168728966
3.24281180664912	3.36825225656232	-1.17990164947355	-1.17990164947355
3.24281180664912	3.37957340924158	-1.14179295052713	-1.14179295052713
3.24281180664912	3.388124757051	-1.11471350942077	-1.11471350942077
3.24281180664912	3.40006631133684	-1.07930894964494	-1.07930894964494
3.24281180664912	3.41031819784028	-1.05112108888017	-1.05112108888017
3.24281180664912	3.42124566193826	-1.0232398501052	-1.0232398501052
3.24281180664912	3.4282329791085	-1.0066110412024	-1.0066110412024
3.24281180664912	3.44003838428732	-0.98046976355522	-0.98046976355522
3.24281180664912	3.44978874723266	-0.960778958722074	-0.960778958722074
3.24281180664912	3.45844418684046	-0.944691315032287	-0.944691315032287
3.24281180664912	3.46995108331354	-0.925288402584613	-0.925288402584613
3.24281180664912	3.47930561178105	-0.911141249134857	-0.911141249134857
3.24281180664912	3.49068855748336	-0.895836104609771	-0.895836104609771
3.24281180664912	3.49945620723886	-0.885427019242456	-0.885427019242456
3.24281180664912	3.5102617296568	-0.874228890608549	-0.874228890608549
3.24281180664912	3.51971176077836	-0.865838616229155	-0.865838616229155
3.24281180664912	3.5297	-0.85837556225556	-0.85837556225556
3.25434261188129	2.5297	-1.78815942352054	-1.78815942352054
3.25434261188129	2.53930844129776	-1.8439283090608	-1.8439283090608
3.25434261188129	2.54779497192057	-1.89781743364063	-1.89781743364063
3.25434261188129	2.56041424082838	-1.98561978206169	-1.98561978206169
3.25434261188129	2.5688564932808	-2.04917559292153	-2.04917559292153
3.25434261188129	2.57878084645278	-2.12845030950308	-2.12845030950308
3.25434261188129	2.58790006453133	-2.20525459539419	-2.20525459539419
3.25434261188129	2.60044868121584	-2.31645249514997	-2.31645249514997
3.25434261188129	2.61142301668084	-2.41818185671929	-2.41818185671929
3.25434261188129	2.61891655477138	-2.48962224957808	-2.48962224957808
3.25434261188129	2.62821579381689	-2.58012722587227	-2.58012722587227
3.25434261188129	2.63990831305281	-2.69618192443829	-2.69618192443829
3.25434261188129	2.64816045660458	-2.7791645040349	-2.7791645040349
3.25434261188129	2.66105906661435	-2.90980285836645	-2.90980285836645
3.25434261188129	2.66962305468101	-2.99670862530485	-2.99670862530485
3.25434261188129	2.6785533057522	-3.08700910791333	-3.08700910791333
3.25434261188129	2.68809833521918	-3.18278238932197	-3.18278238932197
3.25434261188129	2.70151599859566	-3.31530956242705	-3.31530956242705
3.25434261188129	2.70905507632019	-3.38822274318272	-3.38822274318272
3.25434261188129	2.71998525917072	-3.49149293267857	-3.49149293267857
3.25434261188129	2.72922572197759	-3.57605079652581	-3.57605079652581
3.25434261188129	2.74114611746511	-3.68078807883848	-3.68078807883848
3.25434261188129	2.74860034865829	-3.74341678227211	-3.74341678227211
3.25434261188129	2.75935933954683	-3.82945615206461	-3.82945615206461
3.25434261188129	2.76773810666567	-3.89251281957439	-3.89251281957439
3.25434261188129	2.77804363128858	-3.96486484400401	-3.96486484400401
3.25434261188129	2.78988206968744	-4.04034083079915	-4.04034083079915
3.25434261188129	2.799643930492	-4.09584749244294	-4.09584749244294
3.25434261188129	2.81102918529108	-4.15234635756332	-4.15234635756332
3.25434261188129	2.81824838163769	-4.18336868258785	-4.18336868258785
3.25434261188129	2.82970215549013	-4.22453933165741	-4.22453933165741
3.25434261188129	2.83930568442423	-4.25114214658953	-4.25114214658953
3.25434261188129	2.84878869777475	-4.27018113350732	-4.27018113350732
3.25434261188129	2.85968028104831	-4.28288422492511	-4.28288422492511
3.25434261188129	2.86885162736121	-4.28600295249066	-4.28600295249066
3.25434261188129	2.88043509744726	-4.27993638866769	-4.27993638866769
3.25434261188129	2.89038702345778	-4.26589354196631	-4.26589354196631
3.25434261188129	2.90067886022027	-4.24306343781473	-4.24306343781473
3.25434261188129	2.90896284590012	-4.21856710868155	-4.21856710868155
3.25434261188129	2.92034801732973	-4.17656333368319	-4.17656333368319
3.25434261188129	2.93067093334228	-4.13039799620105	-4.13039799620105
3.25434261188129	2.93959327602965	-4.08475901260942	-4.08475901260942
3.25434261188129	2.95037368341503	-4.02301711661744	-4.02301711661744
3.25434261188129	2.95806641483584	-3.9748332759558	-3.9748332759558
3.25434261188129	2.96859975692854	-3.90381397300791	-3.90381397300791
3.25434261188129	2.98044547571505	-3.81773572004266	-3.81773572004266
3.25434261188129	2.98772143126024	-3.76197160068608	-3.76197160068608
3.25434261188129	3.00100233344648	-3.65546539827875	-3.65546539827875
3.25434261188129	3.01131809617829	-3.56915499054219	-3.56915499054219
3.25434261188129	3.0197116851039	-3.49707161379035	-3.49707161379035
3.25434261188129	3.03026099403746	-3.40459247250749	-3.40459247250749
3.25434261188129	3.03990760790565	-3.31869878623814	-3.31869878623814
3.25434261188129	3.05150515575847	-3.21428559690969	-3.21428559690969
3.25434261188129	3.05873576034268	-3.14888871053074	-3.14888871053074
3.25434261188129	3.06770301370292	-3.06766723386977	-3.06766723386977
3.25434261188129	3.07940591707879	-2.9618951418106	-2.9618951418106
3.25434261188129	3.09019597907842	-2.86505680838468	-2.86505680838468
3.25434261188129	3.09792004790723	-2.79632600486957	-2.79632600486957
3.25434261188129	3.110542189974	-2.68541453142984	-2.68541453142984
3.25434261188129	3.120908844404	-2.59589139040077	-2.59589139040077
3.25434261188129	3.12994958701076	-2.51918379223974	-2.51918379223974
3.25434261188129	3.13849390498568	-2.4479289348555	-2.4479289348555
3.25434261188129	3.1501869446091	-2.35263023807801	-2.35263023807801
3.25434261188129	3.16148064832368	-2.26305502562502	-2.26305502562502
3.25434261188129	3.17011103507498	-2.1964338626691	-2.1964338626691
3.25434261188129	3.17872314084609	-2.13144106866974	-2.13144106866974
3.25434261188129	3.18943427854929	-2.05294265346004	-2.05294265346004
3.25434261188129	3.20007270850667	-1.97744261703861	-1.97744261703861
3.25434261188129	3.21135729173775	-1.90022328947214	-1.90022328947214
3.25434261188129	3.21774495156264	-1.85779639605283	-1.85779639605283
3.25434261188129	3.22815211213431	-1.79063464389958	-1.79063464389958
3.25434261188129	3.23966270340771	-1.71930376327197	-1.71930376327197
3.25434261188129	3.2482633739793	-1.66800008430272	-1.66800008430272
3.25434261188129	3.26005447385254	-1.60040268452519	-1.60040268452519
3.25434261188129	3.2678375073655	-1.55751825762013	-1.55751825762013
3.25434261188129	3.27942502767294	-1.49620598764255	-1.49620598764255
3.25434261188129	3.28991400376944	-1.44335369312353	-1.44335369312353
3.25434261188129	3.29843413820363	-1.40217524657606	-1.40217524657606
3.25434261188129	3.30795598122601	-1.35807557115868	-1.35807557115868
3.25434261188129	3.32042353399918	-1.30330484864078	-1.30330484864078
3.25434261188129	3.32988808113066	-1.26395111713362	-1.26395111713362
3.25434261188129	3.34167171731797	-1.2176049548624	-1.2176049548624
3.25434261188129	3.34945522358469	-1.18855419921522	-1.18855419921522
3.25434261188129	3.3585212125853	-1.15630774921271	-1.15630774921271
3.25434261188129	3.36825225656232	-1.12354324574869	-1.12354324574869
3.25434261188129	3.37957340924158	-1.08779043429291	-1.08779043429291
3.25434261188129	3.388124757051	-1.06247444616673	-1.06247444616673
3.25434261188129	3.40006631133684	-1.02945541087189	-1.02945541087189
3.25434261188129	3.41031819784028	-1.00324900285733	-1.00324900285733
3.25434261188129	3.42124566193826	-0.977450342064628	-0.977450342064628
3.25434261188129	3.4282329791085	-0.962125628683111	-0.962125628683111
3.25434261188129	3.44003838428732	-0.938157411464658	-0.938157411464658
3.25434261188129	3.44978874723266	-0.920198404365294	-0.920198404365294
3.25434261188129	3.45844418684046	-0.90562954527104	-0.90562954527104
3.25434261188129	3.46995108331354	-0.888130029555953	-0.888130029555953
3.25434261188129	3.47930561178105	-0.875512785970898	-0.875512785970898
3.25434261188129	3.49068855748336	-0.862028959634131	-0.862028959634131
3.25434261188129	3.49945620723886	-0.852963995456548	-0.852963995456548
3.25434261188129	3.5102617296568	-0.843349310671499	-0.843349310671499
3.25434261188129	3.51971176077836	-0.836327224024501	-0.836327224024501
3.25434261188129	3.5297	-0.830238566660569	-0.830238566660569
3.26542912064103	2.5297	-1.7405425988747	-1.7405425988747
3.26542912064103	2.53930844129776	-1.79503903251782	-1.79503903251782
3.26542912064103	2.54779497192057	-1.84775506138311	-1.84775506138311
3.26542912064103	2.56041424082838	-1.93376476120221	-1.93376476120221
3.26542912064103	2.5688564932808	-1.99606920199335	-1.99606920199335
3.26542912064103	2.57878084645278	-2.07380948948673	-2.07380948948673
3.26542912064103	2.58790006453133	-2.14915765082173	-2.14915765082173
3.26542912064103	2.60044868121584	-2.25819072661915	-2.25819072661915
3.26542912064103	2.61142301668084	-2.35790006795975	-2.35790006795975
3.26542912064103	2.61891655477138	-2.4278974730521	-2.4278974730521
3.26542912064103	2.62821579381689	-2.51652743459914	-2.51652743459914
3.26542912064103	2.63990831305281	-2.63011208618207	-2.63011208618207
3.26542912064103	2.64816045660458	-2.71121707228764	-2.71121707228764
3.26542912064103	2.66105906661435	-2.83881626928559	-2.83881626928559
3.26542912064103	2.66962305468101	-2.92357955490093	-2.92357955490093
3.26542912064103	2.6785533057522	-3.01157392914024	-3.01157392914024
3.26542912064103	2.68809833521918	-3.10480258075989	-3.10480258075989
3.26542912064103	2.70151599859566	-3.23355101597048	-3.23355101597048
3.26542912064103	2.70905507632019	-3.30431275137369	-3.30431275137369
3.26542912064103	2.71998525917072	-3.40433775193276	-3.40433775193276
3.26542912064103	2.72922572197759	-3.48608364563131	-3.48608364563131
3.26542912064103	2.74114611746511	-3.58713181874327	-3.58713181874327
3.26542912064103	2.74860034865829	-3.64739325715601	-3.64739325715601
3.26542912064103	2.75935933954683	-3.73000673176824	-3.73000673176824
3.26542912064103	2.76773810666567	-3.79038183714414	-3.79038183714414
3.26542912064103	2.77804363128858	-3.85943701569147	-3.85943701569147
3.26542912064103	2.78988206968744	-3.93115296226227	-3.93115296226227
3.26542912064103	2.799643930492	-3.9836070720828	-3.9836070720828
3.26542912064103	2.81102918529108	-4.0366309484441	-4.0366309484441
3.26542912064103	2.81824838163769	-4.06553136534069	-4.06553136534069
3.26542912064103	2.82970215549013	-4.1034302371977	-4.1034302371977
3.26542912064103	2.83930568442423	-4.12743244806887	-4.12743244806887
3.26542912064103	2.84878869777475	-4.14400954898406	-4.14400954898406
3.26542912064103	2.85968028104831	-4.15418505502549	-4.15418505502549
3.26542912064103	2.86885162736121	-4.15530903978004	-4.15530903978004
3.26542912064103	2.88043509744726	-4.14702577629339	-4.14702577629339
3.26542912064103	2.89038702345778	-4.13138664111352	-4.13138664111352
3.26542912064103	2.90067886022027	-4.10705951553649	-4.10705951553649
3.26542912064103	2.90896284590012	-4.08168988657496	-4.08168988657496
3.26542912064103	2.92034801732973	-4.03865081355525	-4.03865081355525
3.26542912064103	2.93067093334228	-3.99194673473659	-3.99194673473659
3.26542912064103	2.93959327602965	-3.94603820193163	-3.94603820193163
3.26542912064103	2.95037368341503	-3.88418778056888	-3.88418778056888
3.26542912064103	2.95806641483584	-3.83618923150823	-3.83618923150823
3.26542912064103	2.96859975692854	-3.76566069884967	-3.76566069884967
3.26542912064103	2.98044547571505	-3.68043080651921	-3.68043080651921
3.26542912064103	2.98772143126024	-3.62537201836176	-3.62537201836176
3.26542912064103	3.00100233344648	-3.52035268623263	-3.52035268623263
3.26542912064103	3.01131809617829	-3.43547366012763	-3.43547366012763
3.26542912064103	3.0197116851039	-3.36469549126127	-3.36469549126127
3.26542912064103	3.03026099403746	-3.27404294779546	-3.27404294779546
3.26542912064103	3.03990760790565	-3.18991672907117	-3.18991672907117
3.26542912064103	3.05150515575847	-3.08786206061001	-3.08786206061001
3.26542912064103	3.05873576034268	-3.0239600876651	-3.0239600876651
3.26542912064103	3.06770301370292	-2.94469389726453	-2.94469389726453
3.26542912064103	3.07940591707879	-2.84157799978266	-2.84157799978266
3.26542912064103	3.09019597907842	-2.74727535259734	-2.74727535259734
3.26542912064103	3.09792004790723	-2.68040221504219	-2.68040221504219
3.26542912064103	3.110542189974	-2.57258736717915	-2.57258736717915
3.26542912064103	3.120908844404	-2.4856734303844	-2.4856734303844
3.26542912064103	3.12994958701076	-2.41120108322582	-2.41120108322582
3.26542912064103	3.13849390498568	-2.34215828595518	-2.34215828595518
3.26542912064103	3.1501869446091	-2.24979594730956	-2.24979594730956
3.26542912064103	3.16148064832368	-2.1631476523761	-2.1631476523761
3.26542912064103	3.17011103507498	-2.09868450193323	-2.09868450193323
3.26542912064103	3.17872314084609	-2.03590479222652	-2.03590479222652
3.26542912064103	3.18943427854929	-1.96011885571198	-1.96011885571198
3.26542912064103	3.20007270850667	-1.88731653468443	-1.88731653468443
3.26542912064103	3.21135729173775	-1.81291105972792	-1.81291105972792
3.26542912064103	3.21774495156264	-1.77204377025254	-1.77204377025254
3.26542912064103	3.22815211213431	-1.70745562725955	-1.70745562725955
3.26542912064103	3.23966270340771	-1.63891353464794	-1.63891353464794
3.26542912064103	3.2482633739793	-1.58966836378823	-1.58966836378823
3.26542912064103	3.26005447385254	-1.52483636105296	-1.52483636105296
3.26542912064103	3.2678375073655	-1.48380579187113	-1.48380579187113
3.26542912064103	3.27942502767294	-1.42515708654389	-1.42515708654389
3.26542912064103	3.28991400376944	-1.37463668009798	-1.37463668009798
3.26542912064103	3.29843413820363	-1.33537614615221	-1.33537614615221
3.26542912064103	3.30795598122601	-1.29338654882002	-1.29338654882002
3.26542912064103	3.32042353399918	-1.24130399283342	-1.24130399283342
3.26542912064103	3.32988808113066	-1.20395312669268	-1.20395312669268
3.26542912064103	3.34167171731797	-1.16003535235149	-1.16003535235149
3.26542912064103	3.34945522358469	-1.13259203337384	-1.13259203337384
3.26542912064103	3.3585212125853	-1.1021668020669	-1.1021668020669
3.26542912064103	3.36825225656232	-1.0713037051126	-1.0713037051126
3.26542912064103	3.37957340924158	-1.03775789484911	-1.03775789484911
3.26542912064103	3.388124757051	-1.01404297704164	-1.01404297704164
3.26542912064103	3.40006631133684	-0.983256255785363	-0.983256255785363
3.26542912064103	3.41031819784028	-0.958904859674021	-0.958904859674021
3.26542912064103	3.42124566193826	-0.935054627461966	-0.935054627461966
3.26542912064103	3.4282329791085	-0.920919426955834	-0.920919426955834
3.26542912064103	3.44003838428732	-0.898945349309258	-0.898945349309258
3.26542912064103	3.44978874723266	-0.882587852518384	-0.882587852518384
3.26542912064103	3.45844418684046	-0.869387135636885	-0.869387135636885
3.26542912064103	3.46995108331354	-0.85373292370997	-0.85373292370997
3.26542912064103	3.47930561178105	-0.842508018985939	-0.842508018985939
3.26542912064103	3.49068855748336	-0.830648200088547	-0.830648200088547
3.26542912064103	3.49945620723886	-0.822855296752323	-0.822855296752323
3.26542912064103	3.5102617296568	-0.814729266274071	-0.814729266274071
3.26542912064103	3.51971176077836	-0.808908588710551	-0.808908588710551
3.26542912064103	3.5297	-0.80407764258814	-0.80407764258814
3.27522950092981	2.5297	-1.69711819422395	-1.69711819422395
3.27522950092981	2.53930844129776	-1.75050930259539	-1.75050930259539
3.27522950092981	2.54779497192057	-1.80224496306494	-1.80224496306494
3.27522950092981	2.56041424082838	-1.8867089664792	-1.8867089664792
3.27522950092981	2.5688564932808	-1.9479339918289	-1.9479339918289
3.27522950092981	2.57878084645278	-2.02435040194524	-2.02435040194524
3.27522950092981	2.58790006453133	-2.09840121601752	-2.09840121601752
3.27522950092981	2.60044868121584	-2.20558667785286	-2.20558667785286
3.27522950092981	2.61142301668084	-2.30357467078431	-2.30357467078431
3.27522950092981	2.61891655477138	-2.37233959413015	-2.37233959413015
3.27522950092981	2.62821579381689	-2.45934288241915	-2.45934288241915
3.27522950092981	2.63990831305281	-2.57078068996299	-2.57078068996299
3.27522950092981	2.64816045660458	-2.65029249291206	-2.65029249291206
3.27522950092981	2.66105906661435	-2.77527148827033	-2.77527148827033
3.27522950092981	2.66962305468101	-2.85819653690891	-2.85819653690891
3.27522950092981	2.6785533057522	-2.94422977865912	-2.94422977865912
3.27522950092981	2.68809833521918	-3.03527199074267	-3.03527199074267
3.27522950092981	2.70151599859566	-3.16083629384752	-3.16083629384752
3.27522950092981	2.70905507632019	-3.22972844291166	-3.22972844291166
3.27522950092981	2.71998525917072	-3.3269969450032	-3.3269969450032
3.27522950092981	2.72922572197759	-3.40637480345697	-3.40637480345697
3.27522950092981	2.74114611746511	-3.50427517815285	-3.50427517815285
3.27522950092981	2.74860034865829	-3.56255364476334	-3.56255364476334
3.27522950092981	2.75935933954683	-3.6422841353434	-3.6422841353434
3.27522950092981	2.76773810666567	-3.70040825643463	-3.70040825643463
3.27522950092981	2.77804363128858	-3.76672037639725	-3.76672037639725
3.27522950092981	2.78988206968744	-3.83526250023647	-3.83526250023647
3.27522950092981	2.799643930492	-3.88519484767949	-3.88519484767949
3.27522950092981	2.81102918529108	-3.93535612671809	-3.93535612671809
3.27522950092981	2.81824838163769	-3.96246691776298	-3.96246691776298
3.27522950092981	2.82970215549013	-3.99766987676372	-3.99766987676372
3.27522950092981	2.83930568442423	-4.0195381036491	-4.0195381036491
3.27522950092981	2.84878869777475	-4.03415920982275	-4.03415920982275
3.27522950092981	2.85968028104831	-4.04222431871528	-4.04222431871528
3.27522950092981	2.86885162736121	-4.04175423457218	-4.04175423457218
3.27522950092981	2.88043509744726	-4.03171487688212	-4.03171487688212
3.27522950092981	2.89038702345778	-4.01475027179902	-4.01475027179902
3.27522950092981	2.90067886022027	-3.98932677741948	-3.98932677741948
3.27522950092981	2.90896284590012	-3.96320852958149	-3.96320852958149
3.27522950092981	2.92034801732973	-3.91943135910094	-3.91943135910094
3.27522950092981	2.93067093334228	-3.87229573014986	-3.87229573014986
3.27522950092981	2.93959327602965	-3.82625581037348	-3.82625581037348
3.27522950092981	2.95037368341503	-3.7644848825729	-3.7644848825729
3.27522950092981	2.95806641483584	-3.71668330748594	-3.71668330748594
3.27522950092981	2.96859975692854	-3.64658383128813	-3.64658383128813
3.27522950092981	2.98044547571505	-3.56215866323203	-3.56215866323203
3.27522950092981	2.98772143126024	-3.50775084024684	-3.50775084024684
3.27522950092981	3.00100233344648	-3.40414411751516	-3.40414411751516
3.27522950092981	3.01131809617829	-3.32054338207956	-3.32054338207956
3.27522950092981	3.0197116851039	-3.25092234135508	-3.25092234135508
3.27522950092981	3.03026099403746	-3.1618591621413	-3.1618591621413
3.27522950092981	3.03990760790565	-3.0793051557215	-3.0793051557215
3.27522950092981	3.05150515575847	-2.97927166640301	-2.97927166640301
3.27522950092981	3.05873576034268	-2.91669426079312	-2.91669426079312
3.27522950092981	3.06770301370292	-2.83913050288794	-2.83913050288794
3.27522950092981	3.07940591707879	-2.73834509285012	-2.73834509285012
3.27522950092981	3.09019597907842	-2.6462198966687	-2.6462198966687
3.27522950092981	3.09792004790723	-2.58095638549389	-2.58095638549389
3.27522950092981	3.110542189974	-2.47582174347895	-2.47582174347895
3.27522950092981	3.120908844404	-2.39112267550934	-2.39112267550934
3.27522950092981	3.12994958701076	-2.31868481946344	-2.31868481946344
3.27522950092981	3.13849390498568	-2.25147053613421	-2.25147053613421
3.27522950092981	3.1501869446091	-2.16170112923294	-2.16170112923294
3.27522950092981	3.16148064832368	-2.07751787530583	-2.07751787530583
3.27522950092981	3.17011103507498	-2.01497293311013	-2.01497293311013
3.27522950092981	3.17872314084609	-1.95408112628132	-1.95408112628132
3.27522950092981	3.18943427854929	-1.88061031061795	-1.88061031061795
3.27522950092981	3.20007270850667	-1.81015298442315	-1.81015298442315
3.27522950092981	3.21135729173775	-1.73814817710479	-1.73814817710479
3.27522950092981	3.21774495156264	-1.69864029223749	-1.69864029223749
3.27522950092981	3.22815211213431	-1.63624733626364	-1.63624733626364
3.27522950092981	3.23966270340771	-1.57008255065961	-1.57008255065961
3.27522950092981	3.2482633739793	-1.52262627742806	-1.52262627742806
3.27522950092981	3.26005447385254	-1.46018726730591	-1.46018726730591
3.27522950092981	3.2678375073655	-1.42069467056831	-1.42069467056831
3.27522950092981	3.27942502767294	-1.36437206279442	-1.36437206279442
3.27522950092981	3.28991400376944	-1.31586778860594	-1.31586778860594
3.27522950092981	3.29843413820363	-1.27823605101804	-1.27823605101804
3.27522950092981	3.30795598122601	-1.23802076020581	-1.23802076020581
3.27522950092981	3.32042353399918	-1.18824395156588	-1.18824395156588
3.27522950092981	3.32988808113066	-1.1526294358473	-1.1526294358473
3.27522950092981	3.34167171731797	-1.11080965960758	-1.11080965960758
3.27522950092981	3.34945522358469	-1.08470860343135	-1.08470860343135
3.27522950092981	3.3585212125853	-1.05586236092722	-1.05586236092722
3.27522950092981	3.36825225656232	-1.02666247881837	-1.02666247881837
3.27522950092981	3.37957340924158	-0.994971281167409	-0.994971281167409
3.27522950092981	3.388124757051	-0.972660971666585	-0.972660971666585
3.27522950092981	3.40006631133684	-0.943767558348611	-0.943767558348611
3.27522950092981	3.41031819784028	-0.920983607716835	-0.920983607716835
3.27522950092981	3.42124566193826	-0.898782225883906	-0.898782225883906
3.27522950092981	3.4282329791085	-0.885678516769246	-0.885678516769246
3.27522950092981	3.44003838428732	-0.865424176845465	-0.865424176845465
3.27522950092981	3.44978874723266	-0.850450134302264	-0.850450134302264
3.27522950092981	3.45844418684046	-0.838412364102965	-0.838412364102965
3.27522950092981	3.46995108331354	-0.824263892593024	-0.824263892593024
3.27522950092981	3.47930561178105	-0.81425610254189	-0.81425610254189
3.27522950092981	3.49068855748336	-0.803823900653811	-0.803823900653811
3.27522950092981	3.49945620723886	-0.797042790611556	-0.797042790611556
3.27522950092981	3.5102617296568	-0.790179738112158	-0.790179738112158
3.27522950092981	3.51971176077836	-0.785405221619783	-0.785405221619783
3.27522950092981	3.5297	-0.781617642213973	-0.781617642213973
3.28539906955004	2.5297	-1.65088475428507	-1.65088475428507
3.28539906955004	2.53930844129776	-1.70316038191828	-1.70316038191828
3.28539906955004	2.54779497192057	-1.75386360765924	-1.75386360765924
3.28539906955004	2.56041424082838	-1.83676649297632	-1.83676649297632
3.28539906955004	2.5688564932808	-1.89691150640044	-1.89691150640044
3.28539906955004	2.57878084645278	-1.97197942869337	-1.97197942869337
3.28539906955004	2.58790006453133	-2.04476272198514	-2.04476272198514
3.28539906955004	2.60044868121584	-2.15007034547261	-2.15007034547261
3.28539906955004	2.61142301668084	-2.2462972099795	-2.2462972099795
3.28539906955004	2.61891655477138	-2.31378347779156	-2.31378347779156
3.28539906955004	2.62821579381689	-2.39919070534756	-2.39919070534756
3.28539906955004	2.63990831305281	-2.50845235092862	-2.50845235092862
3.28539906955004	2.64816045660458	-2.58637129831015	-2.58637129831015
3.28539906955004	2.66105906661435	-2.70870233039261	-2.70870233039261
3.28539906955004	2.66962305468101	-2.78980637351498	-2.78980637351498
3.28539906955004	2.6785533057522	-2.87384644725307	-2.87384644725307
3.28539906955004	2.68809833521918	-2.96271160409623	-2.96271160409623
3.28539906955004	2.70151599859566	-3.08505128010972	-3.08505128010972
3.28539906955004	2.70905507632019	-3.15209173553819	-3.15209173553819
3.28539906955004	2.71998525917072	-3.24661421488099	-3.24661421488099
3.28539906955004	2.72922572197759	-3.32363748896569	-3.32363748896569
3.28539906955004	2.74114611746511	-3.41841593009093	-3.41841593009093
3.28539906955004	2.74860034865829	-3.47476322283467	-3.47476322283467
3.28539906955004	2.75935933954683	-3.55161473220232	-3.55161473220232
3.28539906955004	2.76773810666567	-3.60752068046099	-3.60752068046099
3.28539906955004	2.77804363128858	-3.67113565674327	-3.67113565674327
3.28539906955004	2.78988206968744	-3.73661994264251	-3.73661994264251
3.28539906955004	2.799643930492	-3.78403435087012	-3.78403435087012
3.28539906955004	2.81102918529108	-3.83142458223432	-3.83142458223432
3.28539906955004	2.81824838163769	-3.85681597090638	-3.85681597090638
3.28539906955004	2.82970215549013	-3.88937000341019	-3.88937000341019
3.28539906955004	2.83930568442423	-3.90921879939748	-3.90921879939748
3.28539906955004	2.84878869777475	-3.92192060771947	-3.92192060771947
3.28539906955004	2.85968028104831	-3.92800836634183	-3.92800836634183
3.28539906955004	2.86885162736121	-3.92602306270612	-3.92602306270612
3.28539906955004	2.88043509744726	-3.91426351985598	-3.91426351985598
3.28539906955004	2.89038702345778	-3.89612392679669	-3.89612392679669
3.28539906955004	2.90067886022027	-3.8696475976335	-3.8696475976335
3.28539906955004	2.90896284590012	-3.84289463911927	-3.84289463911927
3.28539906955004	2.92034801732973	-3.7984945062318	-3.7984945062318
3.28539906955004	2.93067093334228	-3.75103210601679	-3.75103210601679
3.28539906955004	2.93959327602965	-3.70488291335039	-3.70488291335039
3.28539906955004	2.95037368341503	-3.64324616430332	-3.64324616430332
3.28539906955004	2.95806641483584	-3.59569486216157	-3.59569486216157
3.28539906955004	2.96859975692854	-3.52616383991131	-3.52616383991131
3.28539906955004	2.98044547571505	-3.44261710334604	-3.44261710334604
3.28539906955004	2.98772143126024	-3.38887950393348	-3.38887950393348
3.28539906955004	3.00100233344648	-3.28671300913879	-3.28671300913879
3.28539906955004	3.01131809617829	-3.20444421794599	-3.20444421794599
3.28539906955004	3.0197116851039	-3.13602173541437	-3.13602173541437
3.28539906955004	3.03026099403746	-3.04859736827814	-3.04859736827814
3.28539906955004	3.03990760790565	-2.96765842570602	-2.96765842570602
3.28539906955004	3.05150515575847	-2.86967274437774	-2.86967274437774
3.28539906955004	3.05873576034268	-2.80847118236875	-2.80847118236875
3.28539906955004	3.06770301370292	-2.73264457450369	-2.73264457450369
3.28539906955004	3.07940591707879	-2.63421023158179	-2.63421023158179
3.28539906955004	3.09019597907842	-2.5443449038662	-2.5443449038662
3.28539906955004	3.09792004790723	-2.48069547348132	-2.48069547348132
3.28539906955004	3.110542189974	-2.37828213564035	-2.37828213564035
3.28539906955004	3.120908844404	-2.295894867789	-2.295894867789
3.28539906955004	3.12994958701076	-2.22541025660223	-2.22541025660223
3.28539906955004	3.13849390498568	-2.16011411947824	-2.16011411947824
3.28539906955004	3.1501869446091	-2.07292775816518	-2.07292775816518
3.28539906955004	3.16148064832368	-1.99128212277122	-1.99128212277122
3.28539906955004	3.17011103507498	-1.93065636202749	-1.93065636202749
3.28539906955004	3.17872314084609	-1.87167402894488	-1.87167402894488
3.28539906955004	3.18943427854929	-1.80056514390736	-1.80056514390736
3.28539906955004	3.20007270850667	-1.73241561526328	-1.73241561526328
3.28539906955004	3.21135729173775	-1.66285751208648	-1.66285751208648
3.28539906955004	3.21774495156264	-1.62474285015816	-1.62474285015816
3.28539906955004	3.22815211213431	-1.56456676798507	-1.56456676798507
3.28539906955004	3.23966270340771	-1.50084218666228	-1.50084218666228
3.28539906955004	3.2482633739793	-1.45513181276419	-1.45513181276419
3.28539906955004	3.26005447385254	-1.39516611885932	-1.39516611885932
3.28539906955004	3.2678375073655	-1.35718678160794	-1.35718678160794
3.28539906955004	3.27942502767294	-1.30315144219981	-1.30315144219981
3.28539906955004	3.28991400376944	-1.25677692556019	-1.25677692556019
3.28539906955004	3.29843413820363	-1.22074906218813	-1.22074906218813
3.28539906955004	3.30795598122601	-1.18236078050109	-1.18236078050109
3.28539906955004	3.32042353399918	-1.13488857744403	-1.13488857744403
3.28539906955004	3.32988808113066	-1.10098541237397	-1.10098541237397
3.28539906955004	3.34167171731797	-1.06131636780395	-1.06131636780395
3.28539906955004	3.34945522358469	-1.03658602221509	-1.03658602221509
3.28539906955004	3.3585212125853	-1.00929191331494	-1.00929191331494
3.28539906955004	3.36825225656232	-0.981747264906915	-0.981747264906915
3.28539906955004	3.37957340924158	-0.951977754281586	-0.951977754281586
3.28539906955004	3.388124757051	-0.931061424651375	-0.931061424651375
3.28539906955004	3.40006631133684	-0.904016769256486	-0.904016769256486
3.28539906955004	3.41031819784028	-0.882862836876143	-0.882862836876143
3.28539906955004	3.42124566193826	-0.86231725983248	-0.86231725983248
3.28539906955004	3.4282329791085	-0.850248813716178	-0.850248813716178
3.28539906955004	3.44003838428732	-0.831701054950429	-0.831701054950429
3.28539906955004	3.44978874723266	-0.818077249879025	-0.818077249879025
3.28539906955004	3.45844418684046	-0.807240214761975	-0.807240214761975
3.28539906955004	3.46995108331354	-0.79459822819905	-0.79459822819905
3.28539906955004	3.47930561178105	-0.785806401060483	-0.785806401060483
3.28539906955004	3.49068855748336	-0.776780843391407	-0.776780843391407
3.28539906955004	3.49945620723886	-0.771061912788184	-0.771061912788184
3.28539906955004	3.5102617296568	-0.765419851830529	-0.765419851830529
3.28539906955004	3.51971176077836	-0.761720397190174	-0.761720397190174
3.28539906955004	3.5297	-0.758985467000116	-0.758985467000116
3.29283227198286	2.5297	-1.61636368657753	-1.61636368657753
3.29283227198286	2.53930844129776	-1.66784583516039	-1.66784583516039
3.29283227198286	2.54779497192057	-1.71785044431647	-1.71785044431647
3.29283227198286	2.56041424082838	-1.79963165269908	-1.79963165269908
3.29283227198286	2.5688564932808	-1.85898959599035	-1.85898959599035
3.29283227198286	2.57878084645278	-1.93311542659086	-1.93311542659086
3.29283227198286	2.58790006453133	-2.00498063266593	-2.00498063266593
3.29283227198286	2.60044868121584	-2.1089509268312	-2.1089509268312
3.29283227198286	2.61142301668084	-2.2039208971583	-2.2039208971583
3.29283227198286	2.61891655477138	-2.27053562234073	-2.27053562234073
3.29283227198286	2.62821579381689	-2.35476061772329	-2.35476061772329
3.29283227198286	2.63990831305281	-2.46248349546175	-2.46248349546175
3.29283227198286	2.64816045660458	-2.53926245172613	-2.53926245172613
3.29283227198286	2.66105906661435	-2.65973552538406	-2.65973552538406
3.29283227198286	2.66962305468101	-2.73952781650229	-2.73952781650229
3.29283227198286	2.6785533057522	-2.82217885457214	-2.82217885457214
3.29283227198286	2.68809833521918	-2.90948261029854	-2.90948261029854
3.29283227198286	2.70151599859566	-3.02957947669972	-3.02957947669972
3.29283227198286	2.70905507632019	-3.0953296708899	-3.0953296708899
3.29283227198286	2.71998525917072	-3.18792151682817	-3.18792151682817
3.29283227198286	2.72922572197759	-3.2632669216419	-3.2632669216419
3.29283227198286	2.74114611746511	-3.35586867372132	-3.35586867372132
3.29283227198286	2.74860034865829	-3.41081189131882	-3.41081189131882
3.29283227198286	2.75935933954683	-3.48570713403603	-3.48570713403603
3.29283227198286	2.76773810666567	-3.54006764125666	-3.54006764125666
3.29283227198286	2.77804363128858	-3.60179508342571	-3.60179508342571
3.29283227198286	2.78988206968744	-3.66514549845135	-3.66514549845135
3.29283227198286	2.799643930492	-3.71084263884154	-3.71084263884154
3.29283227198286	2.81102918529108	-3.75629450997099	-3.75629450997099
3.29283227198286	2.81824838163769	-3.78050188188485	-3.78050188188485
3.29283227198286	2.82970215549013	-3.81126384708062	-3.81126384708062
3.29283227198286	2.83930568442423	-3.82970332815182	-3.82970332815182
3.29283227198286	2.84878869777475	-3.84112974595109	-3.84112974595109
3.29283227198286	2.85968028104831	-3.84584069744341	-3.84584069744341
3.29283227198286	2.86885162736121	-3.84283145307182	-3.84283145307182
3.29283227198286	2.88043509744726	-3.82996708930915	-3.82996708930915
3.29283227198286	2.89038702345778	-3.81101756933066	-3.81101756933066
3.29283227198286	2.90067886022027	-3.78386485856396	-3.78386485856396
3.29283227198286	2.90896284590012	-3.75666711914596	-3.75666711914596
3.29283227198286	2.92034801732973	-3.71186529820784	-3.71186529820784
3.29283227198286	2.93067093334228	-3.66424137960752	-3.66424137960752
3.29283227198286	2.93959327602965	-3.61804873655399	-3.61804873655399
3.29283227198286	2.95037368341503	-3.55655259054157	-3.55655259054157
3.29283227198286	2.95806641483584	-3.50920941937397	-3.50920941937397
3.29283227198286	2.96859975692854	-3.44010467053101	-3.44010467053101
3.29283227198286	2.98044547571505	-3.35724433658709	-3.35724433658709
3.29283227198286	2.98772143126024	-3.30396113809911	-3.30396113809911
3.29283227198286	3.00100233344648	-3.2029170425414	-3.2029170425414
3.29283227198286	3.01131809617829	-3.12162141715675	-3.12162141715675
3.29283227198286	3.0197116851039	-3.05402632691215	-3.05402632691215
3.29283227198286	3.03026099403746	-2.96783406647222	-2.96783406647222
3.29283227198286	3.03990760790565	-2.88806228441695	-2.88806228441695
3.29283227198286	3.05150515575847	-2.79156933514849	-2.79156933514849
3.29283227198286	3.05873576034268	-2.73131994141016	-2.73131994141016
3.29283227198286	3.06770301370292	-2.65674228770831	-2.65674228770831
3.29283227198286	3.07940591707879	-2.56003936175051	-2.56003936175051
3.29283227198286	3.09019597907842	-2.47173588480535	-2.47173588480535
3.29283227198286	3.09792004790723	-2.40928049234242	-2.40928049234242
3.29283227198286	3.110542189974	-2.30883718294649	-2.30883718294649
3.29283227198286	3.120908844404	-2.2280521351218	-2.2280521351218
3.29283227198286	3.12994958701076	-2.15897468865228	-2.15897468865228
3.29283227198286	3.13849390498568	-2.09505568414835	-2.09505568414835
3.29283227198286	3.1501869446091	-2.00975142403337	-2.00975142403337
3.29283227198286	3.16148064832368	-1.92990352290644	-1.92990352290644
3.29283227198286	3.17011103507498	-1.87060756843351	-1.87060756843351
3.29283227198286	3.17872314084609	-1.81300911744063	-1.81300911744063
3.29283227198286	3.18943427854929	-1.74360650867692	-1.74360650867692
3.29283227198286	3.20007270850667	-1.67709845563542	-1.67709845563542
3.29283227198286	3.21135729173775	-1.6092859554123	-1.6092859554123
3.29283227198286	3.21774495156264	-1.57215066286784	-1.57215066286784
3.29283227198286	3.22815211213431	-1.51357542891617	-1.51357542891617
3.29283227198286	3.23966270340771	-1.45155701561868	-1.45155701561868
3.29283227198286	3.2482633739793	-1.40713922707948	-1.40713922707948
3.29283227198286	3.26005447385254	-1.34885560640515	-1.34885560640515
3.29283227198286	3.2678375073655	-1.31203541597688	-1.31203541597688
3.29283227198286	3.27942502767294	-1.25964368238198	-1.25964368238198
3.29283227198286	3.28991400376944	-1.2146931858075	-1.2146931858075
3.29283227198286	3.29843413820363	-1.17989236064113	-1.17989236064113
3.29283227198286	3.30795598122601	-1.14275396801241	-1.14275396801241
3.29283227198286	3.32042353399918	-1.09695543641783	-1.09695543641783
3.29283227198286	3.32988808113066	-1.06430289437088	-1.06430289437088
3.29283227198286	3.34167171731797	-1.02611939160039	-1.02611939160039
3.29283227198286	3.34945522358469	-1.00236468688661	-1.00236468688661
3.29283227198286	3.3585212125853	-0.976188439762097	-0.976188439762097
3.29283227198286	3.36825225656232	-0.949821406218234	-0.949821406218234
3.29283227198286	3.37957340924158	-0.921392354051079	-0.921392354051079
3.29283227198286	3.388124757051	-0.901430838728686	-0.901430838728686
3.29283227198286	3.40006631133684	-0.875793984217808	-0.875793984217808
3.29283227198286	3.41031819784028	-0.855771919403196	-0.855771919403196
3.29283227198286	3.42124566193826	-0.836401990129275	-0.836401990129275
3.29283227198286	3.4282329791085	-0.825050230385045	-0.825050230385045
3.29283227198286	3.44003838428732	-0.807712866806582	-0.807712866806582
3.29283227198286	3.44978874723266	-0.795058785653964	-0.795058785653964
3.29283227198286	3.45844418684046	-0.785059241563658	-0.785059241563658
3.29283227198286	3.46995108331354	-0.773513686517504	-0.773513686517504
3.29283227198286	3.47930561178105	-0.765550635947932	-0.765550635947932
3.29283227198286	3.49068855748336	-0.757518022103	-0.757518022103
3.29283227198286	3.49945620723886	-0.752535262790161	-0.752535262790161
3.29283227198286	3.5102617296568	-0.747765461624397	-0.747765461624397
3.29283227198286	3.51971176077836	-0.744796493650767	-0.744796493650767
3.29283227198286	3.5297	-0.742800316272962	-0.742800316272962
3.30497858125898	2.5297	-1.55879084103924	-1.55879084103924
3.30497858125898	2.53930844129776	-1.60901865970777	-1.60901865970777
3.30497858125898	2.54779497192057	-1.65788533483294	-1.65788533483294
3.30497858125898	2.56041424082838	-1.7379091078792	-1.7379091078792
3.30497858125898	2.5688564932808	-1.79602821296368	-1.79602821296368
3.30497858125898	2.57878084645278	-1.86864651150626	-1.86864651150626
3.30497858125898	2.58790006453133	-1.93905877629572	-1.93905877629572
3.30497858125898	2.60044868121584	-2.0409234310888	-2.0409234310888
3.30497858125898	2.61142301668084	-2.13393347082172	-2.13393347082172
3.30497858125898	2.61891655477138	-2.19912371038464	-2.19912371038464
3.30497858125898	2.62821579381689	-2.28151592805614	-2.28151592805614
3.30497858125898	2.63990831305281	-2.38680890555031	-2.38680890555031
3.30497858125898	2.64816045660458	-2.4617893070361	-2.4617893070361
3.30497858125898	2.66105906661435	-2.57931499748929	-2.57931499748929
3.30497858125898	2.66962305468101	-2.65707456173317	-2.65707456173317
3.30497858125898	2.6785533057522	-2.73752207940061	-2.73752207940061
3.30497858125898	2.68809833521918	-2.82239533035789	-2.82239533035789
3.30497858125898	2.70151599859566	-2.93895671101234	-2.93895671101234
3.30497858125898	2.70905507632019	-3.00265281609148	-3.00265281609148
3.30497858125898	2.71998525917072	-3.09221424140134	-3.09221424140134
3.30497858125898	2.72922572197759	-3.16498043739904	-3.16498043739904
3.30497858125898	2.74114611746511	-3.25421044253096	-3.25421044253096
3.30497858125898	2.74860034865829	-3.30703779714725	-3.30703779714725
3.30497858125898	2.75935933954683	-3.37883731302435	-3.37883731302435
3.30497858125898	2.76773810666567	-3.43082381357556	-3.43082381357556
3.30497858125898	2.77804363128858	-3.48962213831851	-3.48962213831851
3.30497858125898	2.78988206968744	-3.54967079255795	-3.54967079255795
3.30497858125898	2.799643930492	-3.59274848090161	-3.59274848090161
3.30497858125898	2.81102918529108	-3.63521477620361	-3.63521477620361
3.30497858125898	2.81824838163769	-3.65761382444862	-3.65761382444862
3.30497858125898	2.82970215549013	-3.6856652136911	-3.6856652136911
3.30497858125898	2.83930568442423	-3.70196639288281	-3.70196639288281
3.30497858125898	2.84878869777475	-3.71143447835448	-3.71143447835448
3.30497858125898	2.85968028104831	-3.71408439028835	-3.71408439028835
3.30497858125898	2.86885162736121	-3.70958279406159	-3.70958279406159
3.30497858125898	2.88043509744726	-3.69502625864965	-3.69502625864965
3.30497858125898	2.89038702345778	-3.6748657379319	-3.6748657379319
3.30497858125898	2.90067886022027	-3.64675443978291	-3.64675443978291
3.30497858125898	2.90896284590012	-3.61895810224496	-3.61895810224496
3.30497858125898	2.92034801732973	-3.57361347673651	-3.57361347673651
3.30497858125898	2.93067093334228	-3.52577793185179	-3.52577793185179
3.30497858125898	2.93959327602965	-3.47963767389297	-3.47963767389297
3.30497858125898	2.95037368341503	-3.41843690423366	-3.41843690423366
3.30497858125898	2.95806641483584	-3.37145004492993	-3.37145004492993
3.30497858125898	2.96859975692854	-3.30308182114067	-3.30308182114067
3.30497858125898	2.98044547571505	-3.22133561708193	-3.22133561708193
3.30497858125898	2.98772143126024	-3.16890097322522	-3.16890097322522
3.30497858125898	3.00100233344648	-3.06960027490129	-3.06960027490129
3.30497858125898	3.01131809617829	-2.98988726474158	-2.98988726474158
3.30497858125898	3.0197116851039	-2.9237263832656	-2.9237263832656
3.30497858125898	3.03026099403746	-2.8394283396965	-2.8394283396965
3.30497858125898	3.03990760790565	-2.76155650419923	-2.76155650419923
3.30497858125898	3.05150515575847	-2.66746042272632	-2.66746042272632
3.30497858125898	3.05873576034268	-2.60879432118691	-2.60879432118691
3.30497858125898	3.06770301370292	-2.53619505772019	-2.53619505772019
3.30497858125898	3.07940591707879	-2.442191139741	-2.442191139741
3.30497858125898	3.09019597907842	-2.3564526055377	-2.3564526055377
3.30497858125898	3.09792004790723	-2.29586877620147	-2.29586877620147
3.30497858125898	3.110542189974	-2.19851340425669	-2.19851340425669
3.30497858125898	3.120908844404	-2.12033791317998	-2.12033791317998
3.30497858125898	3.12994958701076	-2.05355727460193	-2.05355727460193
3.30497858125898	3.13849390498568	-1.99177773874271	-1.99177773874271
3.30497858125898	3.1501869446091	-1.90943727625285	-1.90943727625285
3.30497858125898	3.16148064832368	-1.83243106576157	-1.83243106576157
3.30497858125898	3.17011103507498	-1.77537750348495	-1.77537750348495
3.30497858125898	3.17872314084609	-1.71990774431561	-1.71990774431561
3.30497858125898	3.18943427854929	-1.65316686844551	-1.65316686844551
3.30497858125898	3.20007270850667	-1.58934108619781	-1.58934108619781
3.30497858125898	3.21135729173775	-1.52428408528527	-1.52428408528527
3.30497858125898	3.21774495156264	-1.48868603942958	-1.48868603942958
3.30497858125898	3.22815211213431	-1.43264310096816	-1.43264310096816
3.30497858125898	3.23966270340771	-1.37336746219108	-1.37336746219108
3.30497858125898	3.2482633739793	-1.33095299619225	-1.33095299619225
3.30497858125898	3.26005447385254	-1.27542284527595	-1.27542284527595
3.30497858125898	3.2678375073655	-1.24042013537422	-1.24042013537422
3.30497858125898	3.27942502767294	-1.19061987073138	-1.19061987073138
3.30497858125898	3.28991400376944	-1.14799162030323	-1.14799162030323
3.30497858125898	3.29843413820363	-1.11502935935755	-1.11502935935755
3.30497858125898	3.30795598122601	-1.07995450382441	-1.07995450382441
3.30497858125898	3.32042353399918	-1.03678273603703	-1.03678273603703
3.30497858125898	3.32988808113066	-1.00606694486402	-1.00606694486402
3.30497858125898	3.34167171731797	-0.970289092306871	-0.970289092306871
3.30497858125898	3.34945522358469	-0.948064032816603	-0.948064032816603
3.30497858125898	3.3585212125853	-0.923679360253288	-0.923679360253288
3.30497858125898	3.36825225656232	-0.899198097799228	-0.899198097799228
3.30497858125898	3.37957340924158	-0.872876032408499	-0.872876032408499
3.30497858125898	3.388124757051	-0.854503803397336	-0.854503803397336
3.30497858125898	3.40006631133684	-0.83097418023857	-0.83097418023857
3.30497858125898	3.41031819784028	-0.812744293108722	-0.812744293108722
3.30497858125898	3.42124566193826	-0.795234688712299	-0.795234688712299
3.30497858125898	3.4282329791085	-0.785062755675597	-0.785062755675597
3.30497858125898	3.44003838428732	-0.769638022328252	-0.769638022328252
3.30497858125898	3.44978874723266	-0.758532625407042	-0.758532625407042
3.30497858125898	3.45844418684046	-0.749854008814737	-0.749854008814737
3.30497858125898	3.46995108331354	-0.740025396110582	-0.740025396110582
3.30497858125898	3.47930561178105	-0.73339461566394	-0.73339461566394
3.30497858125898	3.49068855748336	-0.726922191193864	-0.726922191193864
3.30497858125898	3.49945620723886	-0.723076700636284	-0.723076700636284
3.30497858125898	3.5102617296568	-0.719673182032352	-0.719673182032352
3.30497858125898	3.51971176077836	-0.71784632954342	-0.71784632954342
3.30497858125898	3.5297	-0.717002970544911	-0.717002970544911
3.31344573678248	2.5297	-1.51788713964032	-1.51788713964032
3.31344573678248	2.53930844129776	-1.56728357593715	-1.56728357593715
3.31344573678248	2.54779497192057	-1.61535572811783	-1.61535572811783
3.31344573678248	2.56041424082838	-1.69421002035818	-1.69421002035818
3.31344573678248	2.5688564932808	-1.75151466554922	-1.75151466554922
3.31344573678248	2.57878084645278	-1.82313102662238	-1.82313102662238
3.31344573678248	2.58790006453133	-1.89254675925918	-1.89254675925918
3.31344573678248	2.60044868121584	-1.99297945692172	-1.99297945692172
3.31344573678248	2.61142301668084	-2.0846766909022	-2.0846766909022
3.31344573678248	2.61891655477138	-2.14892908425128	-2.14892908425128
3.31344573678248	2.62821579381689	-2.23009185385973	-2.23009185385973
3.31344573678248	2.63990831305281	-2.33375608089193	-2.33375608089193
3.31344573678248	2.64816045660458	-2.40752043966825	-2.40752043966825
3.31344573678248	2.66105906661435	-2.52307420427917	-2.52307420427917
3.31344573678248	2.66962305468101	-2.59946722238845	-2.59946722238845
3.31344573678248	2.6785533057522	-2.6784439908933	-2.6784439908933
3.31344573678248	2.68809833521918	-2.76169720688756	-2.76169720688756
3.31344573678248	2.70151599859566	-2.87591959565179	-2.87591959565179
3.31344573678248	2.70905507632019	-2.93826102305752	-2.93826102305752
3.31344573678248	2.71998525917072	-3.02583731210905	-3.02583731210905
3.31344573678248	2.72922572197759	-3.09687382809147	-3.09687382809147
3.31344573678248	2.74114611746511	-3.18385307281875	-3.18385307281875
3.31344573678248	2.74860034865829	-3.23529060185098	-3.23529060185098
3.31344573678248	2.75935933954683	-3.30506420473597	-3.30506420473597
3.31344573678248	2.76773810666567	-3.35546587682012	-3.35546587682012
3.31344573678248	2.77804363128858	-3.41235595015161	-3.41235595015161
3.31344573678248	2.78988206968744	-3.47027516636768	-3.47027516636768
3.31344573678248	2.799643930492	-3.51165193584319	-3.51165193584319
3.31344573678248	2.81102918529108	-3.5521730620278	-3.5521730620278
3.31344573678248	2.81824838163769	-3.57340042985152	-3.57340042985152
3.31344573678248	2.82970215549013	-3.59968828988144	-3.59968828988144
3.31344573678248	2.83930568442423	-3.61461277562415	-3.61461277562415
3.31344573678248	2.84878869777475	-3.62280582323672	-3.62280582323672
3.31344573678248	2.85968028104831	-3.62419153180019	-3.62419153180019
3.31344573678248	2.86885162736121	-3.61867817350156	-3.61867817350156
3.31344573678248	2.88043509744726	-3.60308913803493	-3.60308913803493
3.31344573678248	2.89038702345778	-3.58216823079431	-3.58216823079431
3.31344573678248	2.90067886022027	-3.55347821386306	-3.55347821386306
3.31344573678248	2.90896284590012	-3.52530493343556	-3.52530493343556
3.31344573678248	2.92034801732973	-3.47967648274835	-3.47967648274835
3.31344573678248	2.93067093334228	-3.43172922397042	-3.43172922397042
3.31344573678248	2.93959327602965	-3.38567244757746	-3.38567244757746
3.31344573678248	2.95037368341503	-3.32469654455554	-3.32469654455554
3.31344573678248	2.95806641483584	-3.27803856919962	-3.27803856919962
3.31344573678248	2.96859975692854	-3.21022784255456	-3.21022784255456
3.31344573678248	2.98044547571505	-3.12923028785326	-3.12923028785326
3.31344573678248	2.98772143126024	-3.07739680375289	-3.07739680375289
3.31344573678248	3.00100233344648	-2.97932416019972	-2.97932416019972
3.31344573678248	3.01131809617829	-2.90070433102534	-2.90070433102534
3.31344573678248	3.0197116851039	-2.83553632235947	-2.83553632235947
3.31344573678248	3.03026099403746	-2.7525101566826	-2.7525101566826
3.31344573678248	3.03990760790565	-2.67594452243327	-2.67594452243327
3.31344573678248	3.05150515575847	-2.5834850842283	-2.5834850842283
3.31344573678248	3.05873576034268	-2.52588364216899	-2.52588364216899
3.31344573678248	3.06770301370292	-2.45466778554953	-2.45466778554953
3.31344573678248	3.07940591707879	-2.36241653545568	-2.36241653545568
3.31344573678248	3.09019597907842	-2.27848414692335	-2.27848414692335
3.31344573678248	3.09792004790723	-2.21917163066661	-2.21917163066661
3.31344573678248	3.110542189974	-2.12392695185207	-2.12392695185207
3.31344573678248	3.120908844404	-2.04750760056606	-2.04750760056606
3.31344573678248	3.12994958701076	-1.982250072608	-1.982250072608
3.31344573678248	3.13849390498568	-1.92195559236558	-1.92195559236558
3.31344573678248	3.1501869446091	-1.84160371335565	-1.84160371335565
3.31344573678248	3.16148064832368	-1.7665568432397	-1.7665568432397
3.31344573678248	3.17011103507498	-1.71096072501496	-1.71096072501496
3.31344573678248	3.17872314084609	-1.65698009438472	-1.65698009438472
3.31344573678248	3.18943427854929	-1.59205510037327	-1.59205510037327
3.31344573678248	3.20007270850667	-1.53001788544725	-1.53001788544725
3.31344573678248	3.21135729173775	-1.46683945398121	-1.46683945398121
3.31344573678248	3.21774495156264	-1.43231450799902	-1.43231450799902
3.31344573678248	3.22815211213431	-1.37795232622835	-1.37795232622835
3.31344573678248	3.23966270340771	-1.32055153108183	-1.32055153108183
3.31344573678248	3.2482633739793	-1.27952445333221	-1.27952445333221
3.31344573678248	3.26005447385254	-1.22580558648684	-1.22580558648684
3.31344573678248	3.2678375073655	-1.1920061534272	-1.1920061534272
3.31344573678248	3.27942502767294	-1.14399040024148	-1.14399040024148
3.31344573678248	3.28991400376944	-1.10293256193353	-1.10293256193353
3.31344573678248	3.29843413820363	-1.07120773174211	-1.07120773174211
3.31344573678248	3.30795598122601	-1.03753388784833	-1.03753388784833
3.31344573678248	3.32042353399918	-0.99613794811296	-0.99613794811296
3.31344573678248	3.32988808113066	-0.966743919370913	-0.966743919370913
3.31344573678248	3.34167171731797	-0.932542824608049	-0.932542824608049
3.31344573678248	3.34945522358469	-0.911418548031463	-0.911418548031463
3.31344573678248	3.3585212125853	-0.88821357232024	-0.88821357232024
3.31344573678248	3.36825225656232	-0.864993612318926	-0.864993612318926
3.31344573678248	3.37957340924158	-0.84010654423588	-0.84010654423588
3.31344573678248	3.388124757051	-0.822794677927163	-0.822794677927163
3.31344573678248	3.40006631133684	-0.800711113748434	-0.800711113748434
3.31344573678248	3.41031819784028	-0.783689451531529	-0.783689451531529
3.31344573678248	3.42124566193826	-0.76745094410262	-0.76745094410262
3.31344573678248	3.4282329791085	-0.758061183545578	-0.758061183545578
3.31344573678248	3.44003838428732	-0.743905337586455	-0.743905337586455
3.31344573678248	3.44978874723266	-0.733828639272929	-0.733828639272929
3.31344573678248	3.45844418684046	-0.726054505931927	-0.726054505931927
3.31344573678248	3.46995108331354	-0.717347453448099	-0.717347453448099
3.31344573678248	3.47930561178105	-0.711591033216109	-0.711591033216109
3.31344573678248	3.49068855748336	-0.706179215206191	-0.706179215206191
3.31344573678248	3.49945620723886	-0.703122186841483	-0.703122186841483
3.31344573678248	3.5102617296568	-0.700593437760858	-0.700593437760858
3.31344573678248	3.51971176077836	-0.699561083659432	-0.699561083659432
3.31344573678248	3.5297	-0.699446995766493	-0.699446995766493
3.32252363673943	2.5297	-1.47339183632221	-1.47339183632221
3.32252363673943	2.53930844129776	-1.521917282103	-1.521917282103
3.32252363673943	2.54779497192057	-1.56921969838356	-1.56921969838356
3.32252363673943	2.56041424082838	-1.64684258737299	-1.64684258737299
3.32252363673943	2.5688564932808	-1.70328309013581	-1.70328309013581
3.32252363673943	2.57878084645278	-1.77385111779682	-1.77385111779682
3.32252363673943	2.58790006453133	-1.84227727759168	-1.84227727759168
3.32252363673943	2.60044868121584	-1.94122798438843	-1.94122798438843
3.32252363673943	2.61142301668084	-2.03154436022368	-2.03154436022368
3.32252363673943	2.61891655477138	-2.09481455820537	-2.09481455820537
3.32252363673943	2.62821579381689	-2.17471590271663	-2.17471590271663
3.32252363673943	2.63990831305281	-2.27669568861302	-2.27669568861302
3.32252363673943	2.64816045660458	-2.34923825404587	-2.34923825404587
3.32252363673943	2.66105906661435	-2.46273340920033	-2.46273340920033
3.32252363673943	2.66962305468101	-2.5377051173528	-2.5377051173528
3.32252363673943	2.6785533057522	-2.61517863980953	-2.61517863980953
3.32252363673943	2.68809833521918	-2.6967772209037	-2.6967772209037
3.32252363673943	2.70151599859566	-2.80855658867955	-2.80855658867955
3.32252363673943	2.70905507632019	-2.86950736603956	-2.86950736603956
3.32252363673943	2.71998525917072	-2.95504780682603	-2.95504780682603
3.32252363673943	2.72922572197759	-3.02434260511535	-3.02434260511535
3.32252363673943	2.74114611746511	-3.10902332026006	-3.10902332026006
3.32252363673943	2.74860034865829	-3.15902776460774	-3.15902776460774
3.32252363673943	2.75935933954683	-3.22675301633296	-3.22675301633296
3.32252363673943	2.76773810666567	-3.27555967548221	-3.27555967548221
3.32252363673943	2.77804363128858	-3.33049720537252	-3.33049720537252
3.32252363673943	2.78988206968744	-3.38624216209922	-3.38624216209922
3.32252363673943	2.799643930492	-3.42588157126471	-3.42588157126471
3.32252363673943	2.81102918529108	-3.46445787258506	-3.46445787258506
3.32252363673943	2.81824838163769	-3.48450564679911	-3.48450564679911
3.32252363673943	2.82970215549013	-3.50904017452388	-3.50904017452388
3.32252363673943	2.83930568442423	-3.52256782983875	-3.52256782983875
3.32252363673943	2.84878869777475	-3.52952583613887	-3.52952583613887
3.32252363673943	2.85968028104831	-3.52961583043015	-3.52961583043015
3.32252363673943	2.86885162736121	-3.52312142852003	-3.52312142852003
3.32252363673943	2.88043509744726	-3.50649787814427	-3.50649787814427
3.32252363673943	2.89038702345778	-3.4848970423825	-3.4848970423825
3.32252363673943	2.90067886022027	-3.45559300798425	-3.45559300798425
3.32252363673943	2.90896284590012	-3.42710752944691	-3.42710752944691
3.32252363673943	2.92034801732973	-3.38119064607559	-3.38119064607559
3.32252363673943	2.93067093334228	-3.33321148159445	-3.33321148159445
3.32252363673943	2.93959327602965	-3.28723207453362	-3.28723207453362
3.32252363673943	2.95037368341503	-3.22659188168507	-3.22659188168507
3.32252363673943	2.95806641483584	-3.18019318079718	-3.18019318079718
3.32252363673943	2.96859975692854	-3.11299240254266	-3.11299240254266
3.32252363673943	2.98044547571505	-3.03287238639268	-3.03287238639268
3.32252363673943	2.98772143126024	-2.98163899290012	-2.98163899290012
3.32252363673943	3.00100233344648	-2.88487477509807	-2.88487477509807
3.32252363673943	3.01131809617829	-2.80741399676708	-2.80741399676708
3.32252363673943	3.0197116851039	-2.74327282177427	-2.74327282177427
3.32252363673943	3.03026099403746	-2.6616761248909	-2.6616761248909
3.32252363673943	3.03990760790565	-2.58640039000835	-2.58640039000835
3.32252363673943	3.05150515575847	-2.49570376404625	-2.49570376404625
3.32252363673943	3.05873576034268	-2.43922067038142	-2.43922067038142
3.32252363673943	3.06770301370292	-2.36941382762024	-2.36941382762024
3.32252363673943	3.07940591707879	-2.27915179021545	-2.27915179021545
3.32252363673943	3.09019597907842	-2.19700467623062	-2.19700467623062
3.32252363673943	3.09792004790723	-2.13904451286419	-2.13904451286419
3.32252363673943	3.110542189974	-2.04598976387012	-2.04598976387012
3.32252363673943	3.120908844404	-1.97138856993178	-1.97138856993178
3.32252363673943	3.12994958701076	-1.90780698240786	-1.90780698240786
3.32252363673943	3.13849390498568	-1.84900454997558	-1.84900454997558
3.32252363673943	3.1501869446091	-1.77077403869913	-1.77077403869913
3.32252363673943	3.16148064832368	-1.69775494546826	-1.69775494546826
3.32252363673943	3.17011103507498	-1.6437037814614	-1.6437037814614
3.32252363673943	3.17872314084609	-1.59123941265199	-1.59123941265199
3.32252363673943	3.18943427854929	-1.52823227569593	-1.52823227569593
3.32252363673943	3.20007270850667	-1.46806456464128	-1.46806456464128
3.32252363673943	3.21135729173775	-1.40684950672153	-1.40684950672153
3.32252363673943	3.21774495156264	-1.37342560168861	-1.37342560168861
3.32252363673943	3.22815211213431	-1.320840258386	-1.320840258386
3.32252363673943	3.23966270340771	-1.26537840108153	-1.26537840108153
3.32252363673943	3.2482633739793	-1.22578101614931	-1.22578101614931
3.32252363673943	3.26005447385254	-1.17399481623858	-1.17399481623858
3.32252363673943	3.2678375073655	-1.14143387538024	-1.14143387538024
3.32252363673943	3.27942502767294	-1.09528149537215	-1.09528149537215
3.32252363673943	3.28991400376944	-1.05586442125866	-1.05586442125866
3.32252363673943	3.29843413820363	-1.02545196212407	-1.02545196212407
3.32252363673943	3.30795598122601	-0.993203832663369	-0.993203832663369
3.32252363673943	3.32042353399918	-0.953681343368601	-0.953681343368601
3.32252363673943	3.32988808113066	-0.925686135935848	-0.925686135935848
3.32252363673943	3.34167171731797	-0.893170075369085	-0.893170075369085
3.32252363673943	3.34945522358469	-0.873119682744516	-0.873119682744516
3.32252363673943	3.3585212125853	-0.851165507916733	-0.851165507916733
3.32252363673943	3.36825225656232	-0.829244191429154	-0.829244191429154
3.32252363673943	3.37957340924158	-0.805854640660243	-0.805854640660243
3.32252363673943	3.388124757051	-0.789666795307028	-0.789666795307028
3.32252363673943	3.40006631133684	-0.769108835539214	-0.769108835539214
3.32252363673943	3.41031819784028	-0.753346242769851	-0.753346242769851
3.32252363673943	3.42124566193826	-0.738395142720265	-0.738395142720265
3.32252363673943	3.4282329791085	-0.729819501265638	-0.729819501265638
3.32252363673943	3.44003838428732	-0.717019562961809	-0.717019562961809
3.32252363673943	3.44978874723266	-0.707994057523877	-0.707994057523877
3.32252363673943	3.45844418684046	-0.701140385037547	-0.701140385037547
3.32252363673943	3.46995108331354	-0.693632253957105	-0.693632253957105
3.32252363673943	3.47930561178105	-0.688799577731743	-0.688799577731743
3.32252363673943	3.49068855748336	-0.684448487283362	-0.684448487283362
3.32252363673943	3.49945620723886	-0.682187143475971	-0.682187143475971
3.32252363673943	3.5102617296568	-0.680631651648412	-0.680631651648412
3.32252363673943	3.51971176077836	-0.680344920735024	-0.680344920735024
3.32252363673943	3.5297	-0.681051155621617	-0.681051155621617
3.33482413611339	2.5297	-1.41222357324341	-1.41222357324341
3.33482413611339	2.53930844129776	-1.45960264829091	-1.45960264829091
3.33482413611339	2.54779497192057	-1.50589340500471	-1.50589340500471
3.33482413611339	2.56041424082838	-1.58193727062815	-1.58193727062815
3.33482413611339	2.5688564932808	-1.63728358760233	-1.63728358760233
3.33482413611339	2.57878084645278	-1.70649565817297	-1.70649565817297
3.33482413611339	2.58790006453133	-1.7735942073669	-1.7735942073669
3.33482413611339	2.60044868121584	-1.87066157495133	-1.87066157495133
3.33482413611339	2.61142301668084	-1.95920559516622	-1.95920559516622
3.33482413611339	2.61891655477138	-2.02120569481741	-2.02120569481741
3.33482413611339	2.62821579381689	-2.09946212332295	-2.09946212332295
3.33482413611339	2.63990831305281	-2.1992655681089	-2.1992655681089
3.33482413611339	2.64816045660458	-2.27018961179039	-2.27018961179039
3.33482413611339	2.66105906661435	-2.38107081458537	-2.38107081458537
3.33482413611339	2.66962305468101	-2.45422724722926	-2.45422724722926
3.33482413611339	2.6785533057522	-2.52973858604287	-2.52973858604287
3.33482413611339	2.68809833521918	-2.609206328298	-2.609206328298
3.33482413611339	2.70151599859566	-2.71787168274489	-2.71787168274489
3.33482413611339	2.70905507632019	-2.77705430971201	-2.77705430971201
3.33482413611339	2.71998525917072	-2.8599600933095	-2.8599600933095
3.33482413611339	2.72922572197759	-2.92699863075774	-2.92699863075774
3.33482413611339	2.74114611746511	-3.0087816089636	-3.0087816089636
3.33482413611339	2.74860034865829	-3.05697717935442	-3.05697717935442
3.33482413611339	2.75935933954683	-3.12205131675188	-3.12205131675188
3.33482413611339	2.76773810666567	-3.16883488360804	-3.16883488360804
3.33482413611339	2.77804363128858	-3.22136812260987	-3.22136812260987
3.33482413611339	2.78988206968744	-3.27436854657287	-3.27436854657287
3.33482413611339	2.799643930492	-3.31182003082574	-3.31182003082574
3.33482413611339	2.81102918529108	-3.34795312700862	-3.34795312700862
3.33482413611339	2.81824838163769	-3.36652246843147	-3.36652246843147
3.33482413611339	2.82970215549013	-3.38882453226273	-3.38882453226273
3.33482413611339	2.83930568442423	-3.40065223726845	-3.40065223726845
3.33482413611339	2.84878869777475	-3.40603485518022	-3.40603485518022
3.33482413611339	2.85968028104831	-3.4045226105888	-3.4045226105888
3.33482413611339	2.86885162736121	-3.39684622964842	-3.39684622964842
3.33482413611339	2.88043509744726	-3.37896144521432	-3.37896144521432
3.33482413611339	2.89038702345778	-3.35649322281432	-3.35649322281432
3.33482413611339	2.90067886022027	-3.32651213544545	-3.32651213544545
3.33482413611339	2.90896284590012	-3.29764668114279	-3.29764668114279
3.33482413611339	2.92034801732973	-3.25145053166733	-3.25145053166733
3.33482413611339	2.93067093334228	-3.20348145460707	-3.20348145460707
3.33482413611339	2.93959327602965	-3.15765759887665	-3.15765759887665
3.33482413611339	2.95037368341503	-3.09747343750394	-3.09747343750394
3.33482413611339	2.95806641483584	-3.05153145814018	-3.05153145814018
3.33482413611339	2.96859975692854	-2.98510221128799	-2.98510221128799
3.33482413611339	2.98044547571505	-2.90618617081725	-2.90618617081725
3.33482413611339	2.98772143126024	-2.85578966495211	-2.85578966495211
3.33482413611339	3.00100233344648	-2.76077628943978	-2.76077628943978
3.33482413611339	3.01131809617829	-2.68485875281692	-2.68485875281692
3.33482413611339	3.0197116851039	-2.62206024356539	-2.62206024356539
3.33482413611339	3.03026099403746	-2.5423008302933	-2.5423008302933
3.33482413611339	3.03990760790565	-2.46887683523511	-2.46887683523511
3.33482413611339	3.05150515575847	-2.3804107413435	-2.3804107413435
3.33482413611339	3.05873576034268	-2.32538242637975	-2.32538242637975
3.33482413611339	3.06770301370292	-2.25750132560569	-2.25750132560569
3.33482413611339	3.07940591707879	-2.16975629673004	-2.16975629673004
3.33482413611339	3.09019597907842	-2.09001415217188	-2.09001415217188
3.33482413611339	3.09792004790723	-2.03378597373961	-2.03378597373961
3.33482413611339	3.110542189974	-1.94367877897656	-1.94367877897656
3.33482413611339	3.120908844404	-1.87147489670508	-1.87147489670508
3.33482413611339	3.12994958701076	-1.80999600456369	-1.80999600456369
3.33482413611339	3.13849390498568	-1.7532473797819	-1.7532473797819
3.33482413611339	3.1501869446091	-1.67775801341043	-1.67775801341043
3.33482413611339	3.16148064832368	-1.60740296141608	-1.60740296141608
3.33482413611339	3.17011103507498	-1.55536185667108	-1.55536185667108
3.33482413611339	3.17872314084609	-1.50495380178575	-1.50495380178575
3.33482413611339	3.18943427854929	-1.44445865732268	-1.44445865732268
3.33482413611339	3.20007270850667	-1.3866885630369	-1.3866885630369
3.33482413611339	3.21135729173775	-1.3280899330789	-1.3280899330789
3.33482413611339	3.21774495156264	-1.29609285095819	-1.29609285095819
3.33482413611339	3.22815211213431	-1.24584071299091	-1.24584071299091
3.33482413611339	3.23966270340771	-1.19292486569987	-1.19292486569987
3.33482413611339	3.2482633739793	-1.15520478646914	-1.15520478646914
3.33482413611339	3.26005447385254	-1.10597489627196	-1.10597489627196
3.33482413611339	3.2678375073655	-1.07508340726838	-1.07508340726838
3.33482413611339	3.27942502767294	-1.03131599217414	-1.03131599217414
3.33482413611339	3.28991400376944	-0.994053350842421	-0.994053350842421
3.33482413611339	3.29843413820363	-0.965400620255195	-0.965400620255195
3.33482413611339	3.30795598122601	-0.935066814219454	-0.935066814219454
3.33482413611339	3.32042353399918	-0.897943242107033	-0.897943242107033
3.33482413611339	3.32988808113066	-0.871742223051569	-0.871742223051569
3.33482413611339	3.34167171731797	-0.841473986548124	-0.841473986548124
3.33482413611339	3.34945522358469	-0.822856775016362	-0.822856775016362
3.33482413611339	3.3585212125853	-0.802543675454729	-0.802543675454729
3.33482413611339	3.36825225656232	-0.782349432168701	-0.782349432168701
3.33482413611339	3.37957340924158	-0.760905498882153	-0.760905498882153
3.33482413611339	3.388124757051	-0.746167188585446	-0.746167188585446
3.33482413611339	3.40006631133684	-0.72760174730854	-0.72760174730854
3.33482413611339	3.41031819784028	-0.713487130338535	-0.713487130338535
3.33482413611339	3.42124566193826	-0.700260542882461	-0.700260542882461
3.33482413611339	3.4282329791085	-0.692731093976079	-0.692731093976079
3.33482413611339	3.44003838428732	-0.681660447210334	-0.681660447210334
3.33482413611339	3.44978874723266	-0.67402854722809	-0.67402854722809
3.33482413611339	3.45844418684046	-0.668390951041033	-0.668390951041033
3.33482413611339	3.46995108331354	-0.662418647846266	-0.662418647846266
3.33482413611339	3.47930561178105	-0.658802421657583	-0.658802421657583
3.33482413611339	3.49068855748336	-0.655848304087272	-0.655848304087272
3.33482413611339	3.49945620723886	-0.654598093503466	-0.654598093503466
3.33482413611339	3.5102617296568	-0.654269996486164	-0.654269996486164
3.33482413611339	3.51971176077836	-0.654970584758246	-0.654970584758246
3.33482413611339	3.5297	-0.656701752535923	-0.656701752535923
3.34295112165735	2.5297	-1.37132295572894	-1.37132295572894
3.34295112165735	2.53930844129776	-1.41800359797588	-1.41800359797588
3.34295112165735	2.54779497192057	-1.46364135696911	-1.46364135696911
3.34295112165735	2.56041424082838	-1.53869163715365	-1.53869163715365
3.34295112165735	2.5688564932808	-1.59334290781356	-1.59334290781356
3.34295112165735	2.57878084645278	-1.66170142680807	-1.66170142680807
3.34295112165735	2.58790006453133	-1.72798730804692	-1.72798730804692
3.34295112165735	2.60044868121584	-1.82384553910407	-1.82384553910407
3.34295112165735	2.61142301668084	-1.91126305425712	-1.91126305425712
3.34295112165735	2.61891655477138	-1.97247392892393	-1.97247392892393
3.34295112165735	2.62821579381689	-2.04969495296672	-2.04969495296672
3.34295112165735	2.63990831305281	-2.14812915388131	-2.14812915388131
3.34295112165735	2.64816045660458	-2.21804273845942	-2.21804273845942
3.34295112165735	2.66105906661435	-2.3272631201707	-2.3272631201707
3.34295112165735	2.66962305468101	-2.39930358113645	-2.39930358113645
3.34295112165735	2.6785533057522	-2.47359264635207	-2.47359264635207
3.34295112165735	2.68809833521918	-2.55169386718137	-2.55169386718137
3.34295112165735	2.70151599859566	-2.65845776311915	-2.65845776311915
3.34295112165735	2.70905507632019	-2.71651562609088	-2.71651562609088
3.34295112165735	2.71998525917072	-2.79777397414716	-2.79777397414716
3.34295112165735	2.72922572197759	-2.8634302694453	-2.8634302694453
3.34295112165735	2.74114611746511	-2.94341795453903	-2.94341795453903
3.34295112165735	2.74860034865829	-2.99043907673479	-2.99043907673479
3.34295112165735	2.75935933954683	-3.05393306494017	-3.05393306494017
3.34295112165735	2.76773810666567	-3.09946581308384	-3.09946581308384
3.34295112165735	2.77804363128858	-3.15045420875606	-3.15045420875606
3.34295112165735	2.78988206968744	-3.20174606693888	-3.20174606693888
3.34295112165735	2.799643930492	-3.23783420339203	-3.23783420339203
3.34295112165735	2.81102918529108	-3.2724993484893	-3.2724993484893
3.34295112165735	2.81824838163769	-3.29016242808598	-3.29016242808598
3.34295112165735	2.82970215549013	-3.31112749158279	-3.31112749158279
3.34295112165735	2.83930568442423	-3.32187221310846	-3.32187221310846
3.34295112165735	2.84878869777475	-3.32632607869624	-3.32632607869624
3.34295112165735	2.85968028104831	-3.32382538704758	-3.32382538704758
3.34295112165735	2.86885162736121	-3.31549285029911	-3.31549285029911
3.34295112165735	2.88043509744726	-3.29685478526125	-3.29685478526125
3.34295112165735	2.89038702345778	-3.27383631041391	-3.27383631041391
3.34295112165735	2.90067886022027	-3.2434824853683	-3.2434824853683
3.34295112165735	2.90896284590012	-3.21440474659551	-3.21440474659551
3.34295112165735	2.92034801732973	-3.16808859225125	-3.16808859225125
3.34295112165735	2.93067093334228	-3.12012471506932	-3.12012471506932
3.34295112165735	2.93959327602965	-3.07443845059953	-3.07443845059953
3.34295112165735	2.95037368341503	-3.01453945467858	-3.01453945467858
3.34295112165735	2.95806641483584	-2.96892707990122	-2.96892707990122
3.34295112165735	2.96859975692854	-2.90308012762796	-2.90308012762796
3.34295112165735	2.98044547571505	-2.82488751137896	-2.82488751137896
3.34295112165735	2.98772143126024	-2.77501725655333	-2.77501725655333
3.34295112165735	3.00100233344648	-2.68116233779915	-2.68116233779915
3.34295112165735	3.01131809617829	-2.60624404150502	-2.60624404150502
3.34295112165735	3.0197116851039	-2.5443469354999	-2.5443469354999
3.34295112165735	3.03026099403746	-2.46575210390733	-2.46575210390733
3.34295112165735	3.03990760790565	-2.39348028003167	-2.39348028003167
3.34295112165735	3.05150515575847	-2.30647613217315	-2.30647613217315
3.34295112165735	3.05873576034268	-2.25241659505605	-2.25241659505605
3.34295112165735	3.06770301370292	-2.18572594713442	-2.18572594713442
3.34295112165735	3.07940591707879	-2.09959052584594	-2.09959052584594
3.34295112165735	3.09019597907842	-2.02143208152916	-2.02143208152916
3.34295112165735	3.09792004790723	-1.96632834417426	-1.96632834417426
3.34295112165735	3.110542189974	-1.87806600963654	-1.87806600963654
3.34295112165735	3.120908844404	-1.80743240853349	-1.80743240853349
3.34295112165735	3.12994958701076	-1.74729510552555	-1.74729510552555
3.34295112165735	3.13849390498568	-1.69185718353725	-1.69185718353725
3.34295112165735	3.1501869446091	-1.61813796759424	-1.61813796759424
3.34295112165735	3.16148064832368	-1.54950997798386	-1.54950997798386
3.34295112165735	3.17011103507498	-1.49873135992505	-1.49873135992505
3.34295112165735	3.17872314084609	-1.44963541964211	-1.44963541964211
3.34295112165735	3.18943427854929	-1.39069982557106	-1.39069982557106
3.34295112165735	3.20007270850667	-1.33456095320992	-1.33456095320992
3.34295112165735	3.21135729173775	-1.2775767502809	-1.2775767502809
3.34295112165735	3.21774495156264	-1.24652540785644	-1.24652540785644
3.34295112165735	3.22815211213431	-1.19776879479093	-1.19776879479093
3.34295112165735	3.23966270340771	-1.14648493189236	-1.14648493189236
3.34295112165735	3.2482633739793	-1.10994970166109	-1.10994970166109
3.34295112165735	3.26005447385254	-1.06240193019551	-1.06240193019551
3.34295112165735	3.2678375073655	-1.03251346108112	-1.03251346108112
3.34295112165735	3.27942502767294	-0.990335706910855	-0.990335706910855
3.34295112165735	3.28991400376944	-0.954436018065621	-0.954436018065621
3.34295112165735	3.29843413820363	-0.92688784295234	-0.92688784295234
3.34295112165735	3.30795598122601	-0.897751589181723	-0.897751589181723
3.34295112165735	3.32042353399918	-0.86220765334258	-0.86220765334258
3.34295112165735	3.32988808113066	-0.837168503859459	-0.837168503859459
3.34295112165735	3.34167171731797	-0.808299932169575	-0.808299932169575
3.34295112165735	3.34945522358469	-0.790619103222184	-0.790619103222184
3.34295112165735	3.3585212125853	-0.771357543488648	-0.771357543488648
3.34295112165735	3.36825225656232	-0.752287346262619	-0.752287346262619
3.34295112165735	3.37957340924158	-0.732118293119981	-0.732118293119981
3.34295112165735	3.388124757051	-0.718307597513274	-0.718307597513274
3.34295112165735	3.40006631133684	-0.700952365326316	-0.700952365326316
3.34295112165735	3.41031819784028	-0.68789105068339	-0.68789105068339
3.34295112165735	3.42124566193826	-0.675754397239189	-0.675754397239189
3.34295112165735	3.4282329791085	-0.66893873777218	-0.66893873777218
3.34295112165735	3.44003838428732	-0.658998960014856	-0.658998960014856
3.34295112165735	3.44978874723266	-0.652254051598334	-0.652254051598334
3.34295112165735	3.45844418684046	-0.647325940724897	-0.647325940724897
3.34295112165735	3.46995108331354	-0.642345857775013	-0.642345857775013
3.34295112165735	3.47930561178105	-0.639489161529468	-0.639489161529468
3.34295112165735	3.49068855748336	-0.637435759936125	-0.637435759936125
3.34295112165735	3.49945620723886	-0.636852047228899	-0.636852047228899
3.34295112165735	3.5102617296568	-0.637268053190837	-0.637268053190837
3.34295112165735	3.51971176077836	-0.638599585691964	-0.638599585691964
3.34295112165735	3.5297	-0.640943962955191	-0.640943962955191
3.35188439307088	2.5297	-1.3260054719907	-1.3260054719907
3.35188439307088	2.53930844129776	-1.37194082074859	-1.37194082074859
3.35188439307088	2.54779497192057	-1.41689249015678	-1.41689249015678
3.35188439307088	2.56041424082838	-1.49090773235747	-1.49090773235747
3.35188439307088	2.5688564932808	-1.54481797640977	-1.54481797640977
3.35188439307088	2.57878084645278	-1.61227850060982	-1.61227850060982
3.35188439307088	2.58790006453133	-1.67768837303794	-1.67768837303794
3.35188439307088	2.60044868121584	-1.77230504463205	-1.77230504463205
3.35188439307088	2.61142301668084	-1.85855838790678	-1.85855838790678
3.35188439307088	2.61891655477138	-1.91891720889299	-1.91891720889299
3.35188439307088	2.62821579381689	-1.99503804853106	-1.99503804853106
3.35188439307088	2.63990831305281	-2.0920316377979	-2.0920316377979
3.35188439307088	2.64816045660458	-2.16088255074936	-2.16088255074936
3.35188439307088	2.66105906661435	-2.26839235701351	-2.26839235701351
3.35188439307088	2.66962305468101	-2.33922495934479	-2.33922495934479
3.35188439307088	2.6785533057522	-2.41223121896007	-2.41223121896007
3.35188439307088	2.68809833521918	-2.48893761989882	-2.48893761989882
3.35188439307088	2.70151599859566	-2.59364553588773	-2.59364553588773
3.35188439307088	2.70905507632019	-2.65055253324323	-2.65055253324323
3.35188439307088	2.71998525917072	-2.73012933478907	-2.73012933478907
3.35188439307088	2.72922572197759	-2.79430189492911	-2.79430189492911
3.35188439307088	2.74114611746511	-2.87240246223257	-2.87240246223257
3.35188439307088	2.74860034865829	-2.9182596748982	-2.9182596748982
3.35188439307088	2.75935933954683	-2.98003469206435	-2.98003469206435
3.35188439307088	2.76773810666567	-3.02426677227362	-3.02426677227362
3.35188439307088	2.77804363128858	-3.07369855304273	-3.07369855304273
3.35188439307088	2.78988206968744	-3.12323639980184	-3.12323639980184
3.35188439307088	2.799643930492	-3.15796332400305	-3.15796332400305
3.35188439307088	2.81102918529108	-3.19104504073778	-3.19104504073778
3.35188439307088	2.81824838163769	-3.20775613319495	-3.20775613319495
3.35188439307088	2.82970215549013	-3.22734228482972	-3.22734228482972
3.35188439307088	2.83930568442423	-3.23701017994262	-3.23701017994262
3.35188439307088	2.84878869777475	-3.24049282976307	-3.24049282976307
3.35188439307088	2.85968028104831	-3.23703655647159	-3.23703655647159
3.35188439307088	2.86885162736121	-3.227941800498	-3.227941800498
3.35188439307088	2.88043509744726	-3.20855894404951	-3.20855894404951
3.35188439307088	2.89038702345778	-3.18500845079444	-3.18500845079444
3.35188439307088	2.90067886022027	-3.15426731020801	-3.15426731020801
3.35188439307088	2.90896284590012	-3.12498633744298	-3.12498633744298
3.35188439307088	2.92034801732973	-3.07853056849598	-3.07853056849598
3.35188439307088	2.93067093334228	-3.03063724095688	-3.03063724095688
3.35188439307088	2.93959327602965	-2.98515627037824	-2.98515627037824
3.35188439307088	2.95037368341503	-2.92556450677665	-2.92556450677665
3.35188439307088	2.95806641483584	-2.88031538258014	-2.88031538258014
3.35188439307088	2.96859975692854	-2.81502254214286	-2.81502254214286
3.35188439307088	2.98044547571505	-2.7377026636953	-2.7377026636953
3.35188439307088	2.98772143126024	-2.68842534045291	-2.68842534045291
3.35188439307088	3.00100233344648	-2.595779876324	-2.595779876324
3.35188439307088	3.01131809617829	-2.52193865240088	-2.52193865240088
3.35188439307088	3.0197116851039	-2.46098955664388	-2.46098955664388
3.35188439307088	3.03026099403746	-2.38368910921315	-2.38368910921315
3.35188439307088	3.03990760790565	-2.31265494228472	-2.31265494228472
3.35188439307088	3.05150515575847	-2.22720011293302	-2.22720011293302
3.35188439307088	3.05873576034268	-2.17417810498193	-2.17417810498193
3.35188439307088	3.06770301370292	-2.10874645282649	-2.10874645282649
3.35188439307088	3.07940591707879	-2.02443815487214	-2.02443815487214
3.35188439307088	3.09019597907842	-1.94787471464912	-1.94787471464912
3.35188439307088	3.09792004790723	-1.89395665023488	-1.89395665023488
3.35188439307088	3.110542189974	-1.80771280510879	-1.80771280510879
3.35188439307088	3.120908844404	-1.73876018245295	-1.73876018245295
3.35188439307088	3.12994958701076	-1.68010117458658	-1.68010117458658
3.35188439307088	3.13849390498568	-1.6260077779649	-1.6260077779649
3.35188439307088	3.1501869446091	-1.5542046914548	-1.5542046914548
3.35188439307088	3.16148064832368	-1.48738727458937	-1.48738727458937
3.35188439307088	3.17011103507498	-1.438041354257	-1.438041354257
3.35188439307088	3.17872314084609	-1.39031154865995	-1.39031154865995
3.35188439307088	3.18943427854929	-1.33308833827448	-1.33308833827448
3.35188439307088	3.20007270850667	-1.27863583656284	-1.27863583656284
3.35188439307088	3.21135729173775	-1.22344135527607	-1.22344135527607
3.35188439307088	3.21774495156264	-1.19338316003683	-1.19338316003683
3.35188439307088	3.22815211213431	-1.14622934133007	-1.14622934133007
3.35188439307088	3.23966270340771	-1.09667617102474	-1.09667617102474
3.35188439307088	3.2482633739793	-1.06143104030741	-1.06143104030741
3.35188439307088	3.26005447385254	-1.0156083604769	-1.0156083604769
3.35188439307088	3.2678375073655	-0.986891439131455	-0.986891439131455
3.35188439307088	3.27942502767294	-0.946360179209137	-0.946360179209137
3.35188439307088	3.28991400376944	-0.911977760633022	-0.911977760633022
3.35188439307088	3.29843413820363	-0.885577731236367	-0.885577731236367
3.35188439307088	3.30795598122601	-0.857763002179922	-0.857763002179922
3.35188439307088	3.32042353399918	-0.823893162469972	-0.823893162469972
3.35188439307088	3.32988808113066	-0.800099627067084	-0.800099627067084
3.35188439307088	3.34167171731797	-0.772750688375652	-0.772750688375652
3.35188439307088	3.34945522358469	-0.756071921240448	-0.756071921240448
3.35188439307088	3.3585212125853	-0.73791945784501	-0.73791945784501
3.35188439307088	3.36825225656232	-0.720034373514295	-0.720034373514295
3.35188439307088	3.37957340924158	-0.70121164017462	-0.70121164017462
3.35188439307088	3.388124757051	-0.688376443082689	-0.688376443082689
3.35188439307088	3.40006631133684	-0.672407781039169	-0.672407781039169
3.35188439307088	3.41031819784028	-0.660472460050187	-0.660472460050187
3.35188439307088	3.42124566193826	-0.649482594324525	-0.649482594324525
3.35188439307088	3.4282329791085	-0.643391297061726	-0.643391297061726
3.35188439307088	3.44003838428732	-0.634621394670091	-0.634621394670091
3.35188439307088	3.44978874723266	-0.628856040616995	-0.628856040616995
3.35188439307088	3.45844418684046	-0.624738626248075	-0.624738626248075
3.35188439307088	3.46995108331354	-0.620776658255863	-0.620776658255863
3.35188439307088	3.47930561178105	-0.618742917222676	-0.618742917222676
3.35188439307088	3.49068855748336	-0.617607222068841	-0.617607222068841
3.35188439307088	3.49945620723886	-0.617709282089834	-0.617709282089834
3.35188439307088	3.5102617296568	-0.618945812697859	-0.618945812697859
3.35188439307088	3.51971176077836	-0.620923691456255	-0.620923691456255
3.35188439307088	3.5297	-0.623964954813857	-0.623964954813857
3.36369864729704	2.5297	-1.26560315860303	-1.26560315860303
3.36369864729704	2.53930844129776	-1.31059841569265	-1.31059841569265
3.36369864729704	2.54779497192057	-1.35471631992368	-1.35471631992368
3.36369864729704	2.56041424082838	-1.42742755647635	-1.42742755647635
3.36369864729704	2.5688564932808	-1.48043537124647	-1.48043537124647
3.36369864729704	2.57878084645278	-1.54676510147749	-1.54676510147749
3.36369864729704	2.58790006453133	-1.61112373670733	-1.61112373670733
3.36369864729704	2.60044868121584	-1.70414426892717	-1.70414426892717
3.36369864729704	2.61142301668084	-1.78891978481664	-1.78891978481664
3.36369864729704	2.61891655477138	-1.84822690210297	-1.84822690210297
3.36369864729704	2.62821579381689	-1.92299691912456	-1.92299691912456
3.36369864729704	2.63990831305281	-2.01819129747611	-2.01819129747611
3.36369864729704	2.64816045660458	-2.08570461727197	-2.08570461727197
3.36369864729704	2.66105906661435	-2.19105120531464	-2.19105120531464
3.36369864729704	2.66962305468101	-2.26039182957868	-2.26039182957868
3.36369864729704	2.6785533057522	-2.33178775500886	-2.33178775500886
3.36369864729704	2.68809833521918	-2.40674188514839	-2.40674188514839
3.36369864729704	2.70151599859566	-2.50893605830709	-2.50893605830709
3.36369864729704	2.70905507632019	-2.56439767172185	-2.56439767172185
3.36369864729704	2.71998525917072	-2.64185478371218	-2.64185478371218
3.36369864729704	2.72922572197759	-2.70423490117889	-2.70423490117889
3.36369864729704	2.74114611746511	-2.77997258242158	-2.77997258242158
3.36369864729704	2.74860034865829	-2.82440078834327	-2.82440078834327
3.36369864729704	2.75935933954683	-2.8840750708826	-2.8840750708826
3.36369864729704	2.76773810666567	-2.92671789853722	-2.92671789853722
3.36369864729704	2.77804363128858	-2.97421357208691	-2.97421357208691
3.36369864729704	2.78988206968744	-3.02159379093769	-3.02159379093769
3.36369864729704	2.799643930492	-3.0545767642086	-3.0545767642086
3.36369864729704	2.81102918529108	-3.08580425866046	-3.08580425866046
3.36369864729704	2.81824838163769	-3.1013703488693	-3.1013703488693
3.36369864729704	2.82970215549013	-3.11923273112092	-3.11923273112092
3.36369864729704	2.83930568442423	-3.12760352923038	-3.12760352923038
3.36369864729704	2.84878869777475	-3.12990377203943	-3.12990377203943
3.36369864729704	2.85968028104831	-3.12520750576584	-3.12520750576584
3.36369864729704	2.86885162736121	-3.11525360755439	-3.11525360755439
3.36369864729704	2.88043509744726	-3.09491660863949	-3.09491660863949
3.36369864729704	2.89038702345778	-3.0708117537327	-3.0708117537327
3.36369864729704	2.90067886022027	-3.03961913636499	-3.03961913636499
3.36369864729704	2.90896284590012	-3.01011026400556	-3.01011026400556
3.36369864729704	2.92034801732973	-2.96354060213173	-2.96354060213173
3.36369864729704	2.93067093334228	-2.91570474189245	-2.91570474189245
3.36369864729704	2.93959327602965	-2.87043906671465	-2.87043906671465
3.36369864729704	2.95037368341503	-2.81139434430912	-2.81139434430912
3.36369864729704	2.95806641483584	-2.76656027047187	-2.76656027047187
3.36369864729704	2.96859975692854	-2.70206608619088	-2.70206608619088
3.36369864729704	2.98044547571505	-2.62580802949748	-2.62580802949748
3.36369864729704	2.98772143126024	-2.57731789108885	-2.57731789108885
3.36369864729704	3.00100233344648	-2.48627927602621	-2.48627927602621
3.36369864729704	3.01131809617829	-2.41380485646056	-2.41380485646056
3.36369864729704	3.0197116851039	-2.35407461267124	-2.35407461267124
3.36369864729704	3.03026099403746	-2.2783908431054	-2.2783908431054
3.36369864729704	3.03990760790565	-2.20894527819598	-2.20894527819598
3.36369864729704	3.05150515575847	-2.12552360685271	-2.12552360685271
3.36369864729704	3.05873576034268	-2.07378647013843	-2.07378647013843
3.36369864729704	3.06770301370292	-2.01005979900407	-2.01005979900407
3.36369864729704	3.07940591707879	-1.92793181092378	-1.92793181092378
3.36369864729704	3.09019597907842	-1.85352857833533	-1.85352857833533
3.36369864729704	3.09792004790723	-1.80117479531822	-1.80117479531822
3.36369864729704	3.110542189974	-1.7174725024953	-1.7174725024953
3.36369864729704	3.120908844404	-1.65064859523579	-1.65064859523579
3.36369864729704	3.12994958701076	-1.59387798660032	-1.59387798660032
3.36369864729704	3.13849390498568	-1.54151947659295	-1.54151947659295
3.36369864729704	3.1501869446091	-1.47216605501887	-1.47216605501887
3.36369864729704	3.16148064832368	-1.4076749631123	-1.4076749631123
3.36369864729704	3.17011103507498	-1.36015368600789	-1.36015368600789
3.36369864729704	3.17872314084609	-1.31419959261166	-1.31419959261166
3.36369864729704	3.18943427854929	-1.25917142458621	-1.25917142458621
3.36369864729704	3.20007270850667	-1.20686224853006	-1.20686224853006
3.36369864729704	3.21135729173775	-1.15395687722787	-1.15395687722787
3.36369864729704	3.21774495156264	-1.12515378667746	-1.12515378667746
3.36369864729704	3.22815211213431	-1.08005560796983	-1.08005560796983
3.36369864729704	3.23966270340771	-1.03276458049345	-1.03276458049345
3.36369864729704	3.2482633739793	-0.999210772593187	-0.999210772593187
3.36369864729704	3.26005447385254	-0.955588423063375	-0.955588423063375
3.36369864729704	3.2678375073655	-0.928309303117658	-0.928309303117658
3.36369864729704	3.27942502767294	-0.889932441142605	-0.889932441142605
3.36369864729704	3.28991400376944	-0.857432418195856	-0.857432418195856
3.36369864729704	3.29843413820363	-0.832588411760469	-0.832588411760469
3.36369864729704	3.30795598122601	-0.806428591602639	-0.806428591602639
3.36369864729704	3.32042353399918	-0.77470727581408	-0.77470727581408
3.36369864729704	3.32988808113066	-0.75251221356433	-0.75251221356433
3.36369864729704	3.34167171731797	-0.727148335862069	-0.727148335862069
3.36369864729704	3.34945522358469	-0.711661725556098	-0.711661725556098
3.36369864729704	3.3585212125853	-0.694989679953665	-0.694989679953665
3.36369864729704	3.36825225656232	-0.678606427570799	-0.678606427570799
3.36369864729704	3.37957340924158	-0.66152631708843	-0.66152631708843
3.36369864729704	3.388124757051	-0.649962919297991	-0.649962919297991
3.36369864729704	3.40006631133684	-0.6357409073957	-0.6357409073957
3.36369864729704	3.41031819784028	-0.625245099877645	-0.625245099877645
3.36369864729704	3.42124566193826	-0.615742111783675	-0.615742111783675
3.36369864729704	3.4282329791085	-0.610574875855264	-0.610574875855264
3.36369864729704	3.44003838428732	-0.6033350847664	-0.6033350847664
3.36369864729704	3.44978874723266	-0.598754062915305	-0.598754062915305
3.36369864729704	3.45844418684046	-0.595666341966307	-0.595666341966307
3.36369864729704	3.46995108331354	-0.593017207852199	-0.593017207852199
3.36369864729704	3.47930561178105	-0.591985175584455	-0.591985175584455
3.36369864729704	3.49068855748336	-0.592046976971005	-0.592046976971005
3.36369864729704	3.49945620723886	-0.593012323860933	-0.593012323860933
3.36369864729704	3.5102617296568	-0.595239699393687	-0.595239699393687
3.36369864729704	3.51971176077836	-0.59806576584532	-0.59806576584532
3.36369864729704	3.5297	-0.601932732673561	-0.601932732673561
3.3735	2.5297	-1.21518761537635	-1.21518761537635
3.3735	2.53930844129776	-1.25947988294695	-1.25947988294695
3.3735	2.54779497192057	-1.30294248104275	-1.30294248104275
3.3735	2.56041424082838	-1.3746313031437	-1.3746313031437
3.3735	2.5688564932808	-1.42694023631287	-1.42694023631287
3.3735	2.57878084645278	-1.49239914188001	-1.49239914188001
3.3735	2.58790006453133	-1.55589742144707	-1.55589742144707
3.3735	2.60044868121584	-1.64770201898511	-1.64770201898511
3.3735	2.61142301668084	-1.7313457092676	-1.7313457092676
3.3735	2.61891655477138	-1.78983438698708	-1.78983438698708
3.3735	2.62821579381689	-1.86354480891845	-1.86354480891845
3.3735	2.63990831305281	-1.95732816528283	-1.95732816528283
3.3735	2.64816045660458	-2.02383074891202	-2.02383074891202
3.3735	2.66105906661435	-2.12748421568404	-2.12748421568404
3.3735	2.66962305468101	-2.19566528302227	-2.19566528302227
3.3735	2.6785533057522	-2.26583127515795	-2.26583127515795
3.3735	2.68809833521918	-2.33940218480154	-2.33940218480154
3.3735	2.70151599859566	-2.43964986708312	-2.43964986708312
3.3735	2.70905507632019	-2.49399199520451	-2.49399199520451
3.3735	2.71998525917072	-2.56980888942985	-2.56980888942985
3.3735	2.72922572197759	-2.63077983014023	-2.63077983014023
3.3735	2.74114611746511	-2.70474097218505	-2.70474097218505
3.3735	2.74860034865829	-2.74803154413041	-2.74803154413041
3.3735	2.75935933954683	-2.80609779791939	-2.80609779791939
3.3735	2.76773810666567	-2.84750547384215	-2.84750547384215
3.3735	2.77804363128858	-2.89351148257958	-2.89351148257958
3.3735	2.78988206968744	-2.93923333984696	-2.93923333984696
3.3735	2.799643930492	-2.9709176836916	-2.9709176836916
3.3735	2.81102918529108	-3.00066993016674	-3.00066993016674
3.3735	2.81824838163769	-3.01535848183272	-3.01535848183272
3.3735	2.82970215549013	-3.03189774120955	-3.03189774120955
3.3735	2.83930568442423	-3.03928056768456	-3.03928056768456
3.3735	2.84878869777475	-3.04067855985846	-3.04067855985846
3.3735	2.85968028104831	-3.03508360093787	-3.03508360093787
3.3735	2.86885162736121	-3.02444688320219	-3.02444688320219
3.3735	2.88043509744726	-3.00343660113737	-3.00343660113737
3.3735	2.89038702345778	-2.97883917691968	-2.97883917691968
3.3735	2.90067886022027	-2.94735197133537	-2.94735197133537
3.3735	2.90896284590012	-2.91768228347195	-2.91768228347195
3.3735	2.92034801732973	-2.87104747061375	-2.87104747061375
3.3735	2.93067093334228	-2.82330922670832	-2.82330922670832
3.3735	2.93959327602965	-2.77826603496271	-2.77826603496271
3.3735	2.95037368341503	-2.71957270512434	-2.71957270512434
3.3735	2.95806641483584	-2.67511202396713	-2.67511202396713
3.3735	2.96859975692854	-2.61127136314963	-2.61127136314963
3.3735	2.98044547571505	-2.53586979692972	-2.53586979692972
3.3735	2.98772143126024	-2.4879987683176	-2.4879987683176
3.3735	3.00100233344648	-2.39823800862359	-2.39823800862359
3.3735	3.01131809617829	-2.32689826435131	-2.32689826435131
3.3735	3.0197116851039	-2.26814716716831	-2.26814716716831
3.3735	3.03026099403746	-2.19379700964839	-2.19379700964839
3.3735	3.03990760790565	-2.12560676348562	-2.12560676348562
3.3735	3.05150515575847	-2.04380017276856	-2.04380017276856
3.3735	3.05873576034268	-1.99310973080787	-1.99310973080787
3.3735	3.06770301370292	-1.93071867626787	-1.93071867626787
3.3735	3.07940591707879	-1.85040658123967	-1.85040658123967
3.3735	3.09019597907842	-1.77770420804768	-1.77770420804768
3.3735	3.09792004790723	-1.72657016083326	-1.72657016083326
3.3735	3.110542189974	-1.64496075379998	-1.64496075379998
3.3735	3.120908844404	-1.57978741556957	-1.57978741556957
3.3735	3.12994958701076	-1.52451650468697	-1.52451650468697
3.3735	3.13849390498568	-1.4736191638936	-1.4736191638936
3.3735	3.1501869446091	-1.40619730390694	-1.40619730390694
3.3735	3.16148064832368	-1.34360761911483	-1.34360761911483
3.3735	3.17011103507498	-1.29748306858448	-1.29748306858448
3.3735	3.17872314084609	-1.25295481646202	-1.25295481646202
3.3735	3.18943427854929	-1.19972652065928	-1.19972652065928
3.3735	3.20007270850667	-1.14915386687477	-1.14915386687477
3.3735	3.21135729173775	-1.09803551132256	-1.09803551132256
3.3735	3.21774495156264	-1.0702741931625	-1.0702741931625
3.3735	3.22815211213431	-1.02684604363992	-1.02684604363992
3.3735	3.23966270340771	-0.981358155278883	-0.981358155278883
3.3735	3.2482633739793	-0.949098110624732	-0.949098110624732
3.3735	3.26005447385254	-0.907292499080427	-0.907292499080427
3.3735	3.2678375073655	-0.881220117287285	-0.881220117287285
3.3735	3.27942502767294	-0.844525251496236	-0.844525251496236
3.3735	3.28991400376944	-0.813571595409655	-0.813571595409655
3.3735	3.29843413820363	-0.78993230226223	-0.78993230226223
3.3735	3.30795598122601	-0.765118129051245	-0.765118129051245
3.3735	3.32042353399918	-0.735124936783109	-0.735124936783109
3.3735	3.32988808113066	-0.714250596011539	-0.714250596011539
3.3735	3.34167171731797	-0.690419154472352	-0.690419154472352
3.3735	3.34945522358469	-0.675982893423168	-0.675982893423168
3.3735	3.3585212125853	-0.660437106070731	-0.660437106070731
3.3735	3.36825225656232	-0.645309213331132	-0.645309213331132
3.3735	3.37957340924158	-0.629596477177813	-0.629596477177813
3.3735	3.388124757051	-0.61907066277638	-0.61907066277638
3.3735	3.40006631133684	-0.606234556216179	-0.606234556216179
3.3735	3.41031819784028	-0.596891252386683	-0.596891252386683
3.3735	3.42124566193826	-0.588577200504346	-0.588577200504346
3.3735	3.4282329791085	-0.584130730288848	-0.584130730288848
3.3735	3.44003838428732	-0.578114600356287	-0.578114600356287
3.3735	3.44978874723266	-0.57445576883822	-0.57445576883822
3.3735	3.45844418684046	-0.572237977610769	-0.572237977610769
3.3735	3.46995108331354	-0.57059541809565	-0.57059541809565
3.3735	3.47930561178105	-0.570386740062816	-0.570386740062816
3.3735	3.49068855748336	-0.571362274921512	-0.571362274921512
3.3735	3.49945620723886	-0.573023958732733	-0.573023958732733
3.3735	3.5102617296568	-0.576042010543404	-0.576042010543404
3.3735	3.51971176077836	-0.579534615535749	-0.579534615535749
3.3735	3.5297	-0.584009729467653	-0.584009729467653


==> Figures/Estimator_figures/cost_noncoherent_20_dB_pos/cost_noncoherent_20_dB_pos-2.tsv <==
2.8735	3.0297	-12.6596774644467
2.8735	3.0297	0


==> Figures/Estimator_figures/cost_noncoherent_20_dB_pos/cost_noncoherent_20_dB_pos-3.tsv <==
2.87507841156607	3.01131809617829	-12.6596774644467
2.87507841156607	3.01131809617829	0


==> Figures/Estimator_figures/cost_noncoherent_20_dB_pos_img/cost_noncoherent_20_dB_pos_img-1.tsv <==
x	y
3.01131809617829	2.87507841156607


==> Figures/Estimator_figures/cost_noncoherent_20_dB_pos_img/cost_noncoherent_20_dB_pos_img-2.tsv <==
x	y
3.0297	2.8735


==> Figures/Estimator_figures/crb_c_nc/crb_c_nc-1.tsv <==
-10	0.0140859378015676
-5	0.00792085811199245
0	0.00445428161103833
5	0.00250487258419099
10	0.00140857258763846
15	0.000792102871840599
20	0.000445423890186015
25	0.000250482082950274
30	0.000140858217036011


==> Figures/Estimator_figures/crb_c_nc/crb_c_nc-2.tsv <==
-10	0.506722808030477
30	0.00506731567580886


==> Figures/Estimator_figures/phase_offset_rmse_vs_snr_v2/phase_offset_rmse_vs_snr_v2-1.tsv <==
-10	50.4368957273589
-5	47.1666147065281
0	43.1008191208056
5	13.9941848383419
10	3.35051749558977
15	2.84043594630157
20	2.14887161891682
25	2.60314783660988
30	2.2419039731379
35	2.46410660061014
40	2.16376461560229
45	2.37316509297094
50	2.38403152399403


==> Figures/Estimator_figures/phase_offset_rmse_vs_snr_v2/phase_offset_rmse_vs_snr_v2-2.tsv <==
-10	50.4001445487041
-5	45.9992837054481
0	39.7734754431243
5	16.2621088153691
10	6.55268525703754
15	4.65861673417288
20	3.1023635315919
25	2.95250294281446
30	1.97274460508897
35	0.16153322069578
40	0.0786208856795727
45	0.0381008251252323
50	0.0267914263760269


==> Figures/Estimator_figures/phase_offset_rmse_vs_snr_v2/phase_offset_rmse_vs_snr_v2-3.tsv <==
-10	25.5240494185402
-5	14.3532277743259
0	8.07141312733084
5	4.53888915422641
10	2.55240494186953
15	1.43532277742437
20	0.807141312743923
25	0.45388891541681
30	0.25524049418712
35	0.143532277743494
40	0.0807141312718279
45	0.0453888915424389
50	0.0255240494188589

